What Really is a Member? Discrediting Membership Inference via Poisoning

Membership inference tests aim to determine whether a particular data point was included in a language model's training set. However, recent works have shown that such tests often fail under the strict definition of membership based on exact matching, and have suggested relaxing this definition to include semantic neighbors as members as well. In this work, we show that membership inference tests are still unreliable under this relaxation - it is possible to poison the training dataset in a way that causes the test to produce incorrect predictions for a target point. We theoretically reveal a trade-off between a test's accuracy and its robustness to poisoning. We also present a concrete instantiation of this poisoning attack and empirically validate its effectiveness. Our results show that it can degrade the performance of existing tests to well below random.

==> figs/data/gdm_casing_flips_ngram_k=7_ngram_k=7_k_min_probs_0.2_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.0019560727206143465
0.07400379506641366,0.0,-0.021046559015909832
0.07400379506641366,0.0021141649048625794,-0.022874150957380022
0.07590132827324478,0.0021141649048625794,-0.0230255126953125
0.07590132827324478,0.004228329809725159,-0.026236693064371746
0.08538899430740038,0.004228329809725159,-0.04836326175265842
0.08538899430740038,0.008456659619450317,-0.05145263671875
0.0872865275142315,0.008456659619450317,-0.053895216721754804
0.0872865275142315,0.010570824524312896,-0.0542388916015625
0.09108159392789374,0.010570824524312896,-0.06398426402698863
0.09108159392789374,0.014799154334038054,-0.06484603881835938
0.09487666034155598,0.014799154334038054,-0.06945037841796875
0.09487666034155598,0.02536997885835095,-0.0784030490451389
0.10056925996204934,0.02536997885835095,-0.08373769124348958
0.10056925996204934,0.02959830866807611,-0.08499755859375
0.1062618595825427,0.02959830866807611,-0.09328969319661458
0.1062618595825427,0.035940803382663845,-0.09503851996527778
0.11195445920303605,0.035940803382663845,-0.10419845581054688
0.11195445920303605,0.040169133192389,-0.10628255208333333
0.11385199240986717,0.040169133192389,-0.11358006795247395
0.11385199240986717,0.042283298097251586,-0.1149139404296875
0.1157495256166983,0.042283298097251586,-0.11924235026041667
0.1157495256166983,0.04439746300211417,-0.12206522623697917
0.11764705882352941,0.04439746300211417,-0.12345192649147728
0.11764705882352941,0.046511627906976744,-0.12386322021484375
0.11954459203036052,0.046511627906976744,-0.12405118075284091
0.11954459203036052,0.048625792811839326,-0.1246185302734375
0.12333965844402277,0.048625792811839326,-0.12677764892578125
0.12333965844402277,0.052854122621564484,-0.128173828125
0.127134724857685,0.052854122621564484,-0.1287564364346591
0.127134724857685,0.05708245243128964,-0.132598876953125
0.12903225806451613,0.05708245243128964,-0.1329345703125
0.12903225806451613,0.0613107822410148,-0.13840293884277344
0.13092979127134724,0.0613107822410148,-0.138775634765625
0.13092979127134724,0.06765327695560254,-0.14365234375
0.13282732447817835,0.06765327695560254,-0.1457928248814174
0.13282732447817835,0.06976744186046512,-0.14623042515345983
0.1366223908918406,0.06976744186046512,-0.1476776123046875
0.1366223908918406,0.07399577167019028,-0.15116373697916666
0.14041745730550284,0.07399577167019028,-0.152581787109375
0.14041745730550284,0.07610993657505286,-0.1526421440972222
0.14231499051233396,0.07610993657505286,-0.15687052408854166
0.14231499051233396,0.07822410147991543,-0.15706380208333334
0.1442125237191651,0.07822410147991543,-0.15716334751674108
0.1442125237191651,0.080338266384778,-0.157257080078125
0.1461100569259962,0.080338266384778,-0.1578046358548678
0.1461100569259962,0.08456659619450317,-0.1578521728515625
0.14990512333965844,0.08456659619450317,-0.1641693115234375
0.14990512333965844,0.08879492600422834,-0.165283203125
0.15180265654648956,0.08879492600422834,-0.1659107208251953
0.15180265654648956,0.10359408033826638,-0.17712133071001837
0.15370018975332067,0.10359408033826638,-0.17739163912259615
0.15370018975332067,0.10782241014799154,-0.18001708984375
0.1555977229601518,0.10993657505285412,-0.1806640625
0.1555977229601518,0.11416490486257928,-0.18221028645833334
0.15749525616698293,0.11416490486257928,-0.18226174747242646
0.15749525616698293,0.12473572938689217,-0.186309814453125
0.16318785578747627,0.12473572938689217,-0.18878173828125
0.16318785578747627,0.12896405919661733,-0.18928146362304688
0.1650853889943074,0.12896405919661733,-0.18937174479166666
0.1650853889943074,0.13742071881606766,-0.19168923117897727
0.16888045540796964,0.13742071881606766,-0.1937255859375
0.16888045540796964,0.1416490486257928,-0.1944580078125
0.17077798861480076,0.1416490486257928,-0.19491141183035715
0.17077798861480076,0.14587737843551796,-0.19828287760416666
0.17267552182163187,0.14587737843551796,-0.1988525390625
0.17267552182163187,0.1543340380549683,-0.20255279541015625
0.17647058823529413,0.1543340380549683,-0.20354669744318182
0.17647058823529413,0.15644820295983086,-0.20381673177083334
0.17836812144212524,0.15644820295983086,-0.2046142578125
0.17836812144212524,0.160676532769556,-0.20686848958333334
0.18026565464895636,0.160676532769556,-0.20760672433035715
0.18026565464895636,0.1649048625792812,-0.2095703125
0.1840607210626186,0.1649048625792812,-0.21171061197916666
0.1840607210626186,0.16913319238900634,-0.21429443359375
0.1859582542694497,0.16913319238900634,-0.2145233154296875
0.1859582542694497,0.17758985200845667,-0.2173394097222222
0.18785578747628084,0.17758985200845667,-0.218939208984375
0.18785578747628084,0.18181818181818182,-0.21940104166666666
0.1954459203036053,0.18181818181818182,-0.22108677455357142
0.1954459203036053,0.1839323467230444,-0.22126116071428573
0.19924098671726756,0.1839323467230444,-0.2229156494140625
0.19924098671726756,0.18816067653276955,-0.223828125
0.20113851992409867,0.18816067653276955,-0.224578857421875
0.20113851992409867,0.19238900634249473,-0.22639973958333334
0.20683111954459202,0.19238900634249473,-0.227630615234375
0.20683111954459202,0.1945031712473573,-0.2281765407986111
0.2125237191650854,0.1945031712473573,-0.229150390625
0.2125237191650854,0.19873150105708245,-0.229827880859375
0.21821631878557876,0.19873150105708245,-0.23017578125
0.21821631878557876,0.20084566596194503,-0.23046875
0.22011385199240988,0.20084566596194503,-0.2310418023003472
0.22011385199240988,0.20507399577167018,-0.23173740931919642
0.222011385199241,0.20507399577167018,-0.23199393532492898
0.222011385199241,0.20718816067653276,-0.23251953125
0.22770398481973433,0.20718816067653276,-0.23350694444444445
0.22770398481973433,0.21141649048625794,-0.23602294921875
0.23908918406072105,0.21141649048625794,-0.24169921875
0.23908918406072105,0.2219873150105708,-0.2434514363606771
0.24667931688804554,0.2219873150105708,-0.24651227678571427
0.24667931688804554,0.22832980972515857,-0.2470703125
0.24857685009487665,0.22832980972515857,-0.247418212890625
0.24857685009487665,0.23255813953488372,-0.248046875
0.2504743833017078,0.23255813953488372,-0.24868138631184897
0.2504743833017078,0.2346723044397463,-0.2488680752840909
0.25806451612903225,0.2346723044397463,-0.24979073660714285
0.25806451612903225,0.23678646934460887,-0.2500335693359375
0.269449715370019,0.23678646934460887,-0.2562168666294643
0.269449715370019,0.23890063424947147,-0.25634765625
0.2713472485768501,0.23890063424947147,-0.2565030184659091
0.2713472485768501,0.24312896405919662,-0.25913783482142855
0.27703984819734345,0.24312896405919662,-0.25997289021809894
0.27703984819734345,0.2452431289640592,-0.260595703125
0.27893738140417457,0.2452431289640592,-0.261279296875
0.27893738140417457,0.2558139534883721,-0.2671794891357422
0.2827324478178368,0.2558139534883721,-0.268310546875
0.2827324478178368,0.25792811839323465,-0.2712890625
0.2846299810246679,0.25792811839323465,-0.27137974330357145
0.2846299810246679,0.26004228329809725,-0.2714708116319444
0.2884250474383302,0.26004228329809725,-0.2730189732142857
0.2884250474383302,0.26215644820295986,-0.27308872767857145
0.2903225806451613,0.26215644820295986,-0.27409580775669645
0.2903225806451613,0.2642706131078224,-0.2750732421875
0.29411764705882354,0.2642706131078224,-0.2762044270833333
0.29411764705882354,0.266384778012685,-0.2779296875
0.29601518026565465,0.266384778012685,-0.2779388427734375
0.29601518026565465,0.26849894291754756,-0.2786458333333333
0.2998102466793169,0.26849894291754756,-0.2797023228236607
0.2998102466793169,0.2727272727272727,-0.279901123046875
0.301707779886148,0.2727272727272727,-0.2799230303083147
0.301707779886148,0.2832980972515856,-0.281982421875
0.3036053130929791,0.2832980972515856,-0.2831333705357143
0.3036053130929791,0.2854122621564482,-0.2850087483723958
0.3055028462998102,0.2854122621564482,-0.28641001383463544
0.3055028462998102,0.28964059196617337,-0.2870076497395833
0.30740037950664134,0.28964059196617337,-0.287109375
0.30740037950664134,0.2938689217758985,-0.2879638671875
0.3092979127134725,0.2938689217758985,-0.2889133029513889
0.3092979127134725,0.2959830866807611,-0.2890625
0.3111954459203036,0.2959830866807611,-0.29069657759232953
0.3111954459203036,0.29809725158562367,-0.29071935017903644
0.31309297912713474,0.29809725158562367,-0.2908380681818182
0.31309297912713474,0.30021141649048627,-0.2909138997395833
0.31499051233396586,0.30021141649048627,-0.2910575866699219
0.31499051233396586,0.3086680761099366,-0.2958984375
0.31688804554079697,0.3086680761099366,-0.296539306640625
0.31688804554079697,0.3107822410147992,-0.296844482421875
0.3187855787476281,0.3107822410147992,-0.29736328125
0.3187855787476281,0.3128964059196617,-0.29745047433035715
0.3206831119544592,0.3128964059196617,-0.2980194091796875
0.3206831119544592,0.3171247357293869,-0.2986572265625
0.3225806451612903,0.3171247357293869,-0.3013671875
0.3225806451612903,0.3192389006342495,-0.3019205729166667
0.32637571157495254,0.3192389006342495,-0.3019883897569444
0.32637571157495254,0.32346723044397463,-0.3039042154947917
0.32827324478178366,0.32346723044397463,-0.30464070638020835
0.32827324478178366,0.3276955602536998,-0.30670166015625
0.3301707779886148,0.3276955602536998,-0.3068359375
0.3301707779886148,0.33192389006342493,-0.31105980506310094
0.33206831119544594,0.33192389006342493,-0.3111572265625
0.33206831119544594,0.3382663847780127,-0.31339925130208335
0.33396584440227706,0.3382663847780127,-0.31540870666503906
0.33396584440227706,0.3403805496828753,-0.3157470703125
0.3415559772296015,0.3403805496828753,-0.3192545572916667
0.3415559772296015,0.34249471458773784,-0.3202039930555556
0.34724857685009486,0.34249471458773784,-0.3219401041666667
0.34724857685009486,0.3488372093023256,-0.32379150390625
0.3510436432637571,0.3488372093023256,-0.325146484375
0.3510436432637571,0.3572938689217759,-0.3265787760416667
0.3548387096774194,0.3572938689217759,-0.32734375
0.3548387096774194,0.36152219873150104,-0.32861328125
0.3586337760910816,0.36152219873150104,-0.3299037388392857
0.3586337760910816,0.3678646934460888,-0.33140980113636365
0.36242884250474383,0.3678646934460888,-0.33341064453125
0.36242884250474383,0.37209302325581395,-0.3358154296875
0.36242884250474383,0.3763213530655391,-0.33632114955357145
0.36622390891840606,0.3763213530655391,-0.3370768229166667
0.36622390891840606,0.38477801268498946,-0.3390028211805556
0.3700189753320683,0.38477801268498946,-0.33975474039713544
0.3700189753320683,0.386892177589852,-0.3401611328125
0.3719165085388994,0.386892177589852,-0.3402622767857143
0.3719165085388994,0.3890063424947146,-0.341156005859375
0.3776091081593928,0.3890063424947146,-0.3427036830357143
0.3776091081593928,0.3953488372093023,-0.3462611607142857
0.38330170777988615,0.3953488372093023,-0.34779575892857145
0.38330170777988615,0.4186046511627907,-0.3542751736111111
0.38519924098671726,0.4186046511627907,-0.3548370361328125
0.38519924098671726,0.427061310782241,-0.3563995361328125
0.3870967741935484,0.427061310782241,-0.356719970703125
0.3870967741935484,0.4355179704016913,-0.35966796875
0.3889943074003795,0.4355179704016913,-0.359765625
0.3889943074003795,0.4376321353065539,-0.3599853515625
0.3908918406072106,0.4376321353065539,-0.3602818080357143
0.3908918406072106,0.4397463002114165,-0.36056954520089285
0.396584440227704,0.4397463002114165,-0.36172921316964285
0.396584440227704,0.4418604651162791,-0.36397879464285715
0.40227703984819735,0.4418604651162791,-0.3662109375
0.40227703984819735,0.44820295983086683,-0.36871337890625
0.4098671726755218,0.44820295983086683,-0.3732096354166667
0.4098671726755218,0.452431289640592,-0.37403106689453125
0.4117647058823529,0.452431289640592,-0.3746826171875
0.4117647058823529,0.45454545454545453,-0.37534877232142855
0.41366223908918404,0.45454545454545453,-0.3763427734375
0.41366223908918404,0.45665961945031713,-0.37779651988636365
0.41935483870967744,0.45665961945031713,-0.37925502232142855
0.41935483870967744,0.4587737843551797,-0.3798828125
0.42314990512333966,0.4587737843551797,-0.3821614583333333
0.42314990512333966,0.4608879492600423,-0.3828938802083333
0.4250474383301708,0.4608879492600423,-0.383203125
0.4269449715370019,0.4630021141649049,-0.38330078125
0.428842504743833,0.4630021141649049,-0.3847231183733259
0.428842504743833,0.46511627906976744,-0.38519287109375
0.44212523719165087,0.46511627906976744,-0.38905029296875
0.44212523719165087,0.46723044397463004,-0.38943045479910715
0.4497153700189753,0.46723044397463004,-0.3910929361979167
0.4497153700189753,0.4693446088794926,-0.3916015625
0.45161290322580644,0.4693446088794926,-0.39215087890625
0.45161290322580644,0.47357293868921774,-0.39310572697566104
0.45351043643263755,0.47357293868921774,-0.3938802083333333
0.45351043643263755,0.47780126849894294,-0.39545101589626735
0.4648956356736243,0.47780126849894294,-0.40155029296875
0.4648956356736243,0.4820295983086681,-0.4017435709635417
0.47058823529411764,0.4820295983086681,-0.4048828125
0.47058823529411764,0.48414376321353064,-0.406640625
0.47248576850094876,0.48414376321353064,-0.41058349609375
0.47248576850094876,0.48625792811839325,-0.412744140625
0.476280834914611,0.48625792811839325,-0.41357421875
0.476280834914611,0.4989429175475687,-0.4162762959798177
0.4781783681214421,0.4989429175475687,-0.4171295166015625
0.4781783681214421,0.5010570824524313,-0.4181431361607143
0.4819734345351044,0.5010570824524313,-0.4194984436035156
0.4838709677419355,0.5031712473572939,-0.419921875
0.4838709677419355,0.5052854122621564,-0.4203125
0.4857685009487666,0.5052854122621564,-0.4205729166666667
0.4857685009487666,0.5116279069767442,-0.42119140625
0.48956356736242884,0.5116279069767442,-0.4231228298611111
0.48956356736242884,0.5179704016913319,-0.42550223214285715
0.4952561669829222,0.5179704016913319,-0.4267005920410156
0.4952561669829222,0.5221987315010571,-0.4302571614583333
0.4971537001897533,0.5221987315010571,-0.4315999348958333
0.4971537001897533,0.5243128964059197,-0.43178013392857145
0.4990512333965844,0.5243128964059197,-0.4318033854166667
0.4990512333965844,0.5264270613107822,-0.43212890625
0.5009487666034156,0.5264270613107822,-0.43319091796875
0.5009487666034156,0.5285412262156448,-0.43330078125
0.5028462998102466,0.5285412262156448,-0.434326171875
0.5028462998102466,0.5391120507399577,-0.4388020833333333
0.5047438330170778,0.5391120507399577,-0.44108835856119794
0.5047438330170778,0.5412262156448203,-0.4422607421875
0.5142314990512334,0.5412262156448203,-0.4481201171875
0.5142314990512334,0.5517970401691332,-0.45025634765625
0.5218216318785579,0.5517970401691332,-0.4537760416666667
0.5218216318785579,0.5560253699788583,-0.45438058035714285
0.523719165085389,0.5560253699788583,-0.45654296875
0.523719165085389,0.5623678646934461,-0.4572265625
0.5275142314990512,0.5623678646934461,-0.45768321644176135
0.5275142314990512,0.5644820295983086,-0.4578043619791667
0.5313092979127134,0.5644820295983086,-0.4593693659855769
0.5313092979127134,0.5687103594080338,-0.4599609375
0.5351043643263758,0.5687103594080338,-0.4616001674107143
0.5351043643263758,0.572938689217759,-0.4630859375
0.5370018975332068,0.572938689217759,-0.4639892578125
0.5370018975332068,0.5771670190274841,-0.466278076171875
0.538899430740038,0.5771670190274841,-0.4681803385416667
0.538899430740038,0.5813953488372093,-0.47021484375
0.540796963946869,0.5813953488372093,-0.4724609375
0.540796963946869,0.5835095137420718,-0.47286551339285715
0.5502846299810247,0.5835095137420718,-0.4795023600260417
0.5502846299810247,0.5856236786469344,-0.4798060825892857
0.5521821631878557,0.5856236786469344,-0.4799346923828125
0.5521821631878557,0.5898520084566596,-0.48284912109375
0.5540796963946869,0.5919661733615222,-0.483203125
0.5540796963946869,0.5961945031712473,-0.48622349330357145
0.5559772296015181,0.5961945031712473,-0.4891357421875
0.5559772296015181,0.5983086680761099,-0.490234375
0.5673624288425048,0.5983086680761099,-0.49853515625
0.5673624288425048,0.6004228329809725,-0.5
0.5692599620493358,0.6004228329809725,-0.5001438685825893
0.5692599620493358,0.6152219873150105,-0.50244140625
0.5806451612903226,0.6152219873150105,-0.5099826388888888
0.5806451612903226,0.6173361522198731,-0.5103352864583334
0.5825426944971537,0.6173361522198731,-0.5115792410714286
0.5825426944971537,0.6236786469344608,-0.5139092339409722
0.5882352941176471,0.6236786469344608,-0.515625
0.5882352941176471,0.627906976744186,-0.5194778442382812
0.5920303605313093,0.627906976744186,-0.52154541015625
0.5920303605313093,0.6300211416490487,-0.52294921875
0.5996204933586338,0.6300211416490487,-0.526025390625
0.5996204933586338,0.6342494714587738,-0.5270298549107143
0.6053130929791272,0.6342494714587738,-0.5291015625
0.6053130929791272,0.6405919661733616,-0.5326334635416666
0.6072106261859582,0.6405919661733616,-0.5327377319335938
0.6072106261859582,0.642706131078224,-0.5340306599934895
0.6091081593927894,0.642706131078224,-0.5340983072916666
0.6091081593927894,0.6469344608879493,-0.5354352678571429
0.6110056925996205,0.6469344608879493,-0.5375699129971591
0.6110056925996205,0.6490486257928119,-0.539642333984375
0.6166982922201139,0.6490486257928119,-0.540625
0.6166982922201139,0.6511627906976745,-0.54189453125
0.6204933586337761,0.6511627906976745,-0.5444539388020834
0.6204933586337761,0.6575052854122622,-0.5482991536458334
0.6280834914611005,0.6575052854122622,-0.5578787667410714
0.6280834914611005,0.6596194503171248,-0.5580078125
0.6299810246679317,0.6596194503171248,-0.55908203125
0.6299810246679317,0.6638477801268499,-0.5599888392857143
0.6337760910815939,0.6638477801268499,-0.5629340277777778
0.6337760910815939,0.6659619450317125,-0.5640625
0.6394686907020873,0.6659619450317125,-0.56475830078125
0.6394686907020873,0.6744186046511628,-0.5703125
0.6413662239089184,0.6744186046511628,-0.5703369140625
0.6413662239089184,0.6765327695560254,-0.570458984375
0.6451612903225806,0.6765327695560254,-0.5709054129464286
0.6451612903225806,0.6807610993657506,-0.572021484375
0.6489563567362429,0.6807610993657506,-0.572265625
0.6489563567362429,0.6828752642706131,-0.57257080078125
0.650853889943074,0.6828752642706131,-0.57353515625
0.650853889943074,0.6849894291754757,-0.574609375
0.6546489563567363,0.6849894291754757,-0.5779296875
0.6546489563567363,0.6913319238900634,-0.58538818359375
0.6603415559772297,0.6913319238900634,-0.5892740885416666
0.6603415559772297,0.6955602536997886,-0.5912109375
0.6622390891840607,0.6955602536997886,-0.5929361979166666
0.6622390891840607,0.6997885835095138,-0.5947265625
0.6679316888045541,0.6997885835095138,-0.597528076171875
0.6679316888045541,0.7040169133192389,-0.6026262555803571
0.6698292220113852,0.7040169133192389,-0.6031417846679688
0.6698292220113852,0.7061310782241015,-0.60595703125
0.6755218216318786,0.7061310782241015,-0.6085205078125
0.6755218216318786,0.7230443974630021,-0.6237046983506944
0.6774193548387096,0.7230443974630021,-0.624267578125
0.6774193548387096,0.7251585623678647,-0.6268833705357143
0.6793168880455408,0.7251585623678647,-0.626953125
0.6793168880455408,0.7293868921775899,-0.6277858189174107
0.681214421252372,0.7293868921775899,-0.6307525634765625
0.681214421252372,0.7315010570824524,-0.631298828125
0.683111954459203,0.7315010570824524,-0.6318359375
0.683111954459203,0.7399577167019028,-0.6376953125
0.6850094876660342,0.7399577167019028,-0.6385904947916666
0.6850094876660342,0.7420718816067653,-0.6416015625
0.6869070208728653,0.7420718816067653,-0.6417125355113636
0.6869070208728653,0.7441860465116279,-0.6447957356770834
0.6888045540796964,0.7441860465116279,-0.6451822916666666
0.6888045540796964,0.7463002114164905,-0.6493326822916666
0.6907020872865275,0.7463002114164905,-0.6501116071428571
0.6907020872865275,0.7505285412262156,-0.6510416666666666
0.6925996204933587,0.7505285412262156,-0.6520182291666666
0.6925996204933587,0.7547568710359408,-0.6553780691964286
0.6944971537001897,0.7547568710359408,-0.65673828125
0.6944971537001897,0.7568710359408034,-0.6574808756510416
0.6963946869070209,0.7568710359408034,-0.657958984375
0.6963946869070209,0.758985200845666,-0.6580921519886364
0.7001897533206831,0.758985200845666,-0.6595052083333334
0.7001897533206831,0.7653276955602537,-0.66357421875
0.7039848197343453,0.7653276955602537,-0.6653645833333334
0.7039848197343453,0.7674418604651163,-0.665679931640625
0.7058823529411765,0.7674418604651163,-0.6671316964285714
0.7058823529411765,0.7695560253699789,-0.66845703125
0.7077798861480076,0.7695560253699789,-0.6687455610795454
0.7077798861480076,0.7716701902748414,-0.6728651258680556
0.7096774193548387,0.7716701902748414,-0.6770426432291666
0.7096774193548387,0.773784355179704,-0.6799799601236979
0.713472485768501,0.773784355179704,-0.6848958333333334
0.713472485768501,0.7780126849894292,-0.6865966796875
0.7172675521821632,0.7780126849894292,-0.6877950032552084
0.7191650853889943,0.7801268498942917,-0.6888020833333334
0.7191650853889943,0.7843551797040169,-0.689536432425181
0.7343453510436433,0.7843551797040169,-0.6964111328125
0.7381404174573055,0.7843551797040169,-0.6982421875
0.74573055028463,0.7843551797040169,-0.7027493990384616
0.74573055028463,0.7885835095137421,-0.70928955078125
0.7533206831119544,0.7885835095137421,-0.7162109375
0.7533206831119544,0.7906976744186046,-0.7179129464285714
0.7552182163187856,0.7906976744186046,-0.7180989583333334
0.7552182163187856,0.7970401691331924,-0.72149658203125
0.7590132827324478,0.7970401691331924,-0.728515625
0.7590132827324478,0.7991543340380549,-0.7288411458333334
0.7798861480075902,0.7991543340380549,-0.736328125
0.7798861480075902,0.8012684989429175,-0.7379828559027778
0.7817836812144212,0.8012684989429175,-0.744140625
0.7817836812144212,0.8033826638477801,-0.7470364040798612
0.7836812144212524,0.8033826638477801,-0.75445556640625
0.7836812144212524,0.8097251585623678,-0.7580915178571429
0.7855787476280834,0.8097251585623678,-0.7596923828125
0.7855787476280834,0.8118393234672304,-0.7682291666666666
0.7912713472485768,0.8118393234672304,-0.77044677734375
0.7912713472485768,0.813953488372093,-0.7712053571428571
0.793168880455408,0.813953488372093,-0.7713216145833334
0.793168880455408,0.8160676532769556,-0.783447265625
0.7950664136622391,0.8160676532769556,-0.785400390625
0.7950664136622391,0.8181818181818182,-0.7861599392361112
0.8007590132827325,0.8181818181818182,-0.78671875
0.8026565464895635,0.8202959830866807,-0.79296875
0.8064516129032258,0.8202959830866807,-0.79339599609375
0.8064516129032258,0.8245243128964059,-0.7978515625
0.8178368121442126,0.8245243128964059,-0.8125
0.8178368121442126,0.8266384778012685,-0.81396484375
0.8197343453510436,0.8266384778012685,-0.8141043526785714
0.8197343453510436,0.828752642706131,-0.8160781860351562
0.825426944971537,0.828752642706131,-0.829296875
0.825426944971537,0.8308668076109936,-0.829345703125
0.8273244781783681,0.8308668076109936,-0.8293805803571429
0.8273244781783681,0.8350951374207188,-0.8326822916666666
0.8349146110056926,0.8350951374207188,-0.8454996744791666
0.8349146110056926,0.8372093023255814,-0.84970703125
0.8387096774193549,0.8372093023255814,-0.85205078125
0.8387096774193549,0.8393234672304439,-0.8649553571428571
0.8406072106261859,0.8393234672304439,-0.866912841796875
0.8406072106261859,0.8477801268498943,-0.887890625
0.8425047438330171,0.8477801268498943,-0.8921875
0.8425047438330171,0.854122621564482,-0.90576171875
0.8462998102466793,0.854122621564482,-0.90966796875
0.8462998102466793,0.8604651162790697,-0.9200303819444444
0.8500948766603416,0.8604651162790697,-0.9372238885788691
0.8500948766603416,0.8625792811839323,-0.939453125
0.8633776091081594,0.8625792811839323,-0.9557291666666666
0.8633776091081594,0.864693446088795,-0.9712890625
0.8652751423149905,0.864693446088795,-0.9744540127840909
0.8652751423149905,0.8668076109936576,-0.9782366071428571
0.8671726755218216,0.8668076109936576,-0.9787153764204546
0.8671726755218216,0.86892177589852,-0.98236083984375
0.8747628083491461,0.86892177589852,-0.999981689453125
0.8747628083491461,0.8773784355179705,-1.02109375
0.8766603415559773,0.8773784355179705,-1.0232204861111112
0.8766603415559773,0.879492600422833,-1.0234375
0.8804554079696395,0.879492600422833,-1.027099609375
0.8804554079696395,0.8816067653276956,-1.038671875
0.8823529411764706,0.8837209302325582,-1.0546875
0.8823529411764706,0.8879492600422833,-1.0584309895833333
0.8861480075901328,0.8879492600422833,-1.0774739583333333
0.8861480075901328,0.8900634249471459,-1.0799005681818181
0.888045540796964,0.8900634249471459,-1.0807562934027777
0.888045540796964,0.8964059196617337,-1.0951668875558036
0.889943074003795,0.8964059196617337,-1.1028645833333333
0.889943074003795,0.9006342494714588,-1.1105685763888888
0.8975332068311196,0.9006342494714588,-1.132666015625
0.8975332068311196,0.904862579281184,-1.1384658813476562
0.905123339658444,0.904862579281184,-1.1484375
0.905123339658444,0.9090909090909091,-1.1599392361111112
0.9089184060721063,0.9090909090909091,-1.16595458984375
0.9089184060721063,0.9133192389006343,-1.1683756510416667
0.9127134724857685,0.9133192389006343,-1.1893446180555556
0.9127134724857685,0.9154334038054969,-1.192727481617647
0.9146110056925996,0.9154334038054969,-1.196875
0.9146110056925996,0.9175475687103594,-1.2107747395833333
0.9165085388994307,0.9175475687103594,-1.212890625
0.9165085388994307,0.919661733615222,-1.217578125
0.9184060721062619,0.919661733615222,-1.21953125
0.9184060721062619,0.9217758985200846,-1.229248046875
0.9222011385199241,0.9217758985200846,-1.2420479910714286
0.9222011385199241,0.9238900634249472,-1.2446823120117188
0.9240986717267552,0.9238900634249472,-1.25625
0.9240986717267552,0.9281183932346723,-1.2630750868055556
0.9278937381404174,0.9281183932346723,-1.2666015625
0.9278937381404174,0.9323467230443975,-1.2847206809303977
0.9354838709677419,0.9323467230443975,-1.309112548828125
0.9354838709677419,0.9386892177589852,-1.3323567708333333
0.937381404174573,0.9386892177589852,-1.3409288194444444
0.937381404174573,0.9408033826638478,-1.3440290178571428
0.9411764705882353,0.9408033826638478,-1.355078125
0.9411764705882353,0.9429175475687104,-1.3568793402777777
0.9430740037950665,0.9429175475687104,-1.3665364583333333
0.9430740037950665,0.945031712473573,-1.3720703125
0.9468690702087287,0.945031712473573,-1.3768643465909092
0.9468690702087287,0.9492600422832981,-1.3917410714285714
0.9487666034155597,0.9492600422832981,-1.430908203125
0.9487666034155597,0.9513742071881607,-1.4309895833333333
0.9563567362428842,0.9513742071881607,-1.46796875
0.9563567362428842,0.9534883720930233,-1.47265625
0.9582542694497154,0.9534883720930233,-1.47943115234375
0.9582542694497154,0.9661733615221987,-1.53802490234375
0.9620493358633776,0.9661733615221987,-1.5868489583333334
0.9620493358633776,0.9682875264270613,-1.5959821428571428
0.9658444022770398,0.9682875264270613,-1.6489955357142858
0.9658444022770398,0.9725158562367865,-1.65771484375
0.9791271347248577,0.9725158562367865,-1.810028076171875
0.9791271347248577,0.9788583509513742,-1.8589409722222223
0.9829222011385199,0.9788583509513742,-1.928125
0.9829222011385199,0.9809725158562368,-1.9328125
0.9848197343453511,0.9809725158562368,-1.9402901785714286
0.9848197343453511,0.9830866807610994,-1.96484375
0.9905123339658444,0.9830866807610994,-1.994140625
0.9905123339658444,0.9915433403805497,-2.176171875
0.9943074003795066,0.9915433403805497,-2.3328125
0.9943074003795066,0.9957716701902748,-2.416015625
0.9962049335863378,0.9957716701902748,-2.51953125
0.9962049335863378,1.0,-2.783203125
1.0,1.0,-2.9791666666666665


==> figs/data/gdm_casing_flips_ngram_k=7_ngram_k=7_ppl_ratio_change_char_case_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.5056755989646226
0.03415559772296015,0.0,-0.6652213022578972
0.03415559772296015,0.0021141649048625794,-0.6696812259986362
0.03984819734345351,0.0021141649048625794,-0.7048409443073718
0.03984819734345351,0.004228329809725159,-0.7051220434895149
0.05502846299810247,0.004228329809725159,-0.7400196625491564
0.05502846299810247,0.008456659619450317,-0.7465118960139168
0.0683111954459203,0.008456659619450317,-0.7750435459805228
0.0683111954459203,0.010570824524312896,-0.7764652505174464
0.07210626185958255,0.010570824524312896,-0.7778735066711836
0.07210626185958255,0.012684989429175475,-0.7794881605504075
0.07969639468690702,0.012684989429175475,-0.7836227574790847
0.07969639468690702,0.016913319238900635,-0.7866135775897536
0.08159392789373814,0.016913319238900635,-0.7924516556912516
0.08159392789373814,0.02536997885835095,-0.7958091134970025
0.08349146110056926,0.02536997885835095,-0.7959922470926598
0.08349146110056926,0.02748414376321353,-0.7974318975719548
0.08538899430740038,0.02748414376321353,-0.798581976841752
0.08538899430740038,0.02959830866807611,-0.7986587015753479
0.0967741935483871,0.02959830866807611,-0.8067717477471108
0.0967741935483871,0.03382663847780127,-0.8072998144815965
0.09867172675521822,0.03382663847780127,-0.8084244647780737
0.09867172675521822,0.035940803382663845,-0.8084745815414944
0.10056925996204934,0.035940803382663845,-0.808595373323676
0.10056925996204934,0.03805496828752643,-0.8088026862597072
0.1062618595825427,0.03805496828752643,-0.8103769873544463
0.1062618595825427,0.040169133192389,-0.8104769770425656
0.11005692599620494,0.040169133192389,-0.8107112294183085
0.11005692599620494,0.04439746300211417,-0.8144868729469718
0.11195445920303605,0.04439746300211417,-0.8193603720429156
0.11195445920303605,0.05496828752642706,-0.8251034781003658
0.11385199240986717,0.05496828752642706,-0.8259961729508928
0.11385199240986717,0.05708245243128964,-0.8271770755039289
0.1157495256166983,0.05708245243128964,-0.8307142470813189
0.1157495256166983,0.05919661733615222,-0.831335876469031
0.12144212523719165,0.05919661733615222,-0.8327041074246868
0.12144212523719165,0.06765327695560254,-0.8348083417541025
0.127134724857685,0.06765327695560254,-0.8356185517637115
0.127134724857685,0.06976744186046512,-0.8356405082185181
0.12903225806451613,0.06976744186046512,-0.8366764243810559
0.12903225806451613,0.07188160676532769,-0.8375571987660007
0.13282732447817835,0.07188160676532769,-0.8397168706445152
0.13282732447817835,0.07822410147991543,-0.8410318662805922
0.1366223908918406,0.07822410147991543,-0.8426419385567993
0.1366223908918406,0.080338266384778,-0.8432562962602331
0.14231499051233396,0.080338266384778,-0.8455895874836667
0.14231499051233396,0.0824524312896406,-0.8459315332700436
0.1442125237191651,0.0824524312896406,-0.8464140868756352
0.1442125237191651,0.08456659619450317,-0.8465777557906564
0.14800759013282733,0.08456659619450317,-0.8489431691426704
0.14800759013282733,0.08668076109936575,-0.8489532900142551
0.15370018975332067,0.08668076109936575,-0.8518228804459701
0.15370018975332067,0.08879492600422834,-0.8526182265766832
0.15939278937381404,0.08879492600422834,-0.8539787335153506
0.15939278937381404,0.09302325581395349,-0.8552917774767027
0.16129032258064516,0.09302325581395349,-0.8555732362207739
0.16129032258064516,0.09936575052854123,-0.8574968528156628
0.16698292220113853,0.09936575052854123,-0.860074157394295
0.16698292220113853,0.10782241014799154,-0.8613637495204618
0.16888045540796964,0.10782241014799154,-0.861642037578744
0.16888045540796964,0.11205073995771671,-0.8622447862937436
0.17077798861480076,0.11205073995771671,-0.8624222701936398
0.17077798861480076,0.11416490486257928,-0.8628473113337988
0.17267552182163187,0.11416490486257928,-0.8637694655596835
0.17267552182163187,0.11627906976744186,-0.8638906212705671
0.174573055028463,0.11627906976744186,-0.8641184077599485
0.174573055028463,0.11839323467230443,-0.8645567191700924
0.17836812144212524,0.11839323467230443,-0.8655073738968792
0.17836812144212524,0.12050739957716702,-0.8664625615457953
0.18216318785578747,0.12050739957716702,-0.866979658551927
0.18216318785578747,0.1226215644820296,-0.8669827662957075
0.1840607210626186,0.1226215644820296,-0.8678044818629672
0.1840607210626186,0.12684989429175475,-0.8687066964125321
0.1859582542694497,0.12684989429175475,-0.8695991004635215
0.1859582542694497,0.1331923890063425,-0.871202305404337
0.18785578747628084,0.1331923890063425,-0.8713164548328795
0.18785578747628084,0.13530655391120508,-0.8723376117996982
0.19165085388994307,0.13530655391120508,-0.8725262341892477
0.19165085388994307,0.13742071881606766,-0.8725263617974107
0.1954459203036053,0.13742071881606766,-0.8733537572781686
0.1954459203036053,0.1416490486257928,-0.873827030450003
0.19734345351043645,0.1416490486257928,-0.8741078297030945
0.19734345351043645,0.14587737843551796,-0.875988381146469
0.20113851992409867,0.14587737843551796,-0.8765404364041925
0.20113851992409867,0.14799154334038056,-0.8767174958583863
0.2030360531309298,0.14799154334038056,-0.8769459012766622
0.2030360531309298,0.15010570824524314,-0.8770193147462001
0.20683111954459202,0.15010570824524314,-0.8779356231124541
0.20683111954459202,0.1543340380549683,-0.8783458785655677
0.20872865275142316,0.1543340380549683,-0.8784674462099068
0.20872865275142316,0.16279069767441862,-0.8792535542570848
0.222011385199241,0.16279069767441862,-0.8811024851780903
0.222011385199241,0.16701902748414377,-0.8821114272480646
0.2239089184060721,0.16701902748414377,-0.8828850931119929
0.2239089184060721,0.17547568710359407,-0.8858540649374457
0.22960151802656548,0.17547568710359407,-0.8864979688692972
0.22960151802656548,0.17970401691331925,-0.8873212991668801
0.2314990512333966,0.17970401691331925,-0.8875583613695179
0.2314990512333966,0.18181818181818182,-0.8877541858389468
0.23529411764705882,0.18181818181818182,-0.8885452612755352
0.23529411764705882,0.18604651162790697,-0.8888166840651147
0.2409867172675522,0.18604651162790697,-0.8895065568688569
0.2409867172675522,0.18816067653276955,-0.8902056097854859
0.24478178368121442,0.18816067653276955,-0.890297313821497
0.24478178368121442,0.19238900634249473,-0.8907561619852908
0.24667931688804554,0.19238900634249473,-0.8913524504074944
0.24667931688804554,0.1945031712473573,-0.8918050060646356
0.24857685009487665,0.1945031712473573,-0.892430956251926
0.24857685009487665,0.2029598308668076,-0.8937293285910174
0.2504743833017078,0.2029598308668076,-0.8938238053689362
0.2504743833017078,0.20718816067653276,-0.894485409742224
0.2523719165085389,0.20718816067653276,-0.8945536010657862
0.2523719165085389,0.20930232558139536,-0.8949020012478094
0.25426944971537,0.20930232558139536,-0.8953046388323065
0.25426944971537,0.2156448202959831,-0.8962824215032255
0.25616698292220114,0.2156448202959831,-0.8967029334474312
0.25616698292220114,0.226215644820296,-0.897977449717549
0.2675521821631879,0.226215644820296,-0.899470016934733
0.2675521821631879,0.22832980972515857,-0.8995369083070226
0.2713472485768501,0.22832980972515857,-0.9000788226616735
0.2713472485768501,0.23044397463002114,-0.9003379558681148
0.27703984819734345,0.23044397463002114,-0.901464428788193
0.27703984819734345,0.2346723044397463,-0.9020991405376564
0.27893738140417457,0.2346723044397463,-0.9023179656830509
0.27893738140417457,0.23890063424947147,-0.9025344550411973
0.2808349146110057,0.23890063424947147,-0.9025416847139465
0.2808349146110057,0.24312896405919662,-0.9038434270379322
0.2846299810246679,0.24312896405919662,-0.9040142675037435
0.2846299810246679,0.24735729386892177,-0.9042352610102715
0.2903225806451613,0.24735729386892177,-0.904545360016611
0.2903225806451613,0.24947145877378435,-0.9045639100903917
0.2922201138519924,0.24947145877378435,-0.9046524599991014
0.2922201138519924,0.2536997885835095,-0.904879989853314
0.29791271347248577,0.2536997885835095,-0.9053288705662724
0.29791271347248577,0.26215644820295986,-0.906173577277654
0.3036053130929791,0.26215644820295986,-0.9073556502076064
0.3036053130929791,0.2642706131078224,-0.9074276288399008
0.3055028462998102,0.2642706131078224,-0.9084146187426749
0.3055028462998102,0.266384778012685,-0.9089630734920361
0.3111954459203036,0.266384778012685,-0.9096731293459691
0.3111954459203036,0.26849894291754756,-0.9099287739893162
0.3225806451612903,0.26849894291754756,-0.9110750554450887
0.3225806451612903,0.2769556025369979,-0.9118188503341462
0.32447817836812143,0.2769556025369979,-0.912020649350332
0.32447817836812143,0.27906976744186046,-0.9126347877519451
0.3301707779886148,0.27906976744186046,-0.9138240178306827
0.3301707779886148,0.28118393234672306,-0.9139004933618765
0.3396584440227704,0.28118393234672306,-0.9148863422266799
0.3396584440227704,0.28752642706131076,-0.9154606286789908
0.3415559772296015,0.28752642706131076,-0.9156210888717292
0.3415559772296015,0.2917547568710359,-0.9161587817735156
0.34345351043643263,0.2917547568710359,-0.9164827236349068
0.34345351043643263,0.2938689217758985,-0.9165908975019127
0.34535104364326374,0.2938689217758985,-0.9166104883967099
0.34535104364326374,0.2959830866807611,-0.9168548202435726
0.349146110056926,0.2959830866807611,-0.9170972216340034
0.349146110056926,0.3044397463002114,-0.9181309100119499
0.3567362428842505,0.3044397463002114,-0.9190678967999261
0.3567362428842505,0.30655391120507397,-0.9194589817319201
0.3586337760910816,0.30655391120507397,-0.9198910362062424
0.3586337760910816,0.3107822410147992,-0.9199897326535792
0.36242884250474383,0.3107822410147992,-0.9205801626671367
0.36242884250474383,0.3128964059196617,-0.9209724926364136
0.36432637571157495,0.3128964059196617,-0.9213228938939448
0.36432637571157495,0.3150105708245243,-0.9213829078961809
0.3681214421252372,0.3150105708245243,-0.9219578092945592
0.3681214421252372,0.3171247357293869,-0.9222265734195386
0.3700189753320683,0.3171247357293869,-0.9222932843902655
0.3700189753320683,0.3192389006342495,-0.9223299673918791
0.3719165085388994,0.3192389006342495,-0.9223804442133677
0.3719165085388994,0.321353065539112,-0.9228845522193656
0.3738140417457306,0.321353065539112,-0.923177453769559
0.3738140417457306,0.32558139534883723,-0.9238382295290316
0.3757115749525617,0.32558139534883723,-0.924182597266474
0.3757115749525617,0.33192389006342493,-0.9248936232595263
0.3776091081593928,0.33192389006342493,-0.9252285186048604
0.3776091081593928,0.33403805496828753,-0.9252818891547142
0.3795066413662239,0.33403805496828753,-0.9253802175120833
0.3795066413662239,0.3361522198731501,-0.9254287253562776
0.3870967741935484,0.3361522198731501,-0.9263106548379788
0.3870967741935484,0.3382663847780127,-0.926745331186561
0.3889943074003795,0.3382663847780127,-0.9268839751530799
0.3889943074003795,0.3403805496828753,-0.9272303523136679
0.3927893738140417,0.3403805496828753,-0.9273677055301556
0.3927893738140417,0.34249471458773784,-0.927963329365419
0.3984819734345351,0.34249471458773784,-0.9286106061136629
0.3984819734345351,0.346723044397463,-0.9291416551380727
0.4060721062618596,0.346723044397463,-0.9299356906338876
0.4060721062618596,0.35095137420718814,-0.9306610601859981
0.4079696394686907,0.35095137420718814,-0.9307771292249809
0.4079696394686907,0.35517970401691334,-0.9316160706773396
0.4098671726755218,0.35517970401691334,-0.9322363733528819
0.4098671726755218,0.3572938689217759,-0.9325941169097063
0.41366223908918404,0.3572938689217759,-0.93294049119265
0.41366223908918404,0.3594080338266385,-0.9330384382902231
0.4174573055028463,0.3594080338266385,-0.9331459426188179
0.4174573055028463,0.36152219873150104,-0.9331771817313336
0.42314990512333966,0.36152219873150104,-0.9336142203735387
0.42314990512333966,0.36363636363636365,-0.9340012782909212
0.4250474383301708,0.36363636363636365,-0.9346926766081876
0.4250474383301708,0.3657505285412262,-0.9353589217534796
0.4307400379506641,0.3657505285412262,-0.9358682540739366
0.4307400379506641,0.3678646934460888,-0.9359512267548867
0.43263757115749524,0.3678646934460888,-0.935994048908855
0.43263757115749524,0.3699788583509514,-0.9360349774509352
0.4364326375711575,0.3699788583509514,-0.9364316738244519
0.4364326375711575,0.37209302325581395,-0.9366820951644026
0.44022770398481975,0.37209302325581395,-0.9368562719499559
0.44022770398481975,0.38054968287526425,-0.9376738512475903
0.44212523719165087,0.38054968287526425,-0.9377820370813614
0.44212523719165087,0.38266384778012685,-0.9377928596798282
0.444022770398482,0.38266384778012685,-0.9377955800920419
0.444022770398482,0.38477801268498946,-0.9378994457492195
0.45161290322580644,0.38477801268498946,-0.9390436287972486
0.45161290322580644,0.386892177589852,-0.93906595706512
0.45351043643263755,0.386892177589852,-0.9391746651805892
0.45351043643263755,0.3953488372093023,-0.939739776912397
0.46110056925996207,0.3953488372093023,-0.9399058788376785
0.46110056925996207,0.40169133192389006,-0.9401558823359573
0.4629981024667932,0.40169133192389006,-0.9403288528177038
0.4629981024667932,0.40380549682875266,-0.9404524275867973
0.4648956356736243,0.40380549682875266,-0.9405001924721057
0.4648956356736243,0.4059196617336152,-0.9406671223992568
0.4667931688804554,0.4059196617336152,-0.9409105535343718
0.4667931688804554,0.41014799154334036,-0.9410716832521312
0.47058823529411764,0.41014799154334036,-0.9414896520852545
0.47058823529411764,0.4143763213530655,-0.9415595382616349
0.476280834914611,0.4143763213530655,-0.9423522273173363
0.476280834914611,0.4164904862579281,-0.9424650593198652
0.4781783681214421,0.4164904862579281,-0.9432594104571934
0.4781783681214421,0.42071881606765327,-0.9435847404349784
0.48007590132827327,0.42071881606765327,-0.9439817727494074
0.48007590132827327,0.4249471458773784,-0.9452172123150955
0.4819734345351044,0.4249471458773784,-0.9452866437285938
0.4819734345351044,0.42917547568710357,-0.9455150465019326
0.4876660341555977,0.42917547568710357,-0.9467785336116777
0.4876660341555977,0.4355179704016913,-0.9474206132690942
0.4952561669829222,0.4355179704016913,-0.947882309429753
0.4952561669829222,0.4397463002114165,-0.9483982367737276
0.4990512333965844,0.4397463002114165,-0.9494193759133133
0.4990512333965844,0.4439746300211416,-0.9507070603820068
0.5028462998102466,0.4439746300211416,-0.9509724613205985
0.5028462998102466,0.44608879492600423,-0.9514756503720404
0.5142314990512334,0.44608879492600423,-0.9519793855802202
0.5142314990512334,0.4503171247357294,-0.9521941256101283
0.5161290322580645,0.4503171247357294,-0.9524235739148323
0.5161290322580645,0.45454545454545453,-0.952834725751814
0.523719165085389,0.45454545454545453,-0.953898870869499
0.523719165085389,0.45665961945031713,-0.9539515583871199
0.5256166982922201,0.45665961945031713,-0.9539640242450319
0.5256166982922201,0.4587737843551797,-0.9542938527231486
0.5294117647058824,0.4587737843551797,-0.9544639531126348
0.5294117647058824,0.4630021141649049,-0.9552140566617034
0.5332068311195446,0.4630021141649049,-0.955679336864589
0.5332068311195446,0.46511627906976744,-0.9557733167587965
0.5351043643263758,0.46511627906976744,-0.9557927889457108
0.5351043643263758,0.4693446088794926,-0.9563260939702162
0.5426944971537002,0.4693446088794926,-0.9568792609920611
0.5426944971537002,0.47357293868921774,-0.9572716915429084
0.5464895635673624,0.47357293868921774,-0.9578111352828395
0.5464895635673624,0.47780126849894294,-0.9580640908083902
0.5483870967741935,0.47780126849894294,-0.9582954536886644
0.5483870967741935,0.48625792811839325,-0.9586223702664796
0.5521821631878557,0.48625792811839325,-0.9589383991528815
0.5521821631878557,0.4883720930232558,-0.958977346787139
0.5559772296015181,0.4883720930232558,-0.9590715198570929
0.5559772296015181,0.5010570824524313,-0.9606792670683642
0.5597722960151803,0.5010570824524313,-0.9610043076016742
0.5597722960151803,0.5095137420718816,-0.9625617782517698
0.5616698292220114,0.5095137420718816,-0.96321979208026
0.5616698292220114,0.5116279069767442,-0.9637881650709891
0.5635673624288425,0.5116279069767442,-0.9640365633045432
0.5635673624288425,0.5137420718816068,-0.9643449726851989
0.5673624288425048,0.5137420718816068,-0.9644051027244366
0.5673624288425048,0.5158562367864693,-0.9644346075119404
0.5692599620493358,0.5158562367864693,-0.9645250130806082
0.5692599620493358,0.5264270613107822,-0.9654252248832345
0.573055028462998,0.5264270613107822,-0.9655635179850707
0.573055028462998,0.5285412262156448,-0.9660443024624633
0.5768500948766604,0.5285412262156448,-0.9662309858439493
0.5768500948766604,0.5306553911205074,-0.9662697453526523
0.5787476280834914,0.5306553911205074,-0.9663039775672513
0.5787476280834914,0.5391120507399577,-0.967126527531345
0.5958254269449715,0.5391120507399577,-0.9693369322169249
0.5958254269449715,0.5412262156448203,-0.969381540475296
0.5977229601518027,0.5412262156448203,-0.9696715065938458
0.5977229601518027,0.547568710359408,-0.9702017325525414
0.6053130929791272,0.547568710359408,-0.9705230901777865
0.6053130929791272,0.5496828752642706,-0.9705388454107939
0.6072106261859582,0.5496828752642706,-0.9705500676377137
0.6072106261859582,0.5560253699788583,-0.971472177608987
0.6129032258064516,0.5560253699788583,-0.9726869447789834
0.6129032258064516,0.5602536997885835,-0.9731438532218513
0.6148007590132827,0.5602536997885835,-0.973196803104434
0.6148007590132827,0.5623678646934461,-0.9732678532744397
0.618595825426945,0.5623678646934461,-0.9743478083618717
0.618595825426945,0.5644820295983086,-0.9745086265965788
0.6223908918406073,0.5644820295983086,-0.9747404792630838
0.6223908918406073,0.572938689217759,-0.9753507423217966
0.6242884250474383,0.572938689217759,-0.9754525220013062
0.6242884250474383,0.5813953488372093,-0.9765559217275008
0.6280834914611005,0.5813953488372093,-0.977285947255165
0.6280834914611005,0.5856236786469344,-0.9778999581584426
0.6337760910815939,0.5856236786469344,-0.9780074856773683
0.6337760910815939,0.5961945031712473,-0.9786965982335863
0.6375711574952562,0.5961945031712473,-0.9793038900548393
0.6375711574952562,0.5983086680761099,-0.9793504303982553
0.6413662239089184,0.5983086680761099,-0.9799001163400506
0.6413662239089184,0.6004228329809725,-0.9800140242136907
0.6489563567362429,0.6004228329809725,-0.980416786705856
0.6489563567362429,0.6025369978858351,-0.9806011582430264
0.6546489563567363,0.6025369978858351,-0.9812150509331572
0.6546489563567363,0.6046511627906976,-0.9814696728100678
0.6660341555977229,0.6046511627906976,-0.9828129634123326
0.6660341555977229,0.6067653276955602,-0.9828513510688172
0.6679316888045541,0.6067653276955602,-0.9831573620733667
0.6679316888045541,0.6109936575052854,-0.9844640295142447
0.6774193548387096,0.6109936575052854,-0.9860810722130325
0.6774193548387096,0.6152219873150105,-0.9863919977765879
0.6793168880455408,0.6152219873150105,-0.986428793057884
0.6793168880455408,0.6215644820295984,-0.9868963248274756
0.681214421252372,0.6215644820295984,-0.9872991020919831
0.681214421252372,0.6321353065539113,-0.9882244453200549
0.6907020872865275,0.6321353065539113,-0.9888524835023748
0.6907020872865275,0.6342494714587738,-0.9890516031301977
0.6963946869070209,0.6342494714587738,-0.9896792871579458
0.6963946869070209,0.638477801268499,-0.9901279280331794
0.7001897533206831,0.638477801268499,-0.9903574755374378
0.7001897533206831,0.6405919661733616,-0.9908568720165213
0.7020872865275142,0.6405919661733616,-0.9909519356680414
0.7020872865275142,0.6448202959830867,-0.9911505967458069
0.7115749525616698,0.6448202959830867,-0.9924132688553284
0.7115749525616698,0.6469344608879493,-0.992431155419549
0.713472485768501,0.6469344608879493,-0.9931953596613204
0.713472485768501,0.6490486257928119,-0.9935218683025854
0.7191650853889943,0.6490486257928119,-0.9950703395906695
0.7191650853889943,0.6575052854122622,-0.995505460667885
0.7210626185958254,0.6575052854122622,-0.9957074386111742
0.7210626185958254,0.6596194503171248,-0.9959647566631279
0.7248576850094877,0.6596194503171248,-0.9961971955123037
0.7248576850094877,0.6638477801268499,-0.9962990664523433
0.7267552182163188,0.6638477801268499,-0.9965425368539399
0.7267552182163188,0.6680761099365751,-0.9966254296247741
0.7286527514231499,0.6680761099365751,-0.9970078971893853
0.7286527514231499,0.6723044397463002,-0.9975275808658635
0.7305502846299811,0.6723044397463002,-0.9978954144615688
0.7305502846299811,0.6744186046511628,-0.9980045448970507
0.7324478178368121,0.6744186046511628,-0.9983575981486419
0.7324478178368121,0.678646934460888,-0.998724550692968
0.7343453510436433,0.678646934460888,-0.9991074222570596
0.7343453510436433,0.6807610993657506,-0.9991634751143516
0.7381404174573055,0.6807610993657506,-0.9995524157279737
0.7381404174573055,0.6828752642706131,-0.9996043186182073
0.7419354838709677,0.6828752642706131,-1.0000020193019168
0.7419354838709677,0.6871035940803383,-1.0003481422067624
0.7514231499051234,0.6871035940803383,-1.0019788017953173
0.7514231499051234,0.6913319238900634,-1.0027885334848898
0.7552182163187856,0.6913319238900634,-1.0029353495870283
0.7552182163187856,0.693446088794926,-1.0030326130558542
0.7571157495256167,0.693446088794926,-1.003082979876755
0.7571157495256167,0.6955602536997886,-1.0034013173926541
0.7666034155597723,0.6955602536997886,-1.0051189194314964
0.7666034155597723,0.7019027484143763,-1.0061082305097278
0.7741935483870968,0.7019027484143763,-1.0071336141593341
0.7741935483870968,0.7082452431289641,-1.0077052058404787
0.7760910815939279,0.7082452431289641,-1.0077125722304787
0.7760910815939279,0.7103594080338267,-1.0078884165476723
0.777988614800759,0.7103594080338267,-1.0080877620303645
0.777988614800759,0.7124735729386892,-1.0084715826513313
0.7798861480075902,0.7124735729386892,-1.0087369987125157
0.7798861480075902,0.7145877378435518,-1.0089256880618216
0.7817836812144212,0.7145877378435518,-1.0092508878680109
0.7817836812144212,0.718816067653277,-1.0112982736354263
0.7836812144212524,0.718816067653277,-1.0117334004123948
0.7836812144212524,0.7209302325581395,-1.0119749025224574
0.7874762808349146,0.7209302325581395,-1.0121813451346915
0.7874762808349146,0.7272727272727273,-1.0127246012411883
0.7893738140417458,0.7272727272727273,-1.013051142676939
0.7893738140417458,0.7378435517970402,-1.0136170798266333
0.7912713472485768,0.7378435517970402,-1.013843157398865
0.7912713472485768,0.7399577167019028,-1.0138958186344333
0.7969639468690702,0.7399577167019028,-1.0140514133575538
0.7969639468690702,0.7463002114164905,-1.0147537343516049
0.7988614800759013,0.7463002114164905,-1.015268929219051
0.7988614800759013,0.7547568710359408,-1.0165242714497942
0.8045540796963947,0.7547568710359408,-1.0176705012624814
0.8045540796963947,0.7568710359408034,-1.0181148809902218
0.8064516129032258,0.7568710359408034,-1.0181356231867342
0.8064516129032258,0.7610993657505285,-1.018896940427944
0.8102466793168881,0.7610993657505285,-1.0197462942890627
0.8102466793168881,0.7632135306553911,-1.0198175648608894
0.8140417457305503,0.7632135306553911,-1.0199899028213812
0.8140417457305503,0.7674418604651163,-1.020467312545795
0.8159392789373814,0.7674418604651163,-1.0206208409062922
0.8159392789373814,0.7716701902748414,-1.0208649957266944
0.8197343453510436,0.7716701902748414,-1.0211116258183681
0.8197343453510436,0.7780126849894292,-1.0218845435270925
0.8235294117647058,0.7780126849894292,-1.0222049427992441
0.8235294117647058,0.7801268498942917,-1.022449791097203
0.825426944971537,0.7801268498942917,-1.0228279672935
0.825426944971537,0.7822410147991543,-1.0229537252911827
0.8273244781783681,0.7822410147991543,-1.0234837592106825
0.8273244781783681,0.7949260042283298,-1.0259445212512228
0.8349146110056926,0.7949260042283298,-1.027831819431214
0.8349146110056926,0.8012684989429175,-1.02896034976632
0.8368121442125237,0.8012684989429175,-1.029294978910684
0.8368121442125237,0.8033826638477801,-1.0302315250593288
0.8406072106261859,0.8033826638477801,-1.0303708469632995
0.8406072106261859,0.8076109936575053,-1.0309682783808944
0.8425047438330171,0.8076109936575053,-1.0309938740793279
0.8425047438330171,0.813953488372093,-1.0318863528240751
0.8444022770398482,0.813953488372093,-1.032233581324325
0.8444022770398482,0.8181818181818182,-1.0328385175281878
0.8481973434535104,0.8181818181818182,-1.03342211777639
0.8481973434535104,0.8266384778012685,-1.0346931571964109
0.8500948766603416,0.8266384778012685,-1.0347237744541238
0.8500948766603416,0.828752642706131,-1.0348636900343768
0.8519924098671727,0.828752642706131,-1.0351191636683126
0.8519924098671727,0.8350951374207188,-1.0357654879261222
0.857685009487666,0.8350951374207188,-1.0360982270950567
0.857685009487666,0.8393234672304439,-1.0361309316024205
0.8595825426944972,0.8393234672304439,-1.0363605249893297
0.8595825426944972,0.8414376321353065,-1.036964205043714
0.8652751423149905,0.8414376321353065,-1.0378956025046817
0.8652751423149905,0.8456659619450317,-1.0388533247459748
0.872865275142315,0.8456659619450317,-1.0399881816584382
0.872865275142315,0.8477801268498943,-1.040052531050832
0.8823529411764706,0.8477801268498943,-1.04152741771424
0.8823529411764706,0.8562367864693446,-1.0427635705716773
0.888045540796964,0.8562367864693446,-1.0443787737472296
0.888045540796964,0.8604651162790697,-1.0454783959559941
0.889943074003795,0.8604651162790697,-1.0462419470293487
0.889943074003795,0.86892177589852,-1.048634362174169
0.8918406072106262,0.86892177589852,-1.0489128978051772
0.8918406072106262,0.8731501057082452,-1.0493677655133054
0.8937381404174574,0.8731501057082452,-1.0493943748978063
0.8937381404174574,0.8752642706131079,-1.0496079513107266
0.9013282732447818,0.8752642706131079,-1.0511294106133462
0.9013282732447818,0.8773784355179705,-1.052044494595758
0.9032258064516129,0.8773784355179705,-1.0527973990933697
0.9032258064516129,0.8816067653276956,-1.053352888794874
0.9070208728652751,0.8816067653276956,-1.0538500536346447
0.9070208728652751,0.8858350951374208,-1.0542034891513283
0.9089184060721063,0.8858350951374208,-1.0542500264493433
0.9089184060721063,0.8985200845665962,-1.0554298503196424
0.9108159392789373,0.8985200845665962,-1.0554625316042687
0.9108159392789373,0.9090909090909091,-1.0595364608179363
0.920303605313093,0.9090909090909091,-1.0608702632908829
0.920303605313093,0.9112050739957717,-1.0608925165549554
0.9240986717267552,0.9112050739957717,-1.062053761445862
0.9240986717267552,0.9175475687103594,-1.0647572015891253
0.9259962049335864,0.9175475687103594,-1.0648782527226899
0.9259962049335864,0.919661733615222,-1.0650213583112995
0.9278937381404174,0.919661733615222,-1.0651214959748418
0.9278937381404174,0.9217758985200846,-1.0653323289693597
0.9354838709677419,0.9217758985200846,-1.0665672037607636
0.9354838709677419,0.9238900634249472,-1.067207104981454
0.9392789373814042,0.9238900634249472,-1.068447103838176
0.9392789373814042,0.9260042283298098,-1.0687986019485343
0.9449715370018975,0.9260042283298098,-1.0695149193011524
0.9449715370018975,0.9281183932346723,-1.0699306090979184
0.9468690702087287,0.9281183932346723,-1.0725932157122904
0.9468690702087287,0.9302325581395349,-1.0727665974138734
0.952561669829222,0.9302325581395349,-1.0743999511626734
0.952561669829222,0.9429175475687104,-1.076490035786989
0.9601518026565465,0.9429175475687104,-1.079034418967373
0.9601518026565465,0.9492600422832981,-1.0810370932067386
0.9639468690702088,0.9492600422832981,-1.0819885375032658
0.9639468690702088,0.9577167019027484,-1.0845641433709743
0.9658444022770398,0.9577167019027484,-1.0847909292421443
0.9658444022770398,0.959830866807611,-1.08518143241138
0.967741935483871,0.959830866807611,-1.0874866961326994
0.967741935483871,0.9682875264270613,-1.0892795723719852
0.969639468690702,0.9682875264270613,-1.090592688424501
0.969639468690702,0.9725158562367865,-1.0909812335667401
0.9791271347248577,0.9725158562367865,-1.0934036311319923
0.9791271347248577,0.9788583509513742,-1.0979424715083606
0.9810246679316889,0.9788583509513742,-1.0988692834917957
0.9810246679316889,0.9830866807610994,-1.0994757250360632
0.9848197343453511,0.9830866807610994,-1.1038132355629975
0.9848197343453511,0.985200845665962,-1.109523504730549
0.9867172675521821,0.985200845665962,-1.1134601214236313
0.9867172675521821,0.9873150105708245,-1.1136095490131217
0.9905123339658444,0.9873150105708245,-1.117461372125131
0.9905123339658444,0.9978858350951374,-1.1327478710628986
1.0,0.9978858350951374,-1.1661527311548021
1.0,1.0,-1.1912288083811111


==> figs/data/gdm_casing_flips_ngram_k=7_ngram_k=7_ppl_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-4.823660373687744
0.022770398481973434,0.0,-7.918831825256348
0.022770398481973434,0.0021141649048625794,-8.014566421508789
0.024667931688804556,0.0021141649048625794,-8.081583976745605
0.024667931688804556,0.004228329809725159,-8.203179359436035
0.04364326375711575,0.004228329809725159,-10.654829978942871
0.04364326375711575,0.006342494714587738,-10.725846290588379
0.04554079696394687,0.006342494714587738,-10.923563957214355
0.04554079696394687,0.010570824524312896,-11.311890602111816
0.04743833017077799,0.010570824524312896,-11.866647720336914
0.04743833017077799,0.012684989429175475,-11.892168998718262
0.04933586337760911,0.012684989429175475,-11.999988555908203
0.04933586337760911,0.014799154334038054,-12.272125244140625
0.051233396584440226,0.014799154334038054,-12.386380195617676
0.051233396584440226,0.019027484143763214,-12.904294967651367
0.056925996204933584,0.019027484143763214,-13.203072547912598
0.056925996204933584,0.023255813953488372,-13.570052146911621
0.058823529411764705,0.023255813953488372,-13.818269729614258
0.058823529411764705,0.02748414376321353,-13.983108520507812
0.06261859582542695,0.02748414376321353,-14.387666702270508
0.06261859582542695,0.03171247357293869,-14.518062591552734
0.06451612903225806,0.03171247357293869,-14.55371379852295
0.06451612903225806,0.03805496828752643,-15.157462120056152
0.06641366223908918,0.03805496828752643,-15.284402847290039
0.06641366223908918,0.040169133192389,-15.351436614990234
0.0683111954459203,0.040169133192389,-15.525315284729004
0.0683111954459203,0.042283298097251586,-15.526411056518555
0.07020872865275142,0.042283298097251586,-15.597986221313477
0.07020872865275142,0.05708245243128964,-16.442768096923828
0.07210626185958255,0.05708245243128964,-16.44867706298828
0.07210626185958255,0.0613107822410148,-16.484210968017578
0.08349146110056926,0.0613107822410148,-16.727340698242188
0.08349146110056926,0.06765327695560254,-17.10491371154785
0.09297912713472485,0.06765327695560254,-17.54058265686035
0.09297912713472485,0.07399577167019028,-17.88306427001953
0.10056925996204934,0.07399577167019028,-18.04740333557129
0.10056925996204934,0.07822410147991543,-18.229799270629883
0.10436432637571158,0.07822410147991543,-18.29209327697754
0.10436432637571158,0.09090909090909091,-18.84372329711914
0.10815939278937381,0.09090909090909091,-19.101581573486328
0.10815939278937381,0.09725158562367865,-19.36305809020996
0.11005692599620494,0.09725158562367865,-19.492538452148438
0.11005692599620494,0.10570824524312897,-20.139305114746094
0.11195445920303605,0.10570824524312897,-20.151105880737305
0.11195445920303605,0.10993657505285412,-20.401336669921875
0.11385199240986717,0.10993657505285412,-20.411802291870117
0.11385199240986717,0.12050739957716702,-21.005064010620117
0.1157495256166983,0.12050739957716702,-21.007944107055664
0.1157495256166983,0.1331923890063425,-21.57320213317871
0.11764705882352941,0.1331923890063425,-21.632221221923828
0.11764705882352941,0.13530655391120508,-21.680208206176758
0.11954459203036052,0.13530655391120508,-21.706680297851562
0.11954459203036052,0.13742071881606766,-21.93928337097168
0.12144212523719165,0.13742071881606766,-21.997262954711914
0.12144212523719165,0.13953488372093023,-22.00016975402832
0.12333965844402277,0.13953488372093023,-22.00213623046875
0.12333965844402277,0.1416490486257928,-22.00943946838379
0.1252371916508539,0.1416490486257928,-22.040569305419922
0.1252371916508539,0.14376321353065538,-22.084468841552734
0.13282732447817835,0.14376321353065538,-22.22685432434082
0.13282732447817835,0.15010570824524314,-22.419309616088867
0.1347248576850095,0.15010570824524314,-22.44881820678711
0.1347248576850095,0.1522198731501057,-22.46782112121582
0.13851992409867173,0.1522198731501057,-22.53375816345215
0.13851992409867173,0.1543340380549683,-22.676822662353516
0.1442125237191651,0.1543340380549683,-22.90172004699707
0.1442125237191651,0.160676532769556,-23.128538131713867
0.1461100569259962,0.160676532769556,-23.1514949798584
0.1461100569259962,0.17124735729386892,-23.441598892211914
0.15180265654648956,0.17124735729386892,-23.82888412475586
0.15180265654648956,0.18816067653276955,-24.184446334838867
0.15749525616698293,0.18816067653276955,-24.502544403076172
0.15749525616698293,0.19661733615221988,-24.611215591430664
0.15939278937381404,0.19661733615221988,-24.619455337524414
0.15939278937381404,0.19873150105708245,-24.6378231048584
0.16129032258064516,0.19873150105708245,-24.724895477294922
0.16129032258064516,0.2135306553911205,-25.075090408325195
0.16698292220113853,0.2135306553911205,-25.214540481567383
0.16698292220113853,0.21775898520084566,-25.297311782836914
0.16888045540796964,0.21775898520084566,-25.303264617919922
0.16888045540796964,0.21987315010570824,-25.307729721069336
0.17077798861480076,0.21987315010570824,-25.567062377929688
0.17077798861480076,0.226215644820296,-25.671632766723633
0.17267552182163187,0.226215644820296,-25.683448791503906
0.17267552182163187,0.2346723044397463,-26.02050018310547
0.17647058823529413,0.2346723044397463,-26.106365203857422
0.17647058823529413,0.23890063424947147,-26.752260208129883
0.17836812144212524,0.23890063424947147,-26.759016036987305
0.17836812144212524,0.24312896405919662,-27.147579193115234
0.1840607210626186,0.24312896405919662,-27.292150497436523
0.1840607210626186,0.2452431289640592,-27.33529281616211
0.18975332068311196,0.2452431289640592,-27.7062931060791
0.18975332068311196,0.2536997885835095,-27.98786163330078
0.19165085388994307,0.2536997885835095,-28.0184326171875
0.19165085388994307,0.2558139534883721,-28.200393676757812
0.1954459203036053,0.2558139534883721,-28.30010986328125
0.1954459203036053,0.25792811839323465,-28.34432601928711
0.19734345351043645,0.25792811839323465,-28.34811782836914
0.19734345351043645,0.2727272727272727,-28.62607192993164
0.19924098671726756,0.2727272727272727,-28.87102508544922
0.19924098671726756,0.28118393234672306,-28.986371994018555
0.20113851992409867,0.28118393234672306,-29.015932083129883
0.20113851992409867,0.2854122621564482,-29.065187454223633
0.2030360531309298,0.2854122621564482,-29.133644104003906
0.2030360531309298,0.28964059196617337,-29.177324295043945
0.2049335863377609,0.28964059196617337,-29.22556495666504
0.2049335863377609,0.2917547568710359,-29.248939514160156
0.20683111954459202,0.2917547568710359,-29.29974365234375
0.20683111954459202,0.2938689217758985,-29.480941772460938
0.2125237191650854,0.2938689217758985,-29.591012954711914
0.2125237191650854,0.29809725158562367,-29.64987564086914
0.21821631878557876,0.29809725158562367,-29.776355743408203
0.21821631878557876,0.3023255813953488,-30.022432327270508
0.22770398481973433,0.3023255813953488,-30.479175567626953
0.22770398481973433,0.3044397463002114,-30.580198287963867
0.2314990512333966,0.3044397463002114,-30.698591232299805
0.2314990512333966,0.3086680761099366,-30.8513240814209
0.2333965844402277,0.3086680761099366,-30.91701316833496
0.2333965844402277,0.3128964059196617,-30.99753761291504
0.23908918406072105,0.3128964059196617,-31.21189308166504
0.23908918406072105,0.3150105708245243,-31.435474395751953
0.2428842504743833,0.3150105708245243,-31.550609588623047
0.2428842504743833,0.321353065539112,-31.73174476623535
0.24478178368121442,0.321353065539112,-31.78862762451172
0.24478178368121442,0.32346723044397463,-31.800703048706055
0.24667931688804554,0.32346723044397463,-31.910282135009766
0.24667931688804554,0.32558139534883723,-31.910913467407227
0.24857685009487665,0.32558139534883723,-31.91505241394043
0.24857685009487665,0.33192389006342493,-32.03316879272461
0.2523719165085389,0.33192389006342493,-32.1876220703125
0.2523719165085389,0.33403805496828753,-32.2329216003418
0.25426944971537,0.33403805496828753,-32.427913665771484
0.25426944971537,0.3403805496828753,-32.59760665893555
0.25996204933586337,0.3403805496828753,-32.879146575927734
0.25996204933586337,0.34460887949260044,-33.04115295410156
0.2656546489563567,0.34460887949260044,-33.144771575927734
0.2656546489563567,0.3488372093023256,-33.3542366027832
0.2675521821631879,0.3488372093023256,-33.472007751464844
0.2675521821631879,0.35095137420718814,-33.49018478393555
0.269449715370019,0.35095137420718814,-33.499263763427734
0.269449715370019,0.35306553911205074,-33.63694381713867
0.27893738140417457,0.35306553911205074,-34.2509651184082
0.27893738140417457,0.3572938689217759,-34.336341857910156
0.2808349146110057,0.3572938689217759,-34.52201843261719
0.2808349146110057,0.36363636363636365,-34.6533088684082
0.2827324478178368,0.36363636363636365,-34.654903411865234
0.2827324478178368,0.3657505285412262,-34.75981140136719
0.286527514231499,0.3657505285412262,-34.77863693237305
0.286527514231499,0.3699788583509514,-34.904685974121094
0.2884250474383302,0.3699788583509514,-34.96733093261719
0.2884250474383302,0.37209302325581395,-35.0637321472168
0.29411764705882354,0.37209302325581395,-35.32736587524414
0.29411764705882354,0.3763213530655391,-35.425331115722656
0.29601518026565465,0.3763213530655391,-35.53314971923828
0.29601518026565465,0.38054968287526425,-35.60674285888672
0.29791271347248577,0.38054968287526425,-35.68048095703125
0.29791271347248577,0.386892177589852,-35.9607048034668
0.2998102466793169,0.386892177589852,-36.07979202270508
0.2998102466793169,0.3953488372093023,-36.27940368652344
0.301707779886148,0.3953488372093023,-36.29530334472656
0.301707779886148,0.3974630021141649,-36.49131393432617
0.3036053130929791,0.3974630021141649,-36.588966369628906
0.3036053130929791,0.39957716701902746,-36.619747161865234
0.3055028462998102,0.39957716701902746,-36.657928466796875
0.3055028462998102,0.40169133192389006,-36.75355529785156
0.3092979127134725,0.40169133192389006,-37.00175857543945
0.3092979127134725,0.40380549682875266,-37.047725677490234
0.31688804554079697,0.40380549682875266,-37.38448715209961
0.31688804554079697,0.4059196617336152,-37.41468048095703
0.3225806451612903,0.4059196617336152,-37.617183685302734
0.3225806451612903,0.41226215644820297,-37.77286911010742
0.32827324478178366,0.41226215644820297,-38.184085845947266
0.32827324478178366,0.4143763213530655,-38.20117950439453
0.3377609108159393,0.4143763213530655,-38.47097396850586
0.3377609108159393,0.42071881606765327,-38.57252502441406
0.3415559772296015,0.42071881606765327,-38.702022552490234
0.3415559772296015,0.4334038054968288,-39.21574783325195
0.349146110056926,0.4334038054968288,-39.707801818847656
0.349146110056926,0.4355179704016913,-39.717193603515625
0.3510436432637571,0.4355179704016913,-39.742645263671875
0.3510436432637571,0.4418604651162791,-40.11280822753906
0.3605313092979127,0.4418604651162791,-40.46104049682617
0.3605313092979127,0.4439746300211416,-40.4845085144043
0.3681214421252372,0.4439746300211416,-40.68091583251953
0.3681214421252372,0.452431289640592,-41.16377639770508
0.3738140417457306,0.452431289640592,-41.58478546142578
0.3738140417457306,0.4587737843551797,-41.879024505615234
0.3757115749525617,0.4587737843551797,-41.9192008972168
0.3757115749525617,0.4608879492600423,-41.99039077758789
0.3776091081593928,0.4608879492600423,-41.99116134643555
0.3776091081593928,0.4630021141649049,-42.05467224121094
0.3795066413662239,0.4630021141649049,-42.06808090209961
0.3795066413662239,0.46511627906976744,-42.24589157104492
0.38140417457305503,0.46511627906976744,-42.467647552490234
0.38140417457305503,0.46723044397463004,-42.776180267333984
0.3870967741935484,0.46723044397463004,-42.942108154296875
0.3870967741935484,0.47568710359408034,-43.11021041870117
0.3889943074003795,0.47568710359408034,-43.12025451660156
0.3889943074003795,0.4799154334038055,-43.546607971191406
0.3946869070208729,0.4799154334038055,-44.0565299987793
0.3946869070208729,0.4820295983086681,-44.146400451660156
0.396584440227704,0.4820295983086681,-44.27552032470703
0.396584440227704,0.48414376321353064,-44.4090690612793
0.40037950664136623,0.48414376321353064,-44.529624938964844
0.40037950664136623,0.48625792811839325,-44.558448791503906
0.4155597722960152,0.48625792811839325,-45.546485900878906
0.4155597722960152,0.4883720930232558,-45.63054656982422
0.4174573055028463,0.4883720930232558,-45.73331832885742
0.4174573055028463,0.4904862579281184,-45.79322052001953
0.4250474383301708,0.4904862579281184,-46.3325080871582
0.4250474383301708,0.492600422832981,-46.75190734863281
0.428842504743833,0.492600422832981,-46.81187057495117
0.428842504743833,0.49682875264270615,-46.9697380065918
0.4364326375711575,0.49682875264270615,-47.4114875793457
0.4364326375711575,0.4989429175475687,-47.417171478271484
0.44022770398481975,0.4989429175475687,-47.52256393432617
0.44022770398481975,0.5031712473572939,-47.61989974975586
0.44212523719165087,0.5031712473572939,-47.68578338623047
0.44212523719165087,0.5052854122621564,-47.77071762084961
0.444022770398482,0.5052854122621564,-47.913230895996094
0.444022770398482,0.507399577167019,-47.93202590942383
0.4459203036053131,0.507399577167019,-47.969181060791016
0.4459203036053131,0.5095137420718816,-48.040279388427734
0.4478178368121442,0.5095137420718816,-48.32297134399414
0.4478178368121442,0.5137420718816068,-48.52548599243164
0.45351043643263755,0.5137420718816068,-48.79829025268555
0.45351043643263755,0.5158562367864693,-49.08758544921875
0.4573055028462998,0.5158562367864693,-49.155067443847656
0.4573055028462998,0.5221987315010571,-49.49994659423828
0.46110056925996207,0.5221987315010571,-49.8135986328125
0.46110056925996207,0.5285412262156448,-50.180885314941406
0.4629981024667932,0.5285412262156448,-50.19248962402344
0.4629981024667932,0.5391120507399577,-50.967994689941406
0.4648956356736243,0.5391120507399577,-51.04038619995117
0.4648956356736243,0.5433403805496829,-51.1306266784668
0.4686907020872865,0.5433403805496829,-51.30594253540039
0.4686907020872865,0.5454545454545454,-51.568016052246094
0.4819734345351044,0.5454545454545454,-52.06029510498047
0.4819734345351044,0.5496828752642706,-52.158531188964844
0.48956356736242884,0.5496828752642706,-52.66960906982422
0.48956356736242884,0.5517970401691332,-52.743751525878906
0.4971537001897533,0.5517970401691332,-52.97591781616211
0.4971537001897533,0.5560253699788583,-53.070377349853516
0.5066413662239089,0.5560253699788583,-53.80352020263672
0.5066413662239089,0.5644820295983086,-54.250633239746094
0.50853889943074,0.5644820295983086,-54.30998229980469
0.50853889943074,0.5665961945031712,-54.41774368286133
0.5104364326375711,0.5665961945031712,-54.46262741088867
0.5104364326375711,0.572938689217759,-55.06476974487305
0.5123339658444023,0.572938689217759,-55.07023239135742
0.5123339658444023,0.5771670190274841,-55.333534240722656
0.5142314990512334,0.5771670190274841,-55.41084289550781
0.5142314990512334,0.5835095137420718,-56.27074432373047
0.5199240986717267,0.5835095137420718,-56.52627944946289
0.5199240986717267,0.587737843551797,-56.73152542114258
0.5218216318785579,0.587737843551797,-56.84078598022461
0.5218216318785579,0.5919661733615222,-56.9708137512207
0.523719165085389,0.5919661733615222,-57.086143493652344
0.523719165085389,0.5940803382663847,-57.08780288696289
0.5294117647058824,0.5940803382663847,-57.46368408203125
0.5294117647058824,0.5961945031712473,-57.501564025878906
0.5313092979127134,0.5961945031712473,-57.53776931762695
0.5313092979127134,0.5983086680761099,-57.800411224365234
0.5370018975332068,0.5983086680761099,-58.443885803222656
0.5370018975332068,0.6004228329809725,-58.90434646606445
0.538899430740038,0.6004228329809725,-58.95737075805664
0.538899430740038,0.6025369978858351,-59.05646896362305
0.5483870967741935,0.6025369978858351,-59.62128829956055
0.5483870967741935,0.6046511627906976,-59.73329162597656
0.5521821631878557,0.6046511627906976,-59.9975700378418
0.5521821631878557,0.6067653276955602,-60.21611404418945
0.5597722960151803,0.6067653276955602,-60.37510681152344
0.5597722960151803,0.6088794926004228,-60.41807556152344
0.5616698292220114,0.6088794926004228,-60.714271545410156
0.5616698292220114,0.6109936575052854,-60.71562957763672
0.5654648956356736,0.6109936575052854,-60.87794494628906
0.5654648956356736,0.6131078224101479,-61.12006378173828
0.571157495256167,0.6131078224101479,-61.73369598388672
0.571157495256167,0.6173361522198731,-61.995887756347656
0.573055028462998,0.6173361522198731,-62.12822723388672
0.573055028462998,0.6215644820295984,-62.19925308227539
0.5749525616698292,0.6215644820295984,-62.231380462646484
0.5749525616698292,0.6236786469344608,-62.23823547363281
0.5825426944971537,0.6236786469344608,-63.069576263427734
0.5825426944971537,0.6257928118393234,-63.10028839111328
0.5844402277039848,0.6257928118393234,-63.34541320800781
0.5844402277039848,0.627906976744186,-63.44217300415039
0.5863377609108159,0.627906976744186,-63.5054931640625
0.5863377609108159,0.6300211416490487,-63.75598907470703
0.5882352941176471,0.6300211416490487,-63.82461166381836
0.5882352941176471,0.6321353065539113,-63.82604217529297
0.5901328273244781,0.6321353065539113,-63.95811462402344
0.5901328273244781,0.6342494714587738,-64.04594421386719
0.5939278937381404,0.6342494714587738,-64.2652587890625
0.5939278937381404,0.6363636363636364,-64.32449340820312
0.5958254269449715,0.6363636363636364,-64.42314910888672
0.5958254269449715,0.653276955602537,-65.18975830078125
0.5977229601518027,0.653276955602537,-65.6836929321289
0.5977229601518027,0.6553911205073996,-65.76065826416016
0.6053130929791272,0.6553911205073996,-66.37130737304688
0.6053130929791272,0.6575052854122622,-66.58546447753906
0.6110056925996205,0.6575052854122622,-66.93375396728516
0.6110056925996205,0.6596194503171248,-67.14399719238281
0.6129032258064516,0.6596194503171248,-67.33120727539062
0.6129032258064516,0.6617336152219874,-67.64961242675781
0.6166982922201139,0.6617336152219874,-67.75308227539062
0.6166982922201139,0.6744186046511628,-68.51016235351562
0.618595825426945,0.6744186046511628,-68.6141586303711
0.618595825426945,0.678646934460888,-69.08773803710938
0.6242884250474383,0.678646934460888,-69.3981704711914
0.6242884250474383,0.6828752642706131,-69.69583892822266
0.6261859582542695,0.6828752642706131,-69.71916961669922
0.6261859582542695,0.6871035940803383,-69.99851989746094
0.6280834914611005,0.6871035940803383,-70.96417236328125
0.6280834914611005,0.6892177589852009,-71.11300659179688
0.635673624288425,0.6892177589852009,-71.6749267578125
0.635673624288425,0.693446088794926,-72.06443786621094
0.6394686907020873,0.693446088794926,-72.25323486328125
0.6394686907020873,0.7061310782241015,-72.77323913574219
0.6413662239089184,0.7061310782241015,-72.80155944824219
0.6413662239089184,0.7167019027484144,-73.49938201904297
0.6432637571157496,0.7167019027484144,-73.79566955566406
0.6432637571157496,0.718816067653277,-73.83065795898438
0.6470588235294118,0.718816067653277,-74.17378234863281
0.6470588235294118,0.7209302325581395,-74.1805419921875
0.6489563567362429,0.7209302325581395,-74.21539306640625
0.6489563567362429,0.7272727272727273,-74.38775634765625
0.650853889943074,0.7272727272727273,-74.41844177246094
0.650853889943074,0.7315010570824524,-74.72628021240234
0.6584440227703985,0.7315010570824524,-75.38001251220703
0.6584440227703985,0.733615221987315,-75.41035461425781
0.6622390891840607,0.733615221987315,-75.67670440673828
0.6622390891840607,0.7357293868921776,-75.71109771728516
0.6641366223908919,0.7357293868921776,-75.95561981201172
0.6641366223908919,0.7378435517970402,-76.0955810546875
0.6660341555977229,0.7378435517970402,-76.160888671875
0.6660341555977229,0.7399577167019028,-76.27682495117188
0.6717267552182163,0.7399577167019028,-76.75035858154297
0.6717267552182163,0.7441860465116279,-77.18997955322266
0.6736242884250474,0.7441860465116279,-77.23474884033203
0.6736242884250474,0.7484143763213531,-77.3926773071289
0.6793168880455408,0.7484143763213531,-77.52986145019531
0.6793168880455408,0.7505285412262156,-77.84110260009766
0.681214421252372,0.7505285412262156,-78.0033950805664
0.681214421252372,0.758985200845666,-78.93548583984375
0.6869070208728653,0.758985200845666,-79.75817108154297
0.6869070208728653,0.7632135306553911,-79.97357177734375
0.6907020872865275,0.7632135306553911,-80.20771789550781
0.6907020872865275,0.7716701902748414,-81.13650512695312
0.6963946869070209,0.7716701902748414,-82.1228256225586
0.6963946869070209,0.7758985200845666,-82.7804183959961
0.698292220113852,0.7758985200845666,-82.84403991699219
0.698292220113852,0.7780126849894292,-83.12747955322266
0.7039848197343453,0.7780126849894292,-83.57807922363281
0.7039848197343453,0.7801268498942917,-83.71436309814453
0.7058823529411765,0.7801268498942917,-83.73796081542969
0.7058823529411765,0.7843551797040169,-84.76884460449219
0.713472485768501,0.7843551797040169,-86.17259979248047
0.713472485768501,0.7864693446088795,-86.31414794921875
0.715370018975332,0.7864693446088795,-86.5852279663086
0.715370018975332,0.7928118393234672,-87.17848205566406
0.7210626185958254,0.7928118393234672,-88.33865356445312
0.7210626185958254,0.7949260042283298,-88.65467834472656
0.7229601518026565,0.7949260042283298,-88.77494812011719
0.7229601518026565,0.7970401691331924,-89.11161041259766
0.7267552182163188,0.7970401691331924,-89.12652587890625
0.7267552182163188,0.8012684989429175,-89.61447143554688
0.7324478178368121,0.8012684989429175,-90.21031951904297
0.7324478178368121,0.8076109936575053,-90.36944580078125
0.7343453510436433,0.8076109936575053,-90.64051055908203
0.7343453510436433,0.8097251585623678,-90.85921478271484
0.74573055028463,0.8097251585623678,-91.73550415039062
0.74573055028463,0.813953488372093,-92.56094360351562
0.7495256166982922,0.813953488372093,-93.80760955810547
0.7495256166982922,0.8181818181818182,-94.62317657470703
0.7533206831119544,0.8181818181818182,-95.28462982177734
0.7533206831119544,0.8202959830866807,-95.60002136230469
0.7571157495256167,0.8202959830866807,-96.23622131347656
0.7571157495256167,0.828752642706131,-97.64225006103516
0.7628083491461101,0.828752642706131,-97.88302612304688
0.7628083491461101,0.8308668076109936,-98.11766052246094
0.7666034155597723,0.8308668076109936,-98.60943603515625
0.7666034155597723,0.8329809725158562,-99.00605010986328
0.7874762808349146,0.8329809725158562,-101.26980590820312
0.7874762808349146,0.8393234672304439,-102.59446716308594
0.7912713472485768,0.8393234672304439,-102.99011993408203
0.7912713472485768,0.8414376321353065,-103.12152099609375
0.793168880455408,0.8414376321353065,-103.3330307006836
0.793168880455408,0.8435517970401691,-103.44513702392578
0.7950664136622391,0.8435517970401691,-103.86739349365234
0.7950664136622391,0.8477801268498943,-104.26158905029297
0.7969639468690702,0.8477801268498943,-104.5396728515625
0.7969639468690702,0.8520084566596194,-105.00904846191406
0.7988614800759013,0.8520084566596194,-105.08438873291016
0.7988614800759013,0.8562367864693446,-105.61964416503906
0.8045540796963947,0.8562367864693446,-107.48368835449219
0.8045540796963947,0.8583509513742071,-107.73039245605469
0.8140417457305503,0.8583509513742071,-110.6097183227539
0.8140417457305503,0.864693446088795,-111.21134948730469
0.8235294117647058,0.864693446088795,-113.40647888183594
0.8235294117647058,0.8668076109936576,-113.61746215820312
0.825426944971537,0.8668076109936576,-114.0965805053711
0.825426944971537,0.8710359408033826,-115.56488800048828
0.8273244781783681,0.8710359408033826,-115.91848754882812
0.8273244781783681,0.8731501057082452,-116.2635269165039
0.8311195445920304,0.8731501057082452,-117.36003112792969
0.8311195445920304,0.8773784355179705,-117.91288757324219
0.8425047438330171,0.8773784355179705,-120.2030258178711
0.8425047438330171,0.879492600422833,-120.67964172363281
0.8444022770398482,0.879492600422833,-120.84951782226562
0.8444022770398482,0.8816067653276956,-121.03671264648438
0.8462998102466793,0.8816067653276956,-121.35381317138672
0.8462998102466793,0.8858350951374208,-122.67420959472656
0.8481973434535104,0.8858350951374208,-123.46009063720703
0.8481973434535104,0.8900634249471459,-123.73992919921875
0.857685009487666,0.8900634249471459,-126.56698608398438
0.857685009487666,0.8942917547568711,-127.34330749511719
0.8614800759013282,0.8942917547568711,-127.67491149902344
0.8614800759013282,0.8985200845665962,-128.94088745117188
0.8633776091081594,0.8985200845665962,-129.2303009033203
0.8633776091081594,0.9006342494714588,-129.28866577148438
0.8652751423149905,0.9006342494714588,-130.34129333496094
0.8652751423149905,0.9027484143763214,-130.57388305664062
0.8747628083491461,0.9027484143763214,-135.89634704589844
0.8747628083491461,0.904862579281184,-136.76510620117188
0.8785578747628083,0.904862579281184,-138.73170471191406
0.8785578747628083,0.9154334038054969,-140.03102111816406
0.8823529411764706,0.9154334038054969,-140.94496154785156
0.8823529411764706,0.919661733615222,-142.9873504638672
0.8842504743833017,0.919661733615222,-143.53439331054688
0.8842504743833017,0.9217758985200846,-143.9406280517578
0.888045540796964,0.9217758985200846,-145.5875701904297
0.888045540796964,0.9260042283298098,-146.0223846435547
0.8918406072106262,0.9260042283298098,-146.54656982421875
0.8918406072106262,0.9281183932346723,-146.99427795410156
0.8956356736242884,0.9281183932346723,-147.80712890625
0.8956356736242884,0.9302325581395349,-148.53591918945312
0.9013282732447818,0.9302325581395349,-152.0142059326172
0.9013282732447818,0.9323467230443975,-153.2342987060547
0.9032258064516129,0.9323467230443975,-154.9292755126953
0.9032258064516129,0.9408033826638478,-158.73382568359375
0.9070208728652751,0.9408033826638478,-158.95591735839844
0.9070208728652751,0.9429175475687104,-159.6321563720703
0.9108159392789373,0.9429175475687104,-160.3498077392578
0.9108159392789373,0.9471458773784355,-162.93934631347656
0.9240986717267552,0.9471458773784355,-172.8581085205078
0.9240986717267552,0.9492600422832981,-175.3424530029297
0.9259962049335864,0.9492600422832981,-175.47476196289062
0.9259962049335864,0.9534883720930233,-175.9099884033203
0.9316888045540797,0.9534883720930233,-178.51707458496094
0.9316888045540797,0.9640591966173362,-189.06478881835938
0.9354838709677419,0.9640591966173362,-192.06089782714844
0.9354838709677419,0.9661733615221987,-192.1692657470703
0.9487666034155597,0.9661733615221987,-201.8029022216797
0.9487666034155597,0.9682875264270613,-207.19593811035156
0.9506641366223909,0.9682875264270613,-209.5779266357422
0.9506641366223909,0.9725158562367865,-219.16458129882812
0.952561669829222,0.9725158562367865,-220.63919067382812
0.952561669829222,0.9746300211416491,-223.57920837402344
0.9544592030360531,0.9746300211416491,-225.2354278564453
0.9544592030360531,0.9788583509513742,-230.36354064941406
0.9582542694497154,0.9788583509513742,-238.83053588867188
0.9582542694497154,0.985200845665962,-245.0237579345703
0.9639468690702088,0.985200845665962,-255.07090759277344
0.9639468690702088,0.9894291754756871,-263.44921875
0.9791271347248577,0.9894291754756871,-291.8853454589844
0.9791271347248577,0.9915433403805497,-310.2873229980469
0.9848197343453511,0.9915433403805497,-364.2642517089844
0.9848197343453511,0.9936575052854123,-370.2339172363281
0.9905123339658444,0.9936575052854123,-387.00494384765625
0.9905123339658444,0.9957716701902748,-409.0322265625
0.9962049335863378,0.9957716701902748,-445.7108459472656
0.9962049335863378,1.0,-463.7997741699219
1.0,1.0,-642.7307739257812


==> figs/data/gdm_casing_flips_ngram_k=7_ngram_k=7_ref_ppl_ratio_phi-1_5_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0,0.0021141649048625794,-0.4816189972660766
0.0,0.004228329809725159,-0.5161056456757275
0.0018975332068311196,0.004228329809725159,-0.5172207386520729
0.0018975332068311196,0.03171247357293869,-0.5934067945980834
0.003795066413662239,0.03171247357293869,-0.5943493711733272
0.003795066413662239,0.03382663847780127,-0.5964348008093212
0.007590132827324478,0.03382663847780127,-0.5992000461173932
0.007590132827324478,0.04439746300211417,-0.602579356523509
0.011385199240986717,0.04439746300211417,-0.6046868641696342
0.011385199240986717,0.046511627906976744,-0.6048990283955501
0.017077798861480076,0.046511627906976744,-0.6080128781897721
0.017077798861480076,0.048625792811839326,-0.6104273891025429
0.018975332068311195,0.048625792811839326,-0.6113380303403394
0.018975332068311195,0.05708245243128964,-0.6197225376192527
0.022770398481973434,0.05708245243128964,-0.6225567343609363
0.022770398481973434,0.06342494714587738,-0.6263292697629156
0.024667931688804556,0.06342494714587738,-0.6264002278772138
0.024667931688804556,0.07399577167019028,-0.6308356201097436
0.028462998102466792,0.07399577167019028,-0.6313256402514018
0.028462998102466792,0.07822410147991543,-0.633783000362339
0.030360531309297913,0.07822410147991543,-0.6351911041806515
0.030360531309297913,0.0824524312896406,-0.6361687402551945
0.03225806451612903,0.0824524312896406,-0.6375501565855514
0.03225806451612903,0.08668076109936575,-0.6388691079772669
0.03415559772296015,0.08668076109936575,-0.6389841596809083
0.03415559772296015,0.09725158562367865,-0.6479705934068185
0.036053130929791274,0.09725158562367865,-0.6495988527139277
0.036053130929791274,0.10359408033826638,-0.6516660235349399
0.03795066413662239,0.10359408033826638,-0.6524222469995191
0.03795066413662239,0.1331923890063425,-0.6617534388266
0.03984819734345351,0.1331923890063425,-0.6625085768486362
0.03984819734345351,0.13530655391120508,-0.6633108888453074
0.04174573055028463,0.13530655391120508,-0.6636137895072098
0.04174573055028463,0.1416490486257928,-0.6651507238225329
0.04554079696394687,0.1416490486257928,-0.6660362585624688
0.04554079696394687,0.14376321353065538,-0.666251885883878
0.04743833017077799,0.14376321353065538,-0.6667004507729151
0.04743833017077799,0.1522198731501057,-0.6688997765382533
0.04933586337760911,0.1522198731501057,-0.6698395983247472
0.04933586337760911,0.15644820295983086,-0.6706600719688045
0.05313092979127135,0.15644820295983086,-0.6712178776156269
0.05313092979127135,0.1649048625792812,-0.6728179191096134
0.05502846299810247,0.1649048625792812,-0.6728349125538313
0.05502846299810247,0.16701902748414377,-0.6743313322125486
0.056925996204933584,0.16701902748414377,-0.6748845412640461
0.056925996204933584,0.16913319238900634,-0.6751442910915935
0.058823529411764705,0.16913319238900634,-0.6754669036725978
0.058823529411764705,0.1733615221987315,-0.6765233084546678
0.06072106261859583,0.1733615221987315,-0.6771847706315121
0.06072106261859583,0.18181818181818182,-0.6786525314881994
0.06261859582542695,0.18181818181818182,-0.6791361320933716
0.06261859582542695,0.18604651162790697,-0.6803453880851525
0.06451612903225806,0.18604651162790697,-0.6804939367523279
0.06451612903225806,0.19027484143763213,-0.6818687326254124
0.06641366223908918,0.19027484143763213,-0.6829276068388694
0.06641366223908918,0.19238900634249473,-0.6838887806103756
0.07020872865275142,0.19238900634249473,-0.6864728276897504
0.07020872865275142,0.19661733615221988,-0.6876086056944839
0.07400379506641366,0.19661733615221988,-0.6877274651903303
0.07400379506641366,0.20718816067653276,-0.6910323183760685
0.0777988614800759,0.20718816067653276,-0.6929724643423137
0.0777988614800759,0.20930232558139536,-0.6930504745993917
0.07969639468690702,0.20930232558139536,-0.6937533648717361
0.07969639468690702,0.21141649048625794,-0.6950377751351803
0.08159392789373814,0.21141649048625794,-0.6953297946701692
0.08159392789373814,0.2135306553911205,-0.6960905054243838
0.0872865275142315,0.2135306553911205,-0.697610074976432
0.0872865275142315,0.2156448202959831,-0.6979590541183939
0.08918406072106262,0.2156448202959831,-0.6982745275189893
0.08918406072106262,0.21987315010570824,-0.6994179538643476
0.09297912713472485,0.21987315010570824,-0.6996117223770636
0.09297912713472485,0.2219873150105708,-0.699730103550047
0.09487666034155598,0.2219873150105708,-0.6999352684379894
0.09487666034155598,0.23890063424947147,-0.7014507009564318
0.0967741935483871,0.23890063424947147,-0.7015213837306381
0.0967741935483871,0.24312896405919662,-0.7020691639484581
0.09867172675521822,0.24312896405919662,-0.7021028980757081
0.09867172675521822,0.2452431289640592,-0.7021301396034598
0.10056925996204934,0.2452431289640592,-0.7036106320358219
0.10056925996204934,0.24735729386892177,-0.703665880299067
0.10246679316888045,0.24735729386892177,-0.704293180820589
0.10246679316888045,0.24947145877378435,-0.7054560562621459
0.10436432637571158,0.24947145877378435,-0.7068995799824805
0.10436432637571158,0.25158562367864695,-0.7073782247940156
0.1062618595825427,0.25158562367864695,-0.7076554160001798
0.1062618595825427,0.2536997885835095,-0.7088936361041962
0.10815939278937381,0.2536997885835095,-0.7093833511825525
0.10815939278937381,0.266384778012685,-0.7126864103977438
0.11195445920303605,0.266384778012685,-0.7129693312490093
0.11195445920303605,0.27061310782241016,-0.7132283215372704
0.1157495256166983,0.27061310782241016,-0.7139788110933633
0.1157495256166983,0.2727272727272727,-0.7142415356101556
0.11764705882352941,0.2727272727272727,-0.71463023362995
0.11764705882352941,0.2769556025369979,-0.7153025779527687
0.11954459203036052,0.2769556025369979,-0.7180346132806392
0.11954459203036052,0.27906976744186046,-0.7183458586489415
0.12144212523719165,0.27906976744186046,-0.7191036578084992
0.12144212523719165,0.28118393234672306,-0.719104551796757
0.12903225806451613,0.28118393234672306,-0.721251125545361
0.12903225806451613,0.2832980972515856,-0.7215081065591389
0.13092979127134724,0.2832980972515856,-0.7216637856640298
0.13092979127134724,0.28752642706131076,-0.7222933565415572
0.13282732447817835,0.28752642706131076,-0.722442868333937
0.13282732447817835,0.28964059196617337,-0.7226144839750569
0.1347248576850095,0.28964059196617337,-0.722753200000611
0.1347248576850095,0.2938689217758985,-0.7242596500214351
0.1366223908918406,0.2938689217758985,-0.7243959678551376
0.1366223908918406,0.2959830866807611,-0.7248148649190316
0.13851992409867173,0.2959830866807611,-0.7249764940616047
0.13851992409867173,0.29809725158562367,-0.7250167624366448
0.14041745730550284,0.29809725158562367,-0.7253699845302463
0.14041745730550284,0.3023255813953488,-0.7259842394645246
0.1442125237191651,0.3023255813953488,-0.7273595010702373
0.1442125237191651,0.3044397463002114,-0.7274397850065698
0.1461100569259962,0.3044397463002114,-0.7280791702358858
0.1461100569259962,0.30655391120507397,-0.7282372217740081
0.14800759013282733,0.30655391120507397,-0.7282632845320628
0.14800759013282733,0.3086680761099366,-0.7283308320593527
0.14990512333965844,0.3086680761099366,-0.7285307728668886
0.14990512333965844,0.3107822410147992,-0.7286862425775933
0.15180265654648956,0.3107822410147992,-0.7286892758936756
0.15180265654648956,0.3192389006342495,-0.7293947427462077
0.15939278937381404,0.3192389006342495,-0.7299765695190097
0.15939278937381404,0.321353065539112,-0.7300052232204282
0.16129032258064516,0.321353065539112,-0.7300516555767115
0.16129032258064516,0.32558139534883723,-0.7310038547423311
0.16888045540796964,0.32558139534883723,-0.7314210920273014
0.16888045540796964,0.3276955602536998,-0.7316816643361226
0.17077798861480076,0.3276955602536998,-0.7317934361235326
0.17077798861480076,0.3361522198731501,-0.7329228034535298
0.17267552182163187,0.3361522198731501,-0.7334878787161419
0.17267552182163187,0.3382663847780127,-0.7336274965164886
0.18026565464895636,0.3382663847780127,-0.7346504585740493
0.18026565464895636,0.3403805496828753,-0.734744963480215
0.18216318785578747,0.3403805496828753,-0.7347849544178068
0.18216318785578747,0.34249471458773784,-0.734926872060349
0.1859582542694497,0.34249471458773784,-0.7358045542493862
0.1859582542694497,0.346723044397463,-0.7361728000120815
0.18785578747628084,0.346723044397463,-0.7365154692727005
0.18785578747628084,0.3657505285412262,-0.7392152296870007
0.18975332068311196,0.3657505285412262,-0.7405162898006945
0.18975332068311196,0.3678646934460888,-0.7406449569852747
0.19165085388994307,0.3678646934460888,-0.7413558044080474
0.19165085388994307,0.3699788583509514,-0.7414304895339439
0.1935483870967742,0.3699788583509514,-0.7419310138091157
0.1935483870967742,0.3763213530655391,-0.7425855798367987
0.19734345351043645,0.3763213530655391,-0.7429450912136977
0.19734345351043645,0.38054968287526425,-0.743317210638269
0.2030360531309298,0.38054968287526425,-0.74399254215473
0.2030360531309298,0.38266384778012685,-0.7445537825640632
0.20683111954459202,0.38266384778012685,-0.7453110760822761
0.20683111954459202,0.38477801268498946,-0.7456259484917283
0.21821631878557876,0.38477801268498946,-0.7481293960896105
0.21821631878557876,0.39112050739957716,-0.7492270901558177
0.22011385199240988,0.39112050739957716,-0.749262816712123
0.22011385199240988,0.39957716701902746,-0.750084440467303
0.2239089184060721,0.39957716701902746,-0.750270951247302
0.2239089184060721,0.40169133192389006,-0.7503610652770168
0.22580645161290322,0.40169133192389006,-0.7504812511043042
0.22580645161290322,0.40380549682875266,-0.750627311221817
0.22770398481973433,0.40380549682875266,-0.7509113949849443
0.22770398481973433,0.4080338266384778,-0.7511618591269756
0.22960151802656548,0.4080338266384778,-0.7513599120728544
0.22960151802656548,0.4164904862579281,-0.7527632790911882
0.2314990512333966,0.4164904862579281,-0.7528182296455038
0.2314990512333966,0.42071881606765327,-0.7529498866318078
0.23529411764705882,0.42071881606765327,-0.7535826963936005
0.23529411764705882,0.42283298097251587,-0.7539476406095571
0.23719165085388993,0.42283298097251587,-0.7543719945342439
0.23719165085388993,0.4249471458773784,-0.754749147590715
0.24857685009487665,0.4249471458773784,-0.7561450921827744
0.24857685009487665,0.427061310782241,-0.7561661553269565
0.2523719165085389,0.427061310782241,-0.7571245106017288
0.2523719165085389,0.4312896405919662,-0.757658545334266
0.25426944971537,0.4312896405919662,-0.7579615684120976
0.25426944971537,0.4334038054968288,-0.757972119295845
0.2618595825426945,0.4334038054968288,-0.759342734507363
0.2618595825426945,0.4355179704016913,-0.7597197327380061
0.2637571157495256,0.4355179704016913,-0.7597764495974068
0.2637571157495256,0.4376321353065539,-0.7599421276714673
0.269449715370019,0.4376321353065539,-0.7602490304720693
0.269449715370019,0.4418604651162791,-0.760575532531625
0.2713472485768501,0.4418604651162791,-0.7606624489487421
0.2713472485768501,0.4439746300211416,-0.7606976722536689
0.27703984819734345,0.4439746300211416,-0.7614239981312348
0.27703984819734345,0.44820295983086683,-0.7619212434658953
0.2808349146110057,0.44820295983086683,-0.7629042317695514
0.2808349146110057,0.452431289640592,-0.763500812345783
0.2827324478178368,0.452431289640592,-0.7636863793264427
0.2827324478178368,0.45454545454545453,-0.7637345406509596
0.2846299810246679,0.45454545454545453,-0.7639887471735445
0.2846299810246679,0.4608879492600423,-0.7649235774662294
0.2922201138519924,0.4608879492600423,-0.7656840723818686
0.2922201138519924,0.4630021141649049,-0.7657571754146348
0.29601518026565465,0.4630021141649049,-0.7665127963110443
0.29601518026565465,0.4693446088794926,-0.767510894807683
0.2998102466793169,0.4693446088794926,-0.7681588182485921
0.2998102466793169,0.4714587737843552,-0.7686518990533965
0.301707779886148,0.4714587737843552,-0.7687715153647601
0.301707779886148,0.47568710359408034,-0.769974599401386
0.3036053130929791,0.47568710359408034,-0.7700121773152255
0.3036053130929791,0.4799154334038055,-0.7704998950375128
0.3092979127134725,0.4799154334038055,-0.7710368923280525
0.3092979127134725,0.48414376321353064,-0.7711417083362956
0.3111954459203036,0.48414376321353064,-0.7711757550991841
0.3111954459203036,0.48625792811839325,-0.7720777238706215
0.31688804554079697,0.48625792811839325,-0.772336205271098
0.31688804554079697,0.4904862579281184,-0.7728554912334961
0.3187855787476281,0.4904862579281184,-0.7728765804129782
0.3187855787476281,0.492600422832981,-0.7730723029897774
0.3206831119544592,0.492600422832981,-0.7732241720858358
0.3206831119544592,0.49682875264270615,-0.7733300039117539
0.32447817836812143,0.49682875264270615,-0.7735167418784779
0.32447817836812143,0.4989429175475687,-0.7738267353492305
0.32637571157495254,0.4989429175475687,-0.7741293440082087
0.32637571157495254,0.5010570824524313,-0.7742270278089177
0.33396584440227706,0.5010570824524313,-0.7757653553547625
0.33396584440227706,0.5052854122621564,-0.7764520361999082
0.33586337760910817,0.5052854122621564,-0.7769157175408515
0.33586337760910817,0.507399577167019,-0.7770393474088292
0.3377609108159393,0.507399577167019,-0.7772372306312556
0.3377609108159393,0.5137420718816068,-0.7779630678537452
0.3396584440227704,0.5137420718816068,-0.7782174446004443
0.3396584440227704,0.5200845665961945,-0.7784945434065059
0.349146110056926,0.5200845665961945,-0.7789799993288365
0.349146110056926,0.5221987315010571,-0.779165415437518
0.3567362428842505,0.5221987315010571,-0.7797953578275361
0.3567362428842505,0.5264270613107822,-0.7798878466152566
0.36432637571157495,0.5264270613107822,-0.7818495719686946
0.36432637571157495,0.5285412262156448,-0.782225179431451
0.3681214421252372,0.5285412262156448,-0.783171030594088
0.3681214421252372,0.5306553911205074,-0.7833068881399554
0.3700189753320683,0.5306553911205074,-0.7839173943187858
0.3700189753320683,0.53276955602537,-0.7840432890273114
0.3889943074003795,0.53276955602537,-0.7855298461465677
0.3889943074003795,0.5391120507399577,-0.7861106497875829
0.3927893738140417,0.5391120507399577,-0.7863264588909362
0.3927893738140417,0.5412262156448203,-0.7863952125280678
0.40227703984819735,0.5412262156448203,-0.7871267596345011
0.40227703984819735,0.5433403805496829,-0.7878545160443194
0.4060721062618596,0.5433403805496829,-0.7880673712065273
0.4060721062618596,0.5454545454545454,-0.788184115594764
0.4079696394686907,0.5454545454545454,-0.7881929922394163
0.4079696394686907,0.547568710359408,-0.7889247956231379
0.4098671726755218,0.547568710359408,-0.7890319682699599
0.4098671726755218,0.5496828752642706,-0.7891636943870847
0.4117647058823529,0.5496828752642706,-0.7892096430118122
0.4117647058823529,0.5517970401691332,-0.7894124269565234
0.41366223908918404,0.5517970401691332,-0.7895166394616743
0.41366223908918404,0.5539112050739958,-0.7899717302533014
0.4269449715370019,0.5539112050739958,-0.7914338252598881
0.4269449715370019,0.5581395348837209,-0.7915736701842053
0.43263757115749524,0.5581395348837209,-0.7919485233459824
0.43263757115749524,0.5602536997885835,-0.7920330524719612
0.4364326375711575,0.5602536997885835,-0.7928823739713345
0.4364326375711575,0.5623678646934461,-0.7930060359064409
0.44022770398481975,0.5623678646934461,-0.7933277980307171
0.44022770398481975,0.5665961945031712,-0.7940424750518323
0.444022770398482,0.5665961945031712,-0.7942170484416072
0.444022770398482,0.5687103594080338,-0.7948912564743521
0.4478178368121442,0.5687103594080338,-0.7954094819686527
0.4478178368121442,0.5708245243128964,-0.7960689154592085
0.4497153700189753,0.5708245243128964,-0.7965792670273328
0.4497153700189753,0.572938689217759,-0.7965958924110855
0.45161290322580644,0.572938689217759,-0.796680574851939
0.45161290322580644,0.5750528541226215,-0.7969850943716574
0.45351043643263755,0.5750528541226215,-0.7970425521075776
0.45351043643263755,0.5771670190274841,-0.7974843994429623
0.4573055028462998,0.5771670190274841,-0.7978514230588563
0.4573055028462998,0.5792811839323467,-0.7979987024005589
0.4667931688804554,0.5792811839323467,-0.7999893495590487
0.4667931688804554,0.5813953488372093,-0.8001957563607717
0.4686907020872865,0.5813953488372093,-0.8005178208925422
0.4686907020872865,0.5835095137420718,-0.8007911387601618
0.47248576850094876,0.5835095137420718,-0.8012761520509502
0.47248576850094876,0.587737843551797,-0.8013425694315657
0.4838709677419355,0.587737843551797,-0.8033114659413934
0.4838709677419355,0.5898520084566596,-0.8033201605169683
0.48956356736242884,0.5898520084566596,-0.8044625346736086
0.48956356736242884,0.5919661733615222,-0.8047067528068456
0.4952561669829222,0.5919661733615222,-0.8052473851518107
0.4952561669829222,0.5961945031712473,-0.8057355804428533
0.4990512333965844,0.5961945031712473,-0.8058292331731062
0.4990512333965844,0.5983086680761099,-0.8061560722625751
0.5047438330170778,0.5983086680761099,-0.8070026232621357
0.5047438330170778,0.6088794926004228,-0.807901651129483
0.50853889943074,0.6088794926004228,-0.808223682445813
0.50853889943074,0.6109936575052854,-0.8083878844837514
0.5161290322580645,0.6109936575052854,-0.8096040061796812
0.5161290322580645,0.6131078224101479,-0.8097164145889669
0.5180265654648957,0.6131078224101479,-0.8102827277081796
0.5180265654648957,0.6152219873150105,-0.8106494044367105
0.5218216318785579,0.6152219873150105,-0.8113000704580068
0.5218216318785579,0.6173361522198731,-0.8113139870914868
0.523719165085389,0.6173361522198731,-0.811502784176437
0.523719165085389,0.6236786469344608,-0.8123074417656401
0.5464895635673624,0.6236786469344608,-0.8161172968801675
0.5464895635673624,0.6257928118393234,-0.8163101261495334
0.5521821631878557,0.6257928118393234,-0.8167826067276097
0.5521821631878557,0.6342494714587738,-0.817710803555302
0.5540796963946869,0.6342494714587738,-0.8180705890962647
0.5540796963946869,0.6405919661733616,-0.818806199786875
0.5578747628083491,0.6405919661733616,-0.8193479878816164
0.5578747628083491,0.642706131078224,-0.8193635638618033
0.5597722960151803,0.642706131078224,-0.8196130727730335
0.5597722960151803,0.6490486257928119,-0.8199627946825968
0.5692599620493358,0.6490486257928119,-0.8207582157126043
0.5692599620493358,0.653276955602537,-0.8210165408479124
0.573055028462998,0.653276955602537,-0.8216575608434551
0.573055028462998,0.6617336152219874,-0.8227311067020836
0.5749525616698292,0.6617336152219874,-0.8229010039674344
0.5749525616698292,0.6638477801268499,-0.8229592893170984
0.5825426944971537,0.6638477801268499,-0.8237301301079146
0.5825426944971537,0.6680761099365751,-0.8240238180643945
0.5920303605313093,0.6680761099365751,-0.8249528786072203
0.5920303605313093,0.6723044397463002,-0.8254700026296917
0.5958254269449715,0.6723044397463002,-0.8256261336526175
0.5958254269449715,0.6765327695560254,-0.8258193905561482
0.6015180265654649,0.6765327695560254,-0.8260910870837735
0.6015180265654649,0.6828752642706131,-0.8270922209933113
0.6148007590132827,0.6828752642706131,-0.8286518373033074
0.6148007590132827,0.6849894291754757,-0.8287880064478675
0.6166982922201139,0.6849894291754757,-0.8288136437726056
0.6166982922201139,0.693446088794926,-0.8292584429629426
0.6242884250474383,0.693446088794926,-0.8311225668928262
0.6242884250474383,0.7040169133192389,-0.8328177485936298
0.6337760910815939,0.7040169133192389,-0.8338065476998434
0.6337760910815939,0.7061310782241015,-0.8338359261830194
0.635673624288425,0.7061310782241015,-0.8340283699138654
0.635673624288425,0.7124735729386892,-0.8350523416477976
0.6451612903225806,0.7124735729386892,-0.8356660510108443
0.6451612903225806,0.7209302325581395,-0.837519580726063
0.6489563567362429,0.7209302325581395,-0.8379033371857221
0.6489563567362429,0.7230443974630021,-0.8379446990248733
0.650853889943074,0.7230443974630021,-0.8383167909262972
0.650853889943074,0.7251585623678647,-0.8386092610502365
0.6546489563567363,0.7251585623678647,-0.8394233606874076
0.6546489563567363,0.7272727272727273,-0.8397474824784846
0.6565464895635673,0.7272727272727273,-0.8400373532712351
0.6565464895635673,0.7315010570824524,-0.8403831514068467
0.6622390891840607,0.7315010570824524,-0.8409130870136956
0.6622390891840607,0.733615221987315,-0.841390226507
0.6660341555977229,0.733615221987315,-0.8420284392452816
0.6660341555977229,0.7357293868921776,-0.8420563866223431
0.6679316888045541,0.7357293868921776,-0.8422988927681726
0.6679316888045541,0.7399577167019028,-0.8428539884886579
0.6717267552182163,0.7399577167019028,-0.8429208780141109
0.6717267552182163,0.7420718816067653,-0.8432056353223172
0.6736242884250474,0.7420718816067653,-0.8433343198361807
0.6736242884250474,0.7441860465116279,-0.8433436405709254
0.6869070208728653,0.7441860465116279,-0.8450470400162
0.6869070208728653,0.7526427061310782,-0.8456905929015669
0.6888045540796964,0.7526427061310782,-0.845757623209005
0.6888045540796964,0.7568710359408034,-0.8470096938447125
0.6925996204933587,0.7568710359408034,-0.847367743797109
0.6925996204933587,0.7610993657505285,-0.8481884999159574
0.6944971537001897,0.7610993657505285,-0.8489399505464221
0.6944971537001897,0.7674418604651163,-0.8491676066687733
0.6963946869070209,0.7674418604651163,-0.8499076474817066
0.6963946869070209,0.7695560253699789,-0.8499700491194441
0.698292220113852,0.7695560253699789,-0.8501507436359707
0.698292220113852,0.7716701902748414,-0.8501643787244243
0.7058823529411765,0.7716701902748414,-0.8506620563954111
0.7058823529411765,0.773784355179704,-0.8507820534250754
0.7077798861480076,0.773784355179704,-0.8508384287541652
0.7077798861480076,0.7758985200845666,-0.8509131451728813
0.7115749525616698,0.7758985200845666,-0.851308429767239
0.7115749525616698,0.7801268498942917,-0.8517846226633845
0.715370018975332,0.7801268498942917,-0.8518886180082804
0.715370018975332,0.7822410147991543,-0.8521512966310058
0.7248576850094877,0.7822410147991543,-0.8531152394436272
0.7248576850094877,0.7885835095137421,-0.8534550270778474
0.7286527514231499,0.7885835095137421,-0.8538877537686651
0.7286527514231499,0.7949260042283298,-0.8558124750873785
0.7324478178368121,0.7949260042283298,-0.8567030200633087
0.7324478178368121,0.7991543340380549,-0.8576945531030246
0.7362428842504743,0.7991543340380549,-0.8581504873257347
0.7362428842504743,0.8012684989429175,-0.8583712686771486
0.7381404174573055,0.8012684989429175,-0.8585261066767496
0.7381404174573055,0.8076109936575053,-0.8587545028062932
0.7400379506641366,0.8076109936575053,-0.8588044052483543
0.7400379506641366,0.813953488372093,-0.8596416795965864
0.7419354838709677,0.813953488372093,-0.8607958003315992
0.7419354838709677,0.8160676532769556,-0.8612473829804861
0.7438330170777988,0.8160676532769556,-0.8616014781633843
0.7438330170777988,0.8181818181818182,-0.862030855400777
0.7476280834914611,0.8181818181818182,-0.8622676040319318
0.7476280834914611,0.8224101479915433,-0.86245138098781
0.7514231499051234,0.8224101479915433,-0.8629276377646292
0.7514231499051234,0.8245243128964059,-0.8629383322705972
0.7533206831119544,0.8245243128964059,-0.8638366906177563
0.7533206831119544,0.828752642706131,-0.8647629724258881
0.7552182163187856,0.828752642706131,-0.8653126552425131
0.7552182163187856,0.8329809725158562,-0.8658060079397332
0.7571157495256167,0.8329809725158562,-0.8660338264442766
0.7571157495256167,0.8393234672304439,-0.8664460515815893
0.7647058823529411,0.8393234672304439,-0.8674337541114184
0.7647058823529411,0.8456659619450317,-0.868429758139274
0.7666034155597723,0.8456659619450317,-0.8685181236985138
0.7666034155597723,0.8477801268498943,-0.8690151889870293
0.7685009487666035,0.8477801268498943,-0.869101586955767
0.7685009487666035,0.854122621564482,-0.8701794765991436
0.7760910815939279,0.854122621564482,-0.87082294684363
0.7760910815939279,0.8562367864693446,-0.8712740104779491
0.7855787476280834,0.8562367864693446,-0.8741090477567446
0.7855787476280834,0.8583509513742071,-0.874127001521737
0.7874762808349146,0.8583509513742071,-0.8741760988476783
0.7874762808349146,0.8604651162790697,-0.8742347980041865
0.7950664136622391,0.8604651162790697,-0.8751758141848051
0.7950664136622391,0.8625792811839323,-0.8752658977103248
0.8045540796963947,0.8625792811839323,-0.8774131407274113
0.8045540796963947,0.864693446088795,-0.8776048844550262
0.8064516129032258,0.864693446088795,-0.8779379042441467
0.8064516129032258,0.86892177589852,-0.8795671045516321
0.8102466793168881,0.86892177589852,-0.8799771675300142
0.8102466793168881,0.8710359408033826,-0.8806010693985481
0.8121442125237192,0.8710359408033826,-0.8813189964157706
0.8121442125237192,0.8731501057082452,-0.8813624250499666
0.8159392789373814,0.8731501057082452,-0.8817264894839899
0.8159392789373814,0.8773784355179705,-0.8821869093730735
0.8197343453510436,0.8773784355179705,-0.8824995142015092
0.8197343453510436,0.8837209302325582,-0.8831172177376977
0.8216318785578748,0.8837209302325582,-0.8831970908088413
0.8216318785578748,0.8858350951374208,-0.883313317856154
0.8273244781783681,0.8858350951374208,-0.8842351991853907
0.8273244781783681,0.8985200845665962,-0.887645398836031
0.8330170777988615,0.8985200845665962,-0.8879228850358782
0.8330170777988615,0.9006342494714588,-0.8880452490936716
0.8444022770398482,0.9006342494714588,-0.8896530244186263
0.8444022770398482,0.904862579281184,-0.8910884776614227
0.857685009487666,0.904862579281184,-0.8927418018511567
0.857685009487666,0.9112050739957717,-0.8938132648041902
0.8614800759013282,0.9112050739957717,-0.8944402077205215
0.8614800759013282,0.9133192389006343,-0.8947507254022686
0.8633776091081594,0.9133192389006343,-0.8950128828713039
0.8633776091081594,0.9175475687103594,-0.8961833109424617
0.8652751423149905,0.9175475687103594,-0.8978275639644362
0.8652751423149905,0.9238900634249472,-0.8984779383482608
0.8671726755218216,0.9238900634249472,-0.8986770414644802
0.8671726755218216,0.9323467230443975,-0.9004008864321108
0.8690702087286527,0.9323467230443975,-0.900614825495693
0.8690702087286527,0.9344608879492601,-0.9006308324635434
0.8709677419354839,0.9344608879492601,-0.900812531219181
0.8709677419354839,0.9365750528541226,-0.9014907226304382
0.8766603415559773,0.9365750528541226,-0.9030603006836312
0.8766603415559773,0.9386892177589852,-0.903119431497238
0.8823529411764706,0.9386892177589852,-0.9044090103904107
0.8823529411764706,0.9408033826638478,-0.9082544639416312
0.8861480075901328,0.9408033826638478,-0.9096302777142636
0.8861480075901328,0.9429175475687104,-0.9105665031249159
0.888045540796964,0.9429175475687104,-0.9106501292494973
0.888045540796964,0.945031712473573,-0.9112496091528882
0.889943074003795,0.945031712473573,-0.9113356005332257
0.889943074003795,0.9492600422832981,-0.9132759728166538
0.9013282732447818,0.9492600422832981,-0.9150661341438999
0.9013282732447818,0.9513742071881607,-0.9157003205516546
0.920303605313093,0.9513742071881607,-0.9201532576090515
0.920303605313093,0.9556025369978859,-0.9205066421843106
0.9335863377609108,0.9556025369978859,-0.9238955060966231
0.9335863377609108,0.9577167019027484,-0.9248517822283278
0.9392789373814042,0.9577167019027484,-0.9258766732264112
0.9392789373814042,0.9661733615221987,-0.9282053044368851
0.9411764705882353,0.9661733615221987,-0.9286410826944523
0.9411764705882353,0.9682875264270613,-0.9290372777206767
0.9468690702087287,0.9682875264270613,-0.930705195927103
0.9468690702087287,0.9746300211416491,-0.9322269571472279
0.9620493358633776,0.9746300211416491,-0.9425898344299037
0.9620493358633776,0.9767441860465116,-0.9455824080400519
0.9639468690702088,0.9767441860465116,-0.9485665939420527
0.9639468690702088,0.9830866807610994,-0.9522321896168812
0.967741935483871,0.9830866807610994,-0.9540550497342245
0.967741935483871,0.985200845665962,-0.9548022598870057
0.9715370018975332,0.985200845665962,-0.9564382111083394
0.9715370018975332,0.9873150105708245,-0.9571132298561243
0.9753320683111955,0.9873150105708245,-0.9613624547417529
0.9753320683111955,0.9894291754756871,-0.9614452105667428
0.9791271347248577,0.9894291754756871,-0.9628874582000512
0.9791271347248577,0.9915433403805497,-0.9633865346300101
0.9810246679316889,0.9915433403805497,-0.9672656584156788
0.9810246679316889,0.9957716701902748,-0.9797409424526936
0.9962049335863378,0.9957716701902748,-1.0060596075467734
0.9962049335863378,0.9978858350951374,-1.006149949764812
0.9981024667931688,0.9978858350951374,-1.0180413612414152
0.9981024667931688,1.0,-1.0195314775647497
1.0,1.0,-1.036691868953488


==> figs/data/gdm_casing_flips_ngram_k=7_ngram_k=7_zlib_ratio_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.00790720104509105
0.05502846299810247,0.0,-0.01232434140644308
0.05502846299810247,0.0021141649048625794,-0.012611032518470297
0.056925996204933584,0.0021141649048625794,-0.012999253912489938
0.056925996204933584,0.004228329809725159,-0.013104851241886517
0.07400379506641366,0.004228329809725159,-0.014691332810358582
0.07400379506641366,0.008456659619450317,-0.014736332322603672
0.07969639468690702,0.008456659619450317,-0.014929792284965515
0.07969639468690702,0.010570824524312896,-0.014930246510789795
0.08159392789373814,0.010570824524312896,-0.014959700447049506
0.08159392789373814,0.012684989429175475,-0.015096711636437252
0.08918406072106262,0.012684989429175475,-0.015358813488616842
0.08918406072106262,0.014799154334038054,-0.015554637383676028
0.09108159392789374,0.014799154334038054,-0.015565876741158335
0.09108159392789374,0.021141649048625793,-0.01614581939836615
0.09297912713472485,0.021141649048625793,-0.016150236066402097
0.09297912713472485,0.03382663847780127,-0.016598724966565965
0.09487666034155598,0.03382663847780127,-0.016608393129217563
0.09487666034155598,0.035940803382663845,-0.016684858060800948
0.10056925996204934,0.035940803382663845,-0.016746440686677633
0.10056925996204934,0.04439746300211417,-0.016968564907409958
0.1062618595825427,0.04439746300211417,-0.016993961861082353
0.1062618595825427,0.046511627906976744,-0.017054032083053314
0.10815939278937381,0.046511627906976744,-0.01724629350887832
0.10815939278937381,0.0507399577167019,-0.01729193325700431
0.11005692599620494,0.0507399577167019,-0.01731487040617028
0.11005692599620494,0.05919661733615222,-0.017444693317021684
0.11195445920303605,0.05919661733615222,-0.017600581895199068
0.11195445920303605,0.06342494714587738,-0.01765633803553357
0.11385199240986717,0.06342494714587738,-0.01766365518375319
0.11385199240986717,0.0824524312896406,-0.017999708630895755
0.11954459203036052,0.0824524312896406,-0.018196085763431166
0.11954459203036052,0.08456659619450317,-0.018226654158896675
0.12144212523719165,0.08456659619450317,-0.018312407262397537
0.12144212523719165,0.08879492600422834,-0.018387807311556006
0.12333965844402277,0.08879492600422834,-0.018414400497109448
0.12333965844402277,0.09302325581395349,-0.018447247673483456
0.12903225806451613,0.09302325581395349,-0.01856680205374053
0.12903225806451613,0.09513742071881606,-0.018582684653145925
0.13282732447817835,0.09513742071881606,-0.018628188722645888
0.13282732447817835,0.09936575052854123,-0.018669611883843543
0.13851992409867173,0.09936575052854123,-0.01871143372078252
0.13851992409867173,0.1014799154334038,-0.018828916196469907
0.1442125237191651,0.1014799154334038,-0.018882468426165804
0.1442125237191651,0.10993657505285412,-0.019046842310190083
0.14800759013282733,0.10993657505285412,-0.01907737387551202
0.14800759013282733,0.11205073995771671,-0.019187322265979405
0.15370018975332067,0.11205073995771671,-0.01932846927512003
0.15370018975332067,0.11627906976744186,-0.019369819548903048
0.1555977229601518,0.11627906976744186,-0.019375508378950676
0.1555977229601518,0.12050739957716702,-0.019537040541843815
0.15749525616698293,0.12050739957716702,-0.019537991755634497
0.15749525616698293,0.1226215644820296,-0.019548295511538197
0.15939278937381404,0.1226215644820296,-0.019558834684982897
0.15939278937381404,0.12473572938689217,-0.019621335635019475
0.16318785578747627,0.12473572938689217,-0.01968002097034232
0.16318785578747627,0.1416490486257928,-0.0199931570293745
0.16698292220113853,0.1416490486257928,-0.02013675682791394
0.16698292220113853,0.14376321353065538,-0.020163996778235188
0.16888045540796964,0.14376321353065538,-0.020209700200473846
0.16888045540796964,0.14587737843551796,-0.0202111772887422
0.17077798861480076,0.14587737843551796,-0.02023885816249223
0.17077798861480076,0.1543340380549683,-0.020423657966382576
0.174573055028463,0.1543340380549683,-0.020454402576036552
0.174573055028463,0.160676532769556,-0.02062548565608199
0.17647058823529413,0.160676532769556,-0.020639469975164682
0.17647058823529413,0.16279069767441862,-0.020654774006089765
0.18026565464895636,0.16279069767441862,-0.02067552336847595
0.18026565464895636,0.1649048625792812,-0.020679713495171236
0.18216318785578747,0.1649048625792812,-0.02069082270055606
0.18216318785578747,0.16701902748414377,-0.020695656186401307
0.1840607210626186,0.16701902748414377,-0.020826029552535198
0.1840607210626186,0.17124735729386892,-0.02091253872575431
0.1859582542694497,0.17124735729386892,-0.020962067688403484
0.1859582542694497,0.17758985200845667,-0.02104046388292159
0.18785578747628084,0.17758985200845667,-0.021057955662111813
0.18785578747628084,0.17970401691331925,-0.021075270099195336
0.18975332068311196,0.17970401691331925,-0.02112015364914461
0.18975332068311196,0.18816067653276955,-0.021231515066964284
0.1935483870967742,0.18816067653276955,-0.021266805754177328
0.1935483870967742,0.19027484143763213,-0.021285711109608953
0.1954459203036053,0.19027484143763213,-0.021370034122401224
0.1954459203036053,0.19238900634249473,-0.02143820046575784
0.20113851992409867,0.19238900634249473,-0.021542924381480078
0.20113851992409867,0.19873150105708245,-0.021676830364480607
0.2049335863377609,0.19873150105708245,-0.02168949469693305
0.2049335863377609,0.2029598308668076,-0.021710522894323226
0.20872865275142316,0.2029598308668076,-0.021753315753247366
0.20872865275142316,0.20930232558139536,-0.021935215372327097
0.21062618595825428,0.20930232558139536,-0.021944738511292167
0.21062618595825428,0.21141649048625794,-0.021966935380267213
0.2125237191650854,0.21141649048625794,-0.021988285198365903
0.2125237191650854,0.2135306553911205,-0.022055151255707763
0.2144212523719165,0.2135306553911205,-0.022058072377105987
0.2144212523719165,0.2219873150105708,-0.022183121643618697
0.21631878557874762,0.2219873150105708,-0.02218970749906437
0.21631878557874762,0.22832980972515857,-0.022259090108082708
0.21821631878557876,0.22832980972515857,-0.022274618186928895
0.21821631878557876,0.23255813953488372,-0.022370289200838767
0.22011385199240988,0.23255813953488372,-0.02237306357665383
0.22011385199240988,0.23678646934460887,-0.02240186615186615
0.2239089184060721,0.23678646934460887,-0.02245380909760495
0.2239089184060721,0.24312896405919662,-0.022542559751253032
0.22580645161290322,0.24312896405919662,-0.022604743353754498
0.22580645161290322,0.24735729386892177,-0.022658639444025474
0.22770398481973433,0.24735729386892177,-0.02267228227132573
0.22770398481973433,0.24947145877378435,-0.022679708484642045
0.2333965844402277,0.24947145877378435,-0.022705144239991426
0.2333965844402277,0.26004228329809725,-0.022840195896634132
0.23529411764705882,0.26004228329809725,-0.022846397986778847
0.23529411764705882,0.2642706131078224,-0.022867405668218085
0.23719165085388993,0.2642706131078224,-0.02287593078613281
0.23719165085388993,0.266384778012685,-0.022887731917883285
0.23908918406072105,0.266384778012685,-0.022971488226154434
0.23908918406072105,0.27061310782241016,-0.023011538856907893
0.2428842504743833,0.27061310782241016,-0.02304401898175565
0.2428842504743833,0.2727272727272727,-0.023050075254468717
0.24478178368121442,0.2727272727272727,-0.02307809606775061
0.24478178368121442,0.2748414376321353,-0.02310034519601773
0.24857685009487665,0.2748414376321353,-0.023110520464819182
0.24857685009487665,0.2832980972515856,-0.023178332877209853
0.2504743833017078,0.2832980972515856,-0.023206475904479957
0.2504743833017078,0.28752642706131076,-0.023222130155723907
0.2523719165085389,0.28752642706131076,-0.023226574758829117
0.2523719165085389,0.28964059196617337,-0.023229597838129563
0.25616698292220114,0.28964059196617337,-0.023242076889645538
0.25616698292220114,0.2917547568710359,-0.023255675516010803
0.25806451612903225,0.2917547568710359,-0.02326361930641822
0.25806451612903225,0.2938689217758985,-0.02326387063708999
0.2637571157495256,0.2938689217758985,-0.023293991014723413
0.2637571157495256,0.2959830866807611,-0.02329925120452464
0.2656546489563567,0.2959830866807611,-0.02330607572261818
0.2656546489563567,0.29809725158562367,-0.02332525038181391
0.2713472485768501,0.29809725158562367,-0.023360099968153036
0.2713472485768501,0.30021141649048627,-0.023363241255691048
0.2732447817836812,0.30021141649048627,-0.023420520294877817
0.2732447817836812,0.3023255813953488,-0.023442218223314604
0.2808349146110057,0.3023255813953488,-0.023506031890203016
0.2808349146110057,0.30655391120507397,-0.023536491394042968
0.2884250474383302,0.30655391120507397,-0.023570642876853995
0.2884250474383302,0.3128964059196617,-0.02368501904634717
0.29601518026565465,0.3128964059196617,-0.02386682045862065
0.29601518026565465,0.3150105708245243,-0.023872811267849528
0.2998102466793169,0.3150105708245243,-0.023932600499794236
0.2998102466793169,0.3192389006342495,-0.023953471599040446
0.301707779886148,0.3192389006342495,-0.023959670214487992
0.301707779886148,0.32346723044397463,-0.02398261361573249
0.3092979127134725,0.32346723044397463,-0.024062402738873327
0.3092979127134725,0.32558139534883723,-0.024070417455071942
0.3111954459203036,0.32558139534883723,-0.024107933044433594
0.3111954459203036,0.3361522198731501,-0.02433847311215523
0.3187855787476281,0.3361522198731501,-0.02440840636248364
0.3187855787476281,0.3382663847780127,-0.024409470819577832
0.32447817836812143,0.3382663847780127,-0.02450933241306391
0.32447817836812143,0.346723044397463,-0.02463993916984733
0.3301707779886148,0.346723044397463,-0.024649770636307567
0.3301707779886148,0.35095137420718814,-0.024688950391077307
0.33396584440227706,0.35095137420718814,-0.024794505101405996
0.33396584440227706,0.35306553911205074,-0.024825420794855835
0.3377609108159393,0.35306553911205074,-0.024899570401935103
0.3377609108159393,0.35517970401691334,-0.024918241279069768
0.3396584440227704,0.35517970401691334,-0.024965900449207698
0.3396584440227704,0.3572938689217759,-0.02496634797127016
0.34724857685009486,0.3572938689217759,-0.025047058684749785
0.34724857685009486,0.3657505285412262,-0.02516421737365548
0.3567362428842505,0.3657505285412262,-0.02540894903530732
0.3567362428842505,0.37209302325581395,-0.02553129781810561
0.36432637571157495,0.37209302325581395,-0.02563339890806583
0.36432637571157495,0.37420718816067655,-0.025669185450819674
0.3681214421252372,0.37420718816067655,-0.025803260946703568
0.3681214421252372,0.3784355179704017,-0.02581856007478675
0.3719165085388994,0.3784355179704017,-0.025926674440468388
0.3719165085388994,0.3890063424947146,-0.025997472116704296
0.3757115749525617,0.3890063424947146,-0.026084712917452197
0.3757115749525617,0.39112050739957716,-0.026109807631548715
0.3776091081593928,0.39112050739957716,-0.026126007535564367
0.3776091081593928,0.39323467230443976,-0.026131310096153847
0.3795066413662239,0.39323467230443976,-0.026147938923663402
0.3795066413662239,0.3953488372093023,-0.026160740362149534
0.38519924098671726,0.3953488372093023,-0.02627031657332538
0.38519924098671726,0.3974630021141649,-0.026273781471406882
0.3870967741935484,0.3974630021141649,-0.02627774024194525
0.3870967741935484,0.39957716701902746,-0.02628572711412151
0.3889943074003795,0.39957716701902746,-0.026288991947621916
0.3889943074003795,0.4059196617336152,-0.026370602054195804
0.3946869070208729,0.4059196617336152,-0.026420846528313613
0.3946869070208729,0.41014799154334036,-0.02646062145494435
0.40037950664136623,0.41014799154334036,-0.02650062619274809
0.40037950664136623,0.41226215644820297,-0.02655286200569383
0.40227703984819735,0.41226215644820297,-0.02655927114962888
0.40227703984819735,0.4164904862579281,-0.026583747632575757
0.40417457305502846,0.4164904862579281,-0.026586998818458475
0.40417457305502846,0.4249471458773784,-0.026719963025746855
0.4117647058823529,0.4249471458773784,-0.02683028307828036
0.4117647058823529,0.4355179704016913,-0.026882359601449274
0.4155597722960152,0.4355179704016913,-0.02693853168634878
0.4155597722960152,0.44608879492600423,-0.027067347935267858
0.42125237191650855,0.44608879492600423,-0.02720596009170228
0.42125237191650855,0.44820295983086683,-0.027209453905049922
0.4250474383301708,0.44820295983086683,-0.027225331297531147
0.4250474383301708,0.4503171247357294,-0.02723091181724605
0.43263757115749524,0.4503171247357294,-0.02728884674781977
0.43263757115749524,0.452431289640592,-0.02738329486799871
0.4364326375711575,0.452431289640592,-0.027393593707238643
0.4364326375711575,0.45454545454545453,-0.027395070336666903
0.44022770398481975,0.45454545454545453,-0.02742741902669271
0.44022770398481975,0.4630021141649049,-0.02746785481770833
0.44212523719165087,0.4630021141649049,-0.0274962584177653
0.44212523719165087,0.46511627906976744,-0.027588914614376382
0.4459203036053131,0.46511627906976744,-0.027623971211903395
0.4459203036053131,0.4693446088794926,-0.027695555124223604
0.45351043643263755,0.4693446088794926,-0.027850761615410054
0.45351043643263755,0.47357293868921774,-0.027944821363304093
0.46110056925996207,0.47357293868921774,-0.028041207964429948
0.46110056925996207,0.47780126849894294,-0.02804731096540179
0.4629981024667932,0.47780126849894294,-0.02808420167747119
0.4629981024667932,0.4883720930232558,-0.02815018347537879
0.47058823529411764,0.4883720930232558,-0.02827306398203675
0.47058823529411764,0.49682875264270615,-0.028336870636926647
0.476280834914611,0.49682875264270615,-0.028478168796848606
0.476280834914611,0.5031712473572939,-0.028561817956349208
0.4781783681214421,0.5031712473572939,-0.02856296639796442
0.4781783681214421,0.5052854122621564,-0.028605038492733808
0.4857685009487666,0.5052854122621564,-0.02866699017893871
0.4857685009487666,0.507399577167019,-0.028708278111049104
0.4876660341555977,0.507399577167019,-0.028734690841129302
0.4876660341555977,0.5095137420718816,-0.028746528754218223
0.48956356736242884,0.5095137420718816,-0.028763763957816376
0.48956356736242884,0.5116279069767442,-0.028781327351485145
0.49146110056925996,0.5116279069767442,-0.02883891488782658
0.49146110056925996,0.5137420718816068,-0.02884078399180299
0.49335863377609107,0.5137420718816068,-0.028859895344746717
0.49335863377609107,0.5200845665961945,-0.028933148601702686
0.5047438330170778,0.5200845665961945,-0.029062608127549534
0.5047438330170778,0.5243128964059197,-0.029082457852771946
0.5066413662239089,0.5243128964059197,-0.029090191847940313
0.5066413662239089,0.5285412262156448,-0.029115953264758944
0.50853889943074,0.5285412262156448,-0.02911705806337554
0.50853889943074,0.5306553911205074,-0.02913512310665314
0.5161290322580645,0.5306553911205074,-0.02922432377653302
0.5161290322580645,0.53276955602537,-0.029275247798379905
0.5180265654648957,0.53276955602537,-0.029288743116437282
0.5180265654648957,0.5348837209302325,-0.029337208173428362
0.5199240986717267,0.5348837209302325,-0.029364334909539474
0.5199240986717267,0.5412262156448203,-0.029410777859403256
0.5218216318785579,0.5412262156448203,-0.02942141284557075
0.5218216318785579,0.547568710359408,-0.02948469820275771
0.5256166982922201,0.547568710359408,-0.029504553064123376
0.5256166982922201,0.5496828752642706,-0.029509663809202162
0.5313092979127134,0.5496828752642706,-0.029633448023489467
0.5313092979127134,0.5517970401691332,-0.02965838214319117
0.5351043643263758,0.5517970401691332,-0.029735437850631135
0.5351043643263758,0.5560253699788583,-0.0298193359375
0.540796963946869,0.5560253699788583,-0.029885432592720456
0.540796963946869,0.5602536997885835,-0.029926892461901305
0.5521821631878557,0.5602536997885835,-0.030242468887916162
0.5521821631878557,0.5665961945031712,-0.030311051816765095
0.5635673624288425,0.5665961945031712,-0.03047505539966634
0.5635673624288425,0.5687103594080338,-0.030548367834394904
0.5654648956356736,0.5687103594080338,-0.030622372419247423
0.5654648956356736,0.5708245243128964,-0.030629854695098983
0.5692599620493358,0.5708245243128964,-0.030688541321286473
0.5692599620493358,0.5750528541226215,-0.030723335664553614
0.573055028462998,0.5750528541226215,-0.0308544921875
0.573055028462998,0.5792811839323467,-0.03088418258381689
0.5749525616698292,0.5792811839323467,-0.0308928295669683
0.5749525616698292,0.5813953488372093,-0.0308935106981982
0.5768500948766604,0.5813953488372093,-0.030949298936950146
0.5768500948766604,0.5961945031712473,-0.031175015516860534
0.5901328273244781,0.5961945031712473,-0.031402075277330625
0.5901328273244781,0.6004228329809725,-0.031451905327004225
0.5939278937381404,0.6004228329809725,-0.0314898224914966
0.5939278937381404,0.6046511627906976,-0.031584770973262725
0.5977229601518027,0.6046511627906976,-0.03160977564102564
0.5977229601518027,0.6088794926004228,-0.031700078801455464
0.5996204933586338,0.6088794926004228,-0.031774386160714284
0.5996204933586338,0.6109936575052854,-0.031782670454545456
0.6015180265654649,0.6109936575052854,-0.031819832785087716
0.6015180265654649,0.6152219873150105,-0.031834424026613316
0.603415559772296,0.6152219873150105,-0.03184207050120773
0.603415559772296,0.6173361522198731,-0.03185122282608696
0.6053130929791272,0.6173361522198731,-0.03186520946269133
0.6053130929791272,0.6194503171247357,-0.03188932078559738
0.6072106261859582,0.6194503171247357,-0.031891442348328324
0.6072106261859582,0.6215644820295984,-0.031900014138783676
0.6091081593927894,0.6215644820295984,-0.03194333300178434
0.6091081593927894,0.6236786469344608,-0.03194333340259309
0.6166982922201139,0.6236786469344608,-0.0321140387119391
0.6166982922201139,0.6300211416490487,-0.03221634083132045
0.618595825426945,0.6300211416490487,-0.03223126679069911
0.618595825426945,0.6363636363636364,-0.032367037259615386
0.6223908918406073,0.6363636363636364,-0.03245878145292208
0.6223908918406073,0.638477801268499,-0.03247990977483165
0.6242884250474383,0.638477801268499,-0.03249639911711403
0.6242884250474383,0.6405919661733616,-0.0325274825201346
0.6261859582542695,0.6405919661733616,-0.03254275851779514
0.6261859582542695,0.642706131078224,-0.032576124494609164
0.6318785578747628,0.642706131078224,-0.03263446632994051
0.6318785578747628,0.6469344608879493,-0.03268006512682144
0.635673624288425,0.6469344608879493,-0.032767388451443565
0.635673624288425,0.6490486257928119,-0.03277227588640053
0.6394686907020873,0.6490486257928119,-0.03287651085779303
0.6394686907020873,0.6511627906976745,-0.03288835439171811
0.6413662239089184,0.6511627906976745,-0.03299650624204835
0.6413662239089184,0.6575052854122622,-0.033062732054455445
0.6451612903225806,0.6575052854122622,-0.03309081172439906
0.6451612903225806,0.6596194503171248,-0.0331398629217131
0.6470588235294118,0.6596194503171248,-0.033211192589496466
0.6470588235294118,0.6617336152219874,-0.03325732757778299
0.6546489563567363,0.6617336152219874,-0.03329860411630405
0.6546489563567363,0.6659619450317125,-0.03335132431402439
0.6622390891840607,0.6659619450317125,-0.03342106650731158
0.6622390891840607,0.6744186046511628,-0.033472440797362106
0.6641366223908919,0.6744186046511628,-0.03349125129132231
0.6641366223908919,0.678646934460888,-0.03353521877308545
0.6679316888045541,0.678646934460888,-0.033583577473958334
0.6679316888045541,0.6807610993657506,-0.03361299531953829
0.6717267552182163,0.6807610993657506,-0.03365861497671736
0.6717267552182163,0.6849894291754757,-0.033781001669066175
0.6736242884250474,0.6849894291754757,-0.033790602002825056
0.6736242884250474,0.6892177589852009,-0.03380844167587332
0.6755218216318786,0.6892177589852009,-0.03383323083267166
0.6755218216318786,0.693446088794926,-0.033873585668103445
0.6793168880455408,0.693446088794926,-0.03395432692307693
0.6793168880455408,0.6976744186046512,-0.0340441163234447
0.681214421252372,0.6976744186046512,-0.03405696959963528
0.681214421252372,0.7040169133192389,-0.03407571974148061
0.683111954459203,0.7040169133192389,-0.034088045271261
0.683111954459203,0.7061310782241015,-0.03411295876574161
0.6869070208728653,0.7061310782241015,-0.0342833019438244
0.6869070208728653,0.7124735729386892,-0.034493826486013984
0.6907020872865275,0.7124735729386892,-0.03454927532205281
0.6907020872865275,0.7209302325581395,-0.0346223108349506
0.6925996204933587,0.7209302325581395,-0.03472941537921348
0.6925996204933587,0.7272727272727273,-0.0348366288577809
0.6944971537001897,0.7272727272727273,-0.034910220472678916
0.6944971537001897,0.7315010570824524,-0.034944328082620185
0.7001897533206831,0.7315010570824524,-0.0349689888258453
0.7001897533206831,0.733615221987315,-0.0350089105298608
0.7020872865275142,0.733615221987315,-0.03504239457275679
0.7020872865275142,0.7378435517970402,-0.03509944246626687
0.7039848197343453,0.7378435517970402,-0.035119175218677405
0.7039848197343453,0.7441860465116279,-0.0352466460914723
0.713472485768501,0.7441860465116279,-0.03531666795905707
0.713472485768501,0.7463002114164905,-0.03549148787313433
0.715370018975332,0.7463002114164905,-0.035522555786227664
0.715370018975332,0.7484143763213531,-0.03552761542163437
0.7210626185958254,0.7484143763213531,-0.035705358662355344
0.7210626185958254,0.7568710359408034,-0.03580742569480185
0.7229601518026565,0.7568710359408034,-0.035810728330869936
0.7229601518026565,0.758985200845666,-0.035812882133152174
0.7248576850094877,0.758985200845666,-0.03582770130621693
0.7248576850094877,0.7610993657505285,-0.03588245257452574
0.7305502846299811,0.7610993657505285,-0.035934481151150256
0.7305502846299811,0.7632135306553911,-0.03596772272229771
0.7343453510436433,0.7632135306553911,-0.03601298612706801
0.7343453510436433,0.7674418604651163,-0.03607449001736111
0.7362428842504743,0.7674418604651163,-0.03608951483327123
0.7362428842504743,0.7695560253699789,-0.0361124155472736
0.7381404174573055,0.7695560253699789,-0.036120127432329396
0.7381404174573055,0.7716701902748414,-0.036134700793586855
0.7419354838709677,0.7716701902748414,-0.0361651742202729
0.7419354838709677,0.7758985200845666,-0.03628120673243337
0.7514231499051234,0.7758985200845666,-0.0364307637117347
0.7514231499051234,0.7780126849894292,-0.036446755669285916
0.7552182163187856,0.7780126849894292,-0.036503798639807156
0.7552182163187856,0.7843551797040169,-0.036551298169024464
0.7571157495256167,0.7843551797040169,-0.036578369140625004
0.7571157495256167,0.7928118393234672,-0.03676543785040775
0.7722960151802657,0.7928118393234672,-0.03708839416503906
0.7722960151802657,0.8054968287526427,-0.0372837449009324
0.7817836812144212,0.8054968287526427,-0.03756008637257111
0.7817836812144212,0.8160676532769556,-0.03768096147804553
0.7836812144212524,0.8160676532769556,-0.037689607495704464
0.7836812144212524,0.828752642706131,-0.038102510491144805
0.7855787476280834,0.828752642706131,-0.03812496238565238
0.7855787476280834,0.8308668076109936,-0.038134765625000004
0.7893738140417458,0.8308668076109936,-0.03815719039351852
0.7893738140417458,0.8350951374207188,-0.03820128834575688
0.793168880455408,0.8350951374207188,-0.03830397333795014
0.793168880455408,0.8393234672304439,-0.03834612165178571
0.7988614800759013,0.8393234672304439,-0.038575113038003664
0.7988614800759013,0.8414376321353065,-0.038583231967295344
0.8007590132827325,0.8414376321353065,-0.03859397122775081
0.8007590132827325,0.8435517970401691,-0.03865421179569129
0.8026565464895635,0.8435517970401691,-0.038737537521440824
0.8026565464895635,0.8456659619450317,-0.038880747909850966
0.8121442125237192,0.8456659619450317,-0.039013730988952784
0.8121442125237192,0.8477801268498943,-0.0390217676423503
0.8159392789373814,0.8477801268498943,-0.03905563967021633
0.8159392789373814,0.8498942917547568,-0.0390625
0.8197343453510436,0.8498942917547568,-0.03912649213897516
0.8197343453510436,0.8520084566596194,-0.039188520808050166
0.8216318785578748,0.8520084566596194,-0.039232494212962966
0.8216318785578748,0.854122621564482,-0.039262251420454544
0.8235294117647058,0.854122621564482,-0.039307814378004804
0.8235294117647058,0.8562367864693446,-0.039312250473920035
0.825426944971537,0.8562367864693446,-0.03937512891914192
0.825426944971537,0.8625792811839323,-0.039465438067583576
0.8349146110056926,0.8625792811839323,-0.03955032233905075
0.8349146110056926,0.8668076109936576,-0.039894313652740446
0.8425047438330171,0.8668076109936576,-0.04009644598023504
0.8425047438330171,0.8710359408033826,-0.040490000450937945
0.8444022770398482,0.8710359408033826,-0.040629245923913045
0.8444022770398482,0.8731501057082452,-0.04075716635338346
0.8462998102466793,0.8731501057082452,-0.04082071656549433
0.8462998102466793,0.8752642706131079,-0.04086158389136905
0.8500948766603416,0.8752642706131079,-0.04092982023665048
0.8500948766603416,0.8773784355179705,-0.04102808115433673
0.8519924098671727,0.8773784355179705,-0.04106386126893939
0.8519924098671727,0.8837209302325582,-0.041203625564146196
0.855787476280835,0.8837209302325582,-0.04149905978598015
0.855787476280835,0.8879492600422833,-0.04178079744664634
0.857685009487666,0.8879492600422833,-0.04179415392801858
0.857685009487666,0.8900634249471459,-0.042019741081117744
0.8595825426944972,0.8900634249471459,-0.042106507316468256
0.8595825426944972,0.8942917547568711,-0.042174255770016336
0.8633776091081594,0.8942917547568711,-0.0421886105188344
0.8633776091081594,0.8964059196617337,-0.04219679156553398
0.8652751423149905,0.8964059196617337,-0.04228523845223064
0.8652751423149905,0.9090909090909091,-0.04270930444970772
0.8690702087286527,0.9090909090909091,-0.04281880385820603
0.8690702087286527,0.9154334038054969,-0.042976673427991885
0.8709677419354839,0.9154334038054969,-0.043062460542929296
0.8709677419354839,0.9260042283298098,-0.043532946725650334
0.8747628083491461,0.9260042283298098,-0.04374274380804954
0.8747628083491461,0.9281183932346723,-0.043801652892561986
0.8766603415559773,0.9281183932346723,-0.043864912014563114
0.8766603415559773,0.9302325581395349,-0.04389630617016423
0.8861480075901328,0.9302325581395349,-0.04427414772727273
0.8861480075901328,0.9323467230443975,-0.04435450409679878
0.8918406072106262,0.9323467230443975,-0.04443731592169092
0.8918406072106262,0.9344608879492601,-0.04445461086086086
0.8994307400379506,0.9344608879492601,-0.04474391470851432
0.8994307400379506,0.9386892177589852,-0.04482071292441609
0.9013282732447818,0.9386892177589852,-0.044827680978161547
0.9013282732447818,0.9429175475687104,-0.044973351556531704
0.9032258064516129,0.9429175475687104,-0.045012814153439155
0.9032258064516129,0.945031712473573,-0.04515043218085106
0.905123339658444,0.945031712473573,-0.045630316500130615
0.905123339658444,0.9513742071881607,-0.046065714712918655
0.9070208728652751,0.9513742071881607,-0.04607649716463956
0.9070208728652751,0.9534883720930233,-0.04613161670918368
0.9184060721062619,0.9534883720930233,-0.046587171052631576
0.9184060721062619,0.959830866807611,-0.04718744187127976
0.9222011385199241,0.959830866807611,-0.047451497533241876
0.9222011385199241,0.9640591966173362,-0.047642320973746086
0.9240986717267552,0.9640591966173362,-0.04766056541530279
0.9240986717267552,0.9661733615221987,-0.047721983894469244
0.9316888045540797,0.9661733615221987,-0.048052777300824176
0.9316888045540797,0.9682875264270613,-0.048338889143450636
0.9335863377609108,0.9682875264270613,-0.048436305428134555
0.9335863377609108,0.9704016913319239,-0.04860864504419193
0.9411764705882353,0.9704016913319239,-0.049440870098039214
0.9411764705882353,0.9725158562367865,-0.04963840876605576
0.9430740037950665,0.9725158562367865,-0.04984765625
0.9430740037950665,0.9746300211416491,-0.0503560260311021
0.9563567362428842,0.9746300211416491,-0.051909795911148846
0.9563567362428842,0.9767441860465116,-0.05204915364583333
0.9582542694497154,0.9767441860465116,-0.05261708135190217
0.9582542694497154,0.9788583509513742,-0.052634109808800414
0.9601518026565465,0.9788583509513742,-0.052642229417206296
0.9601518026565465,0.9830866807610994,-0.052987132352941176
0.9715370018975332,0.9830866807610994,-0.055178781821591236
0.9715370018975332,0.985200845665962,-0.05560731310532688
0.9753320683111955,0.985200845665962,-0.0559341755319149
0.9753320683111955,0.9894291754756871,-0.05683404690990321
0.9772296015180265,0.9894291754756871,-0.05772969470046083
0.9772296015180265,0.9915433403805497,-0.05976561004040288
0.9886148007590133,0.9915433403805497,-0.06318204365079365
0.9886148007590133,0.9957716701902748,-0.06364430147058824
0.9924098671726755,0.9957716701902748,-0.06526682387444516
0.9924098671726755,0.9978858350951374,-0.06715628045808966
0.9943074003795066,0.9978858350951374,-0.06896336997427592
0.9943074003795066,1.0,-0.0697665127840909
1.0,1.0,-0.09623470212438423


==> figs/data/gdm_chunking_ngram_k=7_ngram_k=7_k_min_probs_0.2_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.002765206729664522
0.07400379506641366,0.0,-0.026844024658203125
0.07400379506641366,0.0021141649048625794,-0.03084509713309152
0.0777988614800759,0.0021141649048625794,-0.04027012416294643
0.0777988614800759,0.006342494714587738,-0.048075358072916664
0.07969639468690702,0.006342494714587738,-0.05120849609375
0.07969639468690702,0.008456659619450317,-0.05131587982177734
0.08349146110056926,0.008456659619450317,-0.05258648212139423
0.08349146110056926,0.010570824524312896,-0.0560758113861084
0.0872865275142315,0.010570824524312896,-0.0650570657518175
0.0872865275142315,0.019027484143763214,-0.075982666015625
0.09108159392789374,0.019027484143763214,-0.08095026016235352
0.09108159392789374,0.021141649048625793,-0.08280372619628906
0.09297912713472485,0.021141649048625793,-0.08855091441761363
0.09297912713472485,0.023255813953488372,-0.09627278645833333
0.10056925996204934,0.023255813953488372,-0.11113484700520833
0.10056925996204934,0.02748414376321353,-0.11760457356770833
0.10246679316888045,0.02748414376321353,-0.11877762643914473
0.10246679316888045,0.02959830866807611,-0.11942036946614583
0.10436432637571158,0.02959830866807611,-0.12395368303571429
0.10436432637571158,0.035940803382663845,-0.12752151489257812
0.10815939278937381,0.035940803382663845,-0.13099161783854166
0.10815939278937381,0.042283298097251586,-0.1382988823784722
0.11764705882352941,0.042283298097251586,-0.146453857421875
0.11764705882352941,0.04439746300211417,-0.14686203002929688
0.12144212523719165,0.04439746300211417,-0.14745261452414773
0.12144212523719165,0.046511627906976744,-0.14774576822916666
0.12333965844402277,0.046511627906976744,-0.149200439453125
0.12333965844402277,0.048625792811839326,-0.1526336669921875
0.1252371916508539,0.048625792811839326,-0.15361328125
0.1252371916508539,0.0507399577167019,-0.15666852678571427
0.12903225806451613,0.0507399577167019,-0.1613037109375
0.12903225806451613,0.052854122621564484,-0.16387939453125
0.13282732447817835,0.052854122621564484,-0.16453870137532553
0.13282732447817835,0.05708245243128964,-0.1697658962673611
0.14231499051233396,0.05708245243128964,-0.17724748091264206
0.14231499051233396,0.06342494714587738,-0.1870849609375
0.1442125237191651,0.06342494714587738,-0.18840196397569445
0.1442125237191651,0.07822410147991543,-0.19807652064732142
0.1461100569259962,0.07822410147991543,-0.19818769182477677
0.1461100569259962,0.080338266384778,-0.199114990234375
0.15939278937381404,0.080338266384778,-0.2073974609375
0.15939278937381404,0.08456659619450317,-0.20815022786458334
0.16129032258064516,0.08456659619450317,-0.20844268798828125
0.16129032258064516,0.08879492600422834,-0.20969935825892858
0.16318785578747627,0.08879492600422834,-0.21175711495535715
0.16318785578747627,0.09090909090909091,-0.21305338541666666
0.1650853889943074,0.09090909090909091,-0.21412446763780382
0.1650853889943074,0.09302325581395349,-0.2170138888888889
0.16888045540796964,0.09302325581395349,-0.2178955078125
0.16888045540796964,0.09513742071881606,-0.2182159423828125
0.17077798861480076,0.09513742071881606,-0.21926443917410715
0.17077798861480076,0.09725158562367865,-0.22158203125
0.17267552182163187,0.09725158562367865,-0.22234090169270834
0.17267552182163187,0.09936575052854123,-0.223663330078125
0.174573055028463,0.09936575052854123,-0.22426350911458334
0.174573055028463,0.1014799154334038,-0.2254150390625
0.17647058823529413,0.1014799154334038,-0.22580501011439733
0.17647058823529413,0.10359408033826638,-0.22662353515625
0.18026565464895636,0.10359408033826638,-0.22779134114583333
0.18026565464895636,0.10570824524312897,-0.2290048599243164
0.1859582542694497,0.10570824524312897,-0.230926513671875
0.1859582542694497,0.10782241014799154,-0.23105690696022727
0.18785578747628084,0.10782241014799154,-0.23213413783482142
0.18785578747628084,0.11205073995771671,-0.23236802045036764
0.1935483870967742,0.11205073995771671,-0.23794991629464285
0.1935483870967742,0.11416490486257928,-0.2396918402777778
0.19734345351043645,0.11416490486257928,-0.24021148681640625
0.19734345351043645,0.11627906976744186,-0.24184163411458334
0.19924098671726756,0.11627906976744186,-0.2427978515625
0.19924098671726756,0.12050739957716702,-0.24625651041666666
0.2049335863377609,0.12050739957716702,-0.2486083984375
0.2049335863377609,0.12473572938689217,-0.2511088053385417
0.20683111954459202,0.12473572938689217,-0.2521484375
0.20683111954459202,0.12684989429175475,-0.25247628348214285
0.20872865275142316,0.12684989429175475,-0.2532958984375
0.20872865275142316,0.12896405919661733,-0.25374603271484375
0.222011385199241,0.12896405919661733,-0.2600606282552083
0.222011385199241,0.13107822410147993,-0.26123046875
0.22580645161290322,0.13107822410147993,-0.2620442708333333
0.22580645161290322,0.1331923890063425,-0.26216888427734375
0.22770398481973433,0.1331923890063425,-0.26234654017857145
0.22770398481973433,0.13530655391120508,-0.26249722072056364
0.22960151802656548,0.13530655391120508,-0.2625
0.22960151802656548,0.13742071881606766,-0.263330078125
0.23908918406072105,0.13742071881606766,-0.2705775669642857
0.23908918406072105,0.14587737843551796,-0.276947021484375
0.2428842504743833,0.14587737843551796,-0.2800869411892361
0.2428842504743833,0.1543340380549683,-0.2895355224609375
0.24478178368121442,0.1543340380549683,-0.289947509765625
0.24478178368121442,0.15644820295983086,-0.2916124131944444
0.24857685009487665,0.15644820295983086,-0.2947609641335227
0.24857685009487665,0.160676532769556,-0.297991943359375
0.2504743833017078,0.160676532769556,-0.3001001531427557
0.2504743833017078,0.16913319238900634,-0.30090789794921874
0.25426944971537,0.16913319238900634,-0.30133056640625
0.25426944971537,0.1733615221987315,-0.3028564453125
0.25616698292220114,0.1733615221987315,-0.30392020089285715
0.25616698292220114,0.17970401691331925,-0.30816904703776044
0.2618595825426945,0.17970401691331925,-0.30922508239746094
0.2618595825426945,0.18604651162790697,-0.311279296875
0.2656546489563567,0.18604651162790697,-0.31213582356770836
0.2656546489563567,0.19027484143763213,-0.313568115234375
0.2675521821631879,0.19027484143763213,-0.31450028852982953
0.2675521821631879,0.19238900634249473,-0.3151041666666667
0.2713472485768501,0.19238900634249473,-0.3154839409722222
0.2713472485768501,0.1945031712473573,-0.31574122111002606
0.27893738140417457,0.1945031712473573,-0.3207465277777778
0.27893738140417457,0.19661733615221988,-0.3210720486111111
0.2846299810246679,0.19661733615221988,-0.3226536342075893
0.2846299810246679,0.19873150105708245,-0.32279052734375
0.2884250474383302,0.19873150105708245,-0.3230794270833333
0.2884250474383302,0.20718816067653276,-0.3290608723958333
0.2903225806451613,0.20718816067653276,-0.329742431640625
0.2903225806451613,0.20930232558139536,-0.3323822021484375
0.2922201138519924,0.20930232558139536,-0.33262416294642855
0.2922201138519924,0.21141649048625794,-0.3345133463541667
0.29601518026565465,0.21141649048625794,-0.33565848214285715
0.29601518026565465,0.2135306553911205,-0.3382781346638997
0.301707779886148,0.2135306553911205,-0.34095096588134766
0.301707779886148,0.21987315010570824,-0.3415374755859375
0.3036053130929791,0.21987315010570824,-0.3453356424967448
0.3036053130929791,0.2219873150105708,-0.345703125
0.30740037950664134,0.2219873150105708,-0.34899139404296875
0.30740037950664134,0.22410147991543342,-0.3489990234375
0.31309297912713474,0.22410147991543342,-0.3508544921875
0.31309297912713474,0.226215644820296,-0.3516845703125
0.31499051233396586,0.226215644820296,-0.35231236049107145
0.31499051233396586,0.22832980972515857,-0.3529296875
0.31688804554079697,0.22832980972515857,-0.354302978515625
0.31688804554079697,0.2346723044397463,-0.3565622965494792
0.3187855787476281,0.2346723044397463,-0.35848045349121094
0.3187855787476281,0.2452431289640592,-0.3640625
0.3225806451612903,0.2452431289640592,-0.36624581473214285
0.3225806451612903,0.25158562367864695,-0.36951446533203125
0.32447817836812143,0.25158562367864695,-0.3696624755859375
0.32447817836812143,0.2536997885835095,-0.3718516031901042
0.32637571157495254,0.2536997885835095,-0.37197265625
0.32637571157495254,0.2558139534883721,-0.3728825495793269
0.32827324478178366,0.2558139534883721,-0.37451171875
0.32827324478178366,0.25792811839323465,-0.37507476806640627
0.3301707779886148,0.25792811839323465,-0.37520926339285715
0.3301707779886148,0.26004228329809725,-0.37762451171875
0.33396584440227706,0.26004228329809725,-0.378173828125
0.33396584440227706,0.27906976744186046,-0.38627485795454547
0.33586337760910817,0.27906976744186046,-0.3868815104166667
0.33586337760910817,0.2832980972515856,-0.3920135498046875
0.3377609108159393,0.2832980972515856,-0.3935302734375
0.3377609108159393,0.28964059196617337,-0.3956821986607143
0.34724857685009486,0.28964059196617337,-0.3982204861111111
0.34724857685009486,0.2917547568710359,-0.3987358940972222
0.3510436432637571,0.2917547568710359,-0.40185546875
0.3510436432637571,0.2938689217758985,-0.40370396205357145
0.3548387096774194,0.2938689217758985,-0.40478515625
0.3548387096774194,0.2959830866807611,-0.40710601806640623
0.3700189753320683,0.2959830866807611,-0.411669921875
0.3700189753320683,0.29809725158562367,-0.4120060847355769
0.3719165085388994,0.29809725158562367,-0.412646484375
0.3719165085388994,0.30021141649048627,-0.41275634765625
0.3738140417457306,0.30021141649048627,-0.41396331787109375
0.3738140417457306,0.3044397463002114,-0.4162190755208333
0.3776091081593928,0.3044397463002114,-0.42319624764578684
0.3776091081593928,0.30655391120507397,-0.4237162272135417
0.38330170777988615,0.30655391120507397,-0.4254150390625
0.38330170777988615,0.3086680761099366,-0.4256315231323242
0.3870967741935484,0.3086680761099366,-0.427734375
0.3870967741935484,0.3107822410147992,-0.4290771484375
0.3889943074003795,0.3107822410147992,-0.4312744140625
0.3889943074003795,0.3128964059196617,-0.4317207336425781
0.3946869070208729,0.3128964059196617,-0.43241664341517855
0.3946869070208729,0.3171247357293869,-0.43325627644856773
0.396584440227704,0.3171247357293869,-0.4335784912109375
0.396584440227704,0.3192389006342495,-0.43450927734375
0.40037950664136623,0.3192389006342495,-0.4361572265625
0.40037950664136623,0.321353065539112,-0.43660888671875
0.4079696394686907,0.321353065539112,-0.44138881138392855
0.4079696394686907,0.32346723044397463,-0.4415825737847222
0.4098671726755218,0.32346723044397463,-0.4424285888671875
0.4098671726755218,0.3276955602536998,-0.44664417613636365
0.4155597722960152,0.3276955602536998,-0.45108468191964285
0.4155597722960152,0.33192389006342493,-0.4530164930555556
0.4174573055028463,0.33192389006342493,-0.4533335367838542
0.4174573055028463,0.3382663847780127,-0.4558919270833333
0.41935483870967744,0.3382663847780127,-0.4578334263392857
0.41935483870967744,0.34249471458773784,-0.4607631138392857
0.42125237191650855,0.34249471458773784,-0.4614664713541667
0.42125237191650855,0.34460887949260044,-0.4615071614583333
0.428842504743833,0.34460887949260044,-0.46435546875
0.428842504743833,0.346723044397463,-0.4657505580357143
0.4307400379506641,0.346723044397463,-0.46694183349609375
0.4307400379506641,0.3488372093023256,-0.4671539306640625
0.4364326375711575,0.3488372093023256,-0.4689127604166667
0.4364326375711575,0.35517970401691334,-0.4696702223557692
0.43833017077798864,0.35517970401691334,-0.4697536892361111
0.43833017077798864,0.36363636363636365,-0.472412109375
0.444022770398482,0.36363636363636365,-0.47430419921875
0.444022770398482,0.3657505285412262,-0.4755588107638889
0.45161290322580644,0.3657505285412262,-0.47987583705357145
0.45161290322580644,0.3678646934460888,-0.48046875
0.45540796963946867,0.3678646934460888,-0.482666015625
0.45540796963946867,0.37209302325581395,-0.48321533203125
0.4667931688804554,0.37209302325581395,-0.4920334815979004
0.4667931688804554,0.3784355179704017,-0.4951171875
0.48007590132827327,0.3784355179704017,-0.5051025390625
0.48007590132827327,0.38054968287526425,-0.5052897135416666
0.4819734345351044,0.38054968287526425,-0.505859375
0.4819734345351044,0.386892177589852,-0.5092230902777778
0.4838709677419355,0.386892177589852,-0.5102430071149554
0.4838709677419355,0.39112050739957716,-0.5109286838107638
0.4876660341555977,0.39112050739957716,-0.51324462890625
0.4876660341555977,0.39323467230443976,-0.514227294921875
0.4971537001897533,0.39323467230443976,-0.5184016757541232
0.4971537001897533,0.3953488372093023,-0.5224609375
0.4990512333965844,0.3953488372093023,-0.5233532298694957
0.4990512333965844,0.3974630021141649,-0.5237593217329546
0.5009487666034156,0.3974630021141649,-0.5244140625
0.5009487666034156,0.4059196617336152,-0.52825927734375
0.5028462998102466,0.4059196617336152,-0.5298569997151693
0.5028462998102466,0.4080338266384778,-0.5302734375
0.5066413662239089,0.4080338266384778,-0.5345284598214286
0.5066413662239089,0.41014799154334036,-0.5350864955357143
0.50853889943074,0.41014799154334036,-0.5354352678571429
0.50853889943074,0.42283298097251587,-0.5395779079861112
0.5142314990512334,0.42283298097251587,-0.5443551199776786
0.5142314990512334,0.4397463002114165,-0.552978515625
0.5161290322580645,0.4397463002114165,-0.553466796875
0.5161290322580645,0.44608879492600423,-0.556396484375
0.5199240986717267,0.44608879492600423,-0.55712890625
0.5199240986717267,0.44820295983086683,-0.5576171875
0.5218216318785579,0.44820295983086683,-0.5576865456321023
0.5218216318785579,0.45454545454545453,-0.560302734375
0.523719165085389,0.45454545454545453,-0.5607503255208334
0.523719165085389,0.4630021141649049,-0.5640190972222222
0.5275142314990512,0.4630021141649049,-0.56591796875
0.5275142314990512,0.46723044397463004,-0.5673479352678571
0.5294117647058824,0.46723044397463004,-0.5677083333333334
0.5294117647058824,0.4693446088794926,-0.5685546875
0.5313092979127134,0.4693446088794926,-0.5696614583333334
0.5313092979127134,0.4714587737843552,-0.5712890625
0.5351043643263758,0.4714587737843552,-0.5719970703125
0.5351043643263758,0.47357293868921774,-0.5765625
0.5483870967741935,0.47357293868921774,-0.5837310791015625
0.5483870967741935,0.47568710359408034,-0.58671875
0.5521821631878557,0.47568710359408034,-0.587371826171875
0.5521821631878557,0.4799154334038055,-0.590087890625
0.5559772296015181,0.4799154334038055,-0.59326171875
0.5559772296015181,0.4820295983086681,-0.593994140625
0.5616698292220114,0.4820295983086681,-0.5988905164930556
0.5616698292220114,0.48625792811839325,-0.5998046875
0.5635673624288425,0.48625792811839325,-0.6014404296875
0.5635673624288425,0.4989429175475687,-0.608056640625
0.571157495256167,0.4989429175475687,-0.6118076869419643
0.571157495256167,0.5010570824524313,-0.6120954241071429
0.5749525616698292,0.5010570824524313,-0.6145833333333334
0.5749525616698292,0.5031712473572939,-0.614776611328125
0.5787476280834914,0.5031712473572939,-0.618896484375
0.5787476280834914,0.5158562367864693,-0.6265625
0.5806451612903226,0.5158562367864693,-0.62890625
0.5806451612903226,0.5179704016913319,-0.6290283203125
0.5825426944971537,0.5179704016913319,-0.6303583780924479
0.5825426944971537,0.5221987315010571,-0.632293701171875
0.5844402277039848,0.5221987315010571,-0.633642578125
0.5844402277039848,0.5243128964059197,-0.6360371907552084
0.5901328273244781,0.5243128964059197,-0.6378173828125
0.5901328273244781,0.5264270613107822,-0.637890625
0.5920303605313093,0.5264270613107822,-0.6400634765625
0.5920303605313093,0.5285412262156448,-0.6423095703125
0.5939278937381404,0.5285412262156448,-0.6430288461538461
0.5939278937381404,0.5306553911205074,-0.6445138113839286
0.5958254269449715,0.5306553911205074,-0.6448974609375
0.5958254269449715,0.5348837209302325,-0.6486759185791016
0.5977229601518027,0.5348837209302325,-0.649749755859375
0.5977229601518027,0.5391120507399577,-0.658203125
0.5996204933586338,0.5391120507399577,-0.6585518973214286
0.5996204933586338,0.5433403805496829,-0.66259765625
0.6015180265654649,0.5433403805496829,-0.66640625
0.6015180265654649,0.547568710359408,-0.6666666666666666
0.6015180265654649,0.5517970401691332,-0.6673316955566406
0.603415559772296,0.5517970401691332,-0.66796875
0.603415559772296,0.5539112050739958,-0.6685791015625
0.6053130929791272,0.5539112050739958,-0.6691080729166666
0.6053130929791272,0.5560253699788583,-0.6693929036458334
0.6148007590132827,0.5560253699788583,-0.6713169642857143
0.6148007590132827,0.5602536997885835,-0.6736731896033654
0.6204933586337761,0.5602536997885835,-0.6787109375
0.6204933586337761,0.5687103594080338,-0.6798828125
0.6223908918406073,0.5687103594080338,-0.681640625
0.6223908918406073,0.5771670190274841,-0.68798828125
0.6242884250474383,0.5771670190274841,-0.6883138020833334
0.6242884250474383,0.5813953488372093,-0.6888671875
0.6261859582542695,0.5813953488372093,-0.69251708984375
0.6261859582542695,0.5856236786469344,-0.692626953125
0.6337760910815939,0.5856236786469344,-0.6963889382102273
0.6337760910815939,0.587737843551797,-0.6975809733072916
0.635673624288425,0.587737843551797,-0.6976318359375
0.635673624288425,0.5940803382663847,-0.702734375
0.6394686907020873,0.5940803382663847,-0.7044270833333334
0.6394686907020873,0.5961945031712473,-0.70625
0.6413662239089184,0.5961945031712473,-0.7068219866071429
0.6413662239089184,0.5983086680761099,-0.7103401819864908
0.6432637571157496,0.5983086680761099,-0.7103754679361979
0.6432637571157496,0.6088794926004228,-0.71728515625
0.6546489563567363,0.6088794926004228,-0.7234375
0.6546489563567363,0.6131078224101479,-0.7244542837142944
0.6565464895635673,0.6131078224101479,-0.7265625
0.6565464895635673,0.6152219873150105,-0.7288411458333334
0.6584440227703985,0.6152219873150105,-0.72918701171875
0.6584440227703985,0.6173361522198731,-0.73162841796875
0.6603415559772297,0.6173361522198731,-0.7361886160714286
0.6603415559772297,0.6194503171247357,-0.7377232142857143
0.6622390891840607,0.6194503171247357,-0.7389892578125
0.6622390891840607,0.627906976744186,-0.7445591517857143
0.6641366223908919,0.627906976744186,-0.7483694893973214
0.6660341555977229,0.6300211416490487,-0.750244140625
0.6698292220113852,0.6300211416490487,-0.75234375
0.6698292220113852,0.6321353065539113,-0.7529449462890625
0.6736242884250474,0.6321353065539113,-0.7538909912109375
0.6736242884250474,0.6363636363636364,-0.7550223214285714
0.6755218216318786,0.6363636363636364,-0.7565383911132812
0.6755218216318786,0.638477801268499,-0.7566964285714286
0.6774193548387096,0.638477801268499,-0.7590603298611112
0.6774193548387096,0.6405919661733616,-0.7604166666666666
0.6793168880455408,0.6405919661733616,-0.7610212053571429
0.6793168880455408,0.642706131078224,-0.7630859375
0.681214421252372,0.642706131078224,-0.766552734375
0.681214421252372,0.6511627906976745,-0.770367431640625
0.6850094876660342,0.6511627906976745,-0.7705891927083334
0.6850094876660342,0.653276955602537,-0.7708943684895834
0.6869070208728653,0.653276955602537,-0.7710164388020834
0.6869070208728653,0.6575052854122622,-0.7756754557291666
0.6907020872865275,0.6575052854122622,-0.779296875
0.6907020872865275,0.6617336152219874,-0.7806919642857143
0.6925996204933587,0.6617336152219874,-0.78125
0.6925996204933587,0.6638477801268499,-0.7828776041666666
0.6944971537001897,0.6638477801268499,-0.7879536946614584
0.6944971537001897,0.6723044397463002,-0.7918294270833334
0.6963946869070209,0.6723044397463002,-0.7922607421875
0.6963946869070209,0.6807610993657506,-0.796337890625
0.7020872865275142,0.6807610993657506,-0.8011610243055556
0.7020872865275142,0.6871035940803383,-0.8048967633928571
0.7039848197343453,0.6871035940803383,-0.8050401475694444
0.7039848197343453,0.6892177589852009,-0.805078125
0.7058823529411765,0.6892177589852009,-0.806640625
0.7058823529411765,0.6913319238900634,-0.8094889322916666
0.7077798861480076,0.6913319238900634,-0.809765625
0.7077798861480076,0.693446088794926,-0.8114776611328125
0.7210626185958254,0.693446088794926,-0.8249409993489584
0.7210626185958254,0.6955602536997886,-0.82578125
0.7229601518026565,0.6955602536997886,-0.8258260091145834
0.7229601518026565,0.7040169133192389,-0.8328450520833334
0.7305502846299811,0.7040169133192389,-0.84136962890625
0.7305502846299811,0.7061310782241015,-0.8417750767299107
0.7362428842504743,0.7061310782241015,-0.8489583333333334
0.7362428842504743,0.7103594080338267,-0.8550180288461539
0.7419354838709677,0.7103594080338267,-0.8632061298076923
0.7419354838709677,0.7124735729386892,-0.8673865454537528
0.7476280834914611,0.7124735729386892,-0.8744419642857143
0.7476280834914611,0.7167019027484144,-0.8755289713541666
0.7533206831119544,0.7167019027484144,-0.8869140625
0.7533206831119544,0.7209302325581395,-0.8916015625
0.7552182163187856,0.7209302325581395,-0.8954301313920454
0.7552182163187856,0.7230443974630021,-0.8971724076704546
0.7571157495256167,0.7230443974630021,-0.89794921875
0.7590132827324478,0.7251585623678647,-0.8984375
0.7666034155597723,0.7251585623678647,-0.9082318474264706
0.7666034155597723,0.7272727272727273,-0.9091796875
0.7685009487666035,0.7293868921775899,-0.91015625
0.777988614800759,0.7293868921775899,-0.9201388888888888
0.777988614800759,0.733615221987315,-0.9328206380208334
0.7798861480075902,0.733615221987315,-0.93505859375
0.7798861480075902,0.7357293868921776,-0.9352155412946429
0.7817836812144212,0.7357293868921776,-0.93603515625
0.7817836812144212,0.7378435517970402,-0.9404296875
0.7893738140417458,0.7378435517970402,-0.9515625
0.7893738140417458,0.7463002114164905,-0.9606770833333333
0.7912713472485768,0.7463002114164905,-0.9626813616071429
0.7912713472485768,0.7484143763213531,-0.9627423967633929
0.793168880455408,0.7484143763213531,-0.9638671875
0.793168880455408,0.7526427061310782,-0.96484375
0.7988614800759013,0.7526427061310782,-0.968994140625
0.7988614800759013,0.758985200845666,-0.9709821428571429
0.8007590132827325,0.758985200845666,-0.97109375
0.8007590132827325,0.7632135306553911,-0.9847745028409091
0.8026565464895635,0.7632135306553911,-0.9857177734375
0.8026565464895635,0.7653276955602537,-0.98701171875
0.8045540796963947,0.7653276955602537,-0.9873046875
0.8045540796963947,0.7674418604651163,-0.9884440104166666
0.8064516129032258,0.7674418604651163,-0.989990234375
0.8064516129032258,0.7758985200845666,-0.9940049913194444
0.8178368121442126,0.7758985200845666,-1.005859375
0.8178368121442126,0.7822410147991543,-1.0089518229166667
0.8216318785578748,0.7822410147991543,-1.0104166666666667
0.8216318785578748,0.7885835095137421,-1.0193684895833333
0.825426944971537,0.7885835095137421,-1.023583984375
0.825426944971537,0.8012684989429175,-1.0367838541666667
0.8273244781783681,0.8012684989429175,-1.0390625
0.8273244781783681,0.8033826638477801,-1.039306640625
0.8349146110056926,0.8033826638477801,-1.050111316499256
0.8349146110056926,0.8054968287526427,-1.05029296875
0.8387096774193549,0.8054968287526427,-1.0600726787860577
0.8387096774193549,0.8097251585623678,-1.072845458984375
0.8406072106261859,0.8097251585623678,-1.0760323660714286
0.8406072106261859,0.8181818181818182,-1.091241455078125
0.8425047438330171,0.8181818181818182,-1.092529296875
0.8425047438330171,0.8224101479915433,-1.09521484375
0.8444022770398482,0.8224101479915433,-1.0979352678571428
0.8444022770398482,0.8245243128964059,-1.099609375
0.8500948766603416,0.8245243128964059,-1.1070353190104167
0.8500948766603416,0.8266384778012685,-1.1171875
0.8519924098671727,0.8266384778012685,-1.11962890625
0.8519924098671727,0.8308668076109936,-1.12470703125
0.8633776091081594,0.8308668076109936,-1.1463134765625
0.8633776091081594,0.8329809725158562,-1.1506696428571428
0.8671726755218216,0.8329809725158562,-1.1672515869140625
0.8671726755218216,0.8477801268498943,-1.194921875
0.8690702087286527,0.8477801268498943,-1.1966145833333333
0.8690702087286527,0.8520084566596194,-1.1981724330357142
0.8709677419354839,0.8520084566596194,-1.1999289772727273
0.8709677419354839,0.8562367864693446,-1.2042410714285714
0.8804554079696395,0.8562367864693446,-1.2150607638888888
0.8804554079696395,0.8583509513742071,-1.2171630859375
0.8823529411764706,0.8583509513742071,-1.2208984375
0.8823529411764706,0.8604651162790697,-1.2293526785714286
0.8823529411764706,0.864693446088795,-1.23046875
0.8842504743833017,0.864693446088795,-1.2315235137939453
0.8842504743833017,0.8668076109936576,-1.2513671875
0.8861480075901328,0.8668076109936576,-1.2578125
0.8861480075901328,0.86892177589852,-1.2587890625
0.888045540796964,0.86892177589852,-1.2593470982142858
0.888045540796964,0.8710359408033826,-1.2685546875
0.889943074003795,0.8710359408033826,-1.26953125
0.889943074003795,0.8752642706131079,-1.2734375
0.8956356736242884,0.8752642706131079,-1.28828125
0.8956356736242884,0.8773784355179705,-1.2957589285714286
0.8994307400379506,0.8773784355179705,-1.3030133928571428
0.8994307400379506,0.879492600422833,-1.3036946614583333
0.9032258064516129,0.879492600422833,-1.3125
0.9032258064516129,0.8837209302325582,-1.3207465277777777
0.905123339658444,0.8837209302325582,-1.3315972222222223
0.905123339658444,0.8858350951374208,-1.3384486607142858
0.9070208728652751,0.8858350951374208,-1.340576171875
0.9070208728652751,0.8921775898520085,-1.4010416666666667
0.9089184060721063,0.8921775898520085,-1.40234375
0.9089184060721063,0.8942917547568711,-1.405029296875
0.9127134724857685,0.8942917547568711,-1.41953125
0.9127134724857685,0.8964059196617337,-1.4264322916666667
0.9184060721062619,0.8964059196617337,-1.44140625
0.9184060721062619,0.8985200845665962,-1.44775390625
0.920303605313093,0.8985200845665962,-1.4489237467447917
0.920303605313093,0.9006342494714588,-1.459375
0.9222011385199241,0.9006342494714588,-1.466015625
0.9222011385199241,0.9027484143763214,-1.4729352678571428
0.9240986717267552,0.9027484143763214,-1.4754180908203125
0.9240986717267552,0.904862579281184,-1.47734375
0.9259962049335864,0.904862579281184,-1.49921875
0.9259962049335864,0.9069767441860465,-1.5078125
0.9354838709677419,0.9069767441860465,-1.5400390625
0.9354838709677419,0.9112050739957717,-1.5576746323529411
0.937381404174573,0.9112050739957717,-1.5625
0.937381404174573,0.9217758985200846,-1.5865885416666667
0.9392789373814042,0.9217758985200846,-1.5881173270089286
0.9392789373814042,0.9260042283298098,-1.5945638020833333
0.9468690702087287,0.9260042283298098,-1.6172526041666666
0.9468690702087287,0.9323467230443975,-1.6439732142857142
0.9506641366223909,0.9323467230443975,-1.65673828125
0.9506641366223909,0.9344608879492601,-1.6578125
0.9544592030360531,0.9344608879492601,-1.6615261501736112
0.9544592030360531,0.9408033826638478,-1.7213541666666667
0.9563567362428842,0.9408033826638478,-1.7248186383928572
0.9563567362428842,0.945031712473573,-1.7486979166666667
0.9601518026565465,0.945031712473573,-1.7578125
0.9601518026565465,0.9471458773784355,-1.76015625
0.9620493358633776,0.9471458773784355,-1.7918526785714286
0.9620493358633776,0.9492600422832981,-1.8033854166666667
0.969639468690702,0.9492600422832981,-1.8484375
0.969639468690702,0.9556025369978859,-1.8844807942708333
0.9753320683111955,0.9556025369978859,-1.9656575520833333
0.9753320683111955,0.959830866807611,-1.9848090277777777
0.9791271347248577,0.959830866807611,-2.0677083333333335
0.9791271347248577,0.9619450317124736,-2.0807291666666665
0.9810246679316889,0.9619450317124736,-2.09375
0.9810246679316889,0.9809725158562368,-2.2671334402901784
0.9829222011385199,0.9809725158562368,-2.2984375
0.9829222011385199,0.9830866807610994,-2.3
0.9848197343453511,0.9830866807610994,-2.310542515345982
0.9848197343453511,0.985200845665962,-2.337193080357143
0.9886148007590133,0.985200845665962,-2.35078125
0.9886148007590133,0.9873150105708245,-2.5
0.9905123339658444,0.9873150105708245,-2.5018028846153846
0.9905123339658444,0.9894291754756871,-2.518798828125
0.9924098671726755,0.9894291754756871,-2.6590401785714284
0.9924098671726755,0.9957716701902748,-2.8939732142857144
0.9962049335863378,0.9957716701902748,-2.947265625
0.9962049335863378,1.0,-3.0576171875
1.0,1.0,-3.23828125


==> figs/data/gdm_chunking_ngram_k=7_ngram_k=7_ppl_ratio_change_char_case_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.4470723596842349
0.018975332068311195,0.0,-0.5434606427822071
0.018975332068311195,0.0021141649048625794,-0.5443275780667075
0.03795066413662239,0.0021141649048625794,-0.5909325790431162
0.03795066413662239,0.004228329809725159,-0.5932139297728454
0.04743833017077799,0.004228329809725159,-0.6007211756266988
0.04743833017077799,0.006342494714587738,-0.6062520040604578
0.06641366223908918,0.006342494714587738,-0.6317538440160765
0.06641366223908918,0.008456659619450317,-0.6357597979601944
0.07020872865275142,0.008456659619450317,-0.6385521220292193
0.07020872865275142,0.010570824524312896,-0.6407028474105108
0.07210626185958255,0.010570824524312896,-0.6419422393924402
0.07210626185958255,0.012684989429175475,-0.6424652756447488
0.08159392789373814,0.012684989429175475,-0.6475109985284923
0.08159392789373814,0.014799154334038054,-0.6478323305341291
0.08538899430740038,0.014799154334038054,-0.6501874132705991
0.08538899430740038,0.016913319238900635,-0.6520242697729004
0.09108159392789374,0.016913319238900635,-0.6565291048419105
0.09108159392789374,0.019027484143763214,-0.6586534317113897
0.11005692599620494,0.019027484143763214,-0.6706871811393671
0.11005692599620494,0.021141649048625793,-0.6718615118738499
0.11195445920303605,0.021141649048625793,-0.6724979400052065
0.11195445920303605,0.02536997885835095,-0.6759895360310637
0.11764705882352941,0.02536997885835095,-0.6794823645285891
0.11764705882352941,0.02748414376321353,-0.6795735093768044
0.11954459203036052,0.02748414376321353,-0.6799727641049758
0.11954459203036052,0.03171247357293869,-0.6802745906623324
0.12144212523719165,0.03171247357293869,-0.6804334925056149
0.12144212523719165,0.035940803382663845,-0.685367001845909
0.12333965844402277,0.035940803382663845,-0.685782992909165
0.12333965844402277,0.042283298097251586,-0.6864156143319231
0.127134724857685,0.042283298097251586,-0.6872100159748161
0.127134724857685,0.04439746300211417,-0.6878138255257306
0.12903225806451613,0.04439746300211417,-0.6890311634924592
0.12903225806451613,0.046511627906976744,-0.6895518631335735
0.13851992409867173,0.046511627906976744,-0.6912367211645919
0.13851992409867173,0.0507399577167019,-0.6954761892636522
0.14231499051233396,0.0507399577167019,-0.697618152622645
0.14231499051233396,0.05496828752642706,-0.6982124582304535
0.14800759013282733,0.05496828752642706,-0.6999089836312108
0.14800759013282733,0.05708245243128964,-0.7005207261568047
0.15370018975332067,0.05708245243128964,-0.7046444416656339
0.15370018975332067,0.0613107822410148,-0.7061762528678908
0.1555977229601518,0.0613107822410148,-0.7067378526540059
0.1555977229601518,0.06553911205073996,-0.7080709299552544
0.15749525616698293,0.06553911205073996,-0.7083191412276938
0.15749525616698293,0.06765327695560254,-0.7084427455941813
0.16129032258064516,0.06765327695560254,-0.7088754222927214
0.16129032258064516,0.06976744186046512,-0.7090588581318434
0.1650853889943074,0.06976744186046512,-0.7101504349122227
0.1650853889943074,0.07822410147991543,-0.7116419946100726
0.17267552182163187,0.07822410147991543,-0.7122820144262639
0.17267552182163187,0.080338266384778,-0.7128290998745005
0.17836812144212524,0.080338266384778,-0.7138892929030634
0.17836812144212524,0.0824524312896406,-0.7143989300087799
0.18216318785578747,0.0824524312896406,-0.7153418944554272
0.18216318785578747,0.08456659619450317,-0.7153714646190904
0.1840607210626186,0.08456659619450317,-0.7154486188812565
0.1840607210626186,0.08668076109936575,-0.7159203183417304
0.18785578747628084,0.08668076109936575,-0.716225128010696
0.18785578747628084,0.09090909090909091,-0.7169290672528726
0.19165085388994307,0.09090909090909091,-0.7171760956265948
0.19165085388994307,0.09302325581395349,-0.7174823956672853
0.19924098671726756,0.09302325581395349,-0.7196321342659271
0.19924098671726756,0.09936575052854123,-0.7218849209004515
0.2030360531309298,0.09936575052854123,-0.7221010095029455
0.2030360531309298,0.10359408033826638,-0.7231568732252217
0.2049335863377609,0.10359408033826638,-0.7233750820256487
0.2049335863377609,0.10782241014799154,-0.7251686494831066
0.20683111954459202,0.10782241014799154,-0.7252704721897869
0.20683111954459202,0.11205073995771671,-0.7253632112788734
0.2125237191650854,0.11205073995771671,-0.7262580112948479
0.2125237191650854,0.12473572938689217,-0.72920015308075
0.2144212523719165,0.12473572938689217,-0.7292541784345159
0.2144212523719165,0.12896405919661733,-0.7301821254224559
0.21631878557874762,0.12896405919661733,-0.7304404732096644
0.21631878557874762,0.13107822410147993,-0.7306750603835513
0.21821631878557876,0.13107822410147993,-0.7307102111082928
0.21821631878557876,0.1331923890063425,-0.7315700278130516
0.22011385199240988,0.1331923890063425,-0.7315857563597471
0.22011385199240988,0.1416490486257928,-0.7333514400071891
0.222011385199241,0.1416490486257928,-0.7336224536230853
0.222011385199241,0.14587737843551796,-0.735074917754729
0.22770398481973433,0.14587737843551796,-0.7363879991688798
0.22770398481973433,0.14799154334038056,-0.7364595300261096
0.2314990512333966,0.14799154334038056,-0.7373067320965068
0.2314990512333966,0.15010570824524314,-0.7374413917334768
0.23529411764705882,0.15010570824524314,-0.7385390022567274
0.23529411764705882,0.1543340380549683,-0.7392460777454213
0.2409867172675522,0.1543340380549683,-0.7398093349032939
0.2409867172675522,0.15856236786469344,-0.7409747376209189
0.24667931688804554,0.15856236786469344,-0.7412663402141642
0.24667931688804554,0.16279069767441862,-0.741984449628992
0.24857685009487665,0.16279069767441862,-0.7420440264320753
0.24857685009487665,0.1649048625792812,-0.7424354316343688
0.25426944971537,0.1649048625792812,-0.7433313802271959
0.25426944971537,0.16701902748414377,-0.7437286715417428
0.25996204933586337,0.16701902748414377,-0.7445848094872004
0.25996204933586337,0.17547568710359407,-0.7457969726746965
0.2713472485768501,0.17547568710359407,-0.7474057536213411
0.2713472485768501,0.17970401691331925,-0.749023217606685
0.27514231499051234,0.17970401691331925,-0.7495366845122899
0.27514231499051234,0.18181818181818182,-0.7499825570351342
0.27703984819734345,0.18181818181818182,-0.7504159733777038
0.27703984819734345,0.1839323467230444,-0.7509370449717524
0.27893738140417457,0.1839323467230444,-0.7509803658691907
0.27893738140417457,0.18604651162790697,-0.7511636556463077
0.286527514231499,0.18604651162790697,-0.7518723232914821
0.286527514231499,0.18816067653276955,-0.7521412468224837
0.2884250474383302,0.18816067653276955,-0.7521644729510293
0.2884250474383302,0.19238900634249473,-0.7526399236696107
0.2903225806451613,0.19238900634249473,-0.7532046106925008
0.2903225806451613,0.19661733615221988,-0.7535104975546655
0.29601518026565465,0.19661733615221988,-0.7541300691638193
0.29601518026565465,0.20507399577167018,-0.7561618972874724
0.3036053130929791,0.20507399577167018,-0.7566019309823823
0.3036053130929791,0.20718816067653276,-0.7566145023894228
0.31499051233396586,0.20718816067653276,-0.7582470217087541
0.31499051233396586,0.2135306553911205,-0.7601105671400574
0.31688804554079697,0.2135306553911205,-0.7605665966004374
0.31688804554079697,0.2156448202959831,-0.7606359488718464
0.3187855787476281,0.2156448202959831,-0.7609163261831802
0.3187855787476281,0.21775898520084566,-0.7609651274670176
0.32447817836812143,0.21775898520084566,-0.7615038231331788
0.32447817836812143,0.21987315010570824,-0.7615041815304605
0.32637571157495254,0.21987315010570824,-0.7615328215244191
0.32637571157495254,0.2219873150105708,-0.7616086177202837
0.33396584440227706,0.2219873150105708,-0.7624035290296772
0.33396584440227706,0.226215644820296,-0.7627628372331048
0.3396584440227704,0.226215644820296,-0.7630554287253186
0.3396584440227704,0.22832980972515857,-0.7630726595491585
0.3415559772296015,0.22832980972515857,-0.7631826802213838
0.3415559772296015,0.23044397463002114,-0.7645056136606438
0.34535104364326374,0.23044397463002114,-0.7647964714400793
0.34535104364326374,0.2346723044397463,-0.7649678522657737
0.3510436432637571,0.2346723044397463,-0.7655914007343125
0.3510436432637571,0.23890063424947147,-0.7661436786502104
0.35294117647058826,0.23890063424947147,-0.7662600032477799
0.35294117647058826,0.24101479915433405,-0.7664205121743789
0.3548387096774194,0.24101479915433405,-0.766603444930389
0.3548387096774194,0.24312896405919662,-0.7666247144986138
0.3605313092979127,0.24312896405919662,-0.766903498854276
0.3605313092979127,0.24947145877378435,-0.7678880764470973
0.36432637571157495,0.24947145877378435,-0.7683408635904507
0.36432637571157495,0.25158562367864695,-0.7685667913270022
0.3681214421252372,0.25158562367864695,-0.7686577966296146
0.3681214421252372,0.2558139534883721,-0.768872295062368
0.3700189753320683,0.2558139534883721,-0.7690294957183634
0.3700189753320683,0.25792811839323465,-0.7690503087678521
0.3719165085388994,0.25792811839323465,-0.7693591333898306
0.3719165085388994,0.26004228329809725,-0.7697542027823414
0.3776091081593928,0.26004228329809725,-0.7714760004238335
0.3776091081593928,0.26215644820295986,-0.7720445930335064
0.38140417457305503,0.26215644820295986,-0.7735600750919922
0.38140417457305503,0.2642706131078224,-0.7740229551562797
0.3889943074003795,0.2642706131078224,-0.7745471109351642
0.3889943074003795,0.266384778012685,-0.7745851281201678
0.3927893738140417,0.266384778012685,-0.774757897246622
0.3927893738140417,0.26849894291754756,-0.7748773985835771
0.3984819734345351,0.26849894291754756,-0.7757072471943859
0.3984819734345351,0.27061310782241016,-0.7758679150823493
0.40037950664136623,0.27061310782241016,-0.7761936587707461
0.40037950664136623,0.28752642706131076,-0.7778802123338945
0.40227703984819735,0.28752642706131076,-0.7779911161501246
0.40227703984819735,0.28964059196617337,-0.7779990248510762
0.4117647058823529,0.28964059196617337,-0.7788554656945498
0.4117647058823529,0.2917547568710359,-0.7789756856459273
0.41366223908918404,0.2917547568710359,-0.7790612043179378
0.41366223908918404,0.2959830866807611,-0.7791462553475809
0.41935483870967744,0.2959830866807611,-0.780144432714122
0.41935483870967744,0.30021141649048627,-0.780397925674973
0.42314990512333966,0.30021141649048627,-0.780645075635201
0.42314990512333966,0.3044397463002114,-0.7807576575186972
0.4269449715370019,0.3044397463002114,-0.780980517055813
0.4269449715370019,0.30655391120507397,-0.7815932907366209
0.428842504743833,0.30655391120507397,-0.7820884458465411
0.428842504743833,0.3128964059196617,-0.7835334401799701
0.43263757115749524,0.3128964059196617,-0.7837688620113606
0.43263757115749524,0.3150105708245243,-0.7839197567428821
0.44022770398481975,0.3150105708245243,-0.7843391402566291
0.44022770398481975,0.3192389006342495,-0.7845844465127075
0.44212523719165087,0.3192389006342495,-0.7846889870603401
0.44212523719165087,0.32346723044397463,-0.7852646475142265
0.4459203036053131,0.32346723044397463,-0.7853388210568455
0.4459203036053131,0.32558139534883723,-0.7856633591972083
0.4478178368121442,0.32558139534883723,-0.7860797647487612
0.4478178368121442,0.33403805496828753,-0.7867098485484729
0.45161290322580644,0.33403805496828753,-0.7868731371784444
0.45161290322580644,0.3361522198731501,-0.7870537693958188
0.45351043643263755,0.3361522198731501,-0.7876985838752576
0.45351043643263755,0.34249471458773784,-0.7883830902461257
0.4573055028462998,0.34249471458773784,-0.7892052568571029
0.4573055028462998,0.34460887949260044,-0.7893300220889078
0.46110056925996207,0.34460887949260044,-0.7895362282989046
0.46110056925996207,0.346723044397463,-0.7897451621532667
0.4667931688804554,0.346723044397463,-0.7907562413567218
0.4667931688804554,0.35095137420718814,-0.79193402924648
0.4686907020872865,0.35095137420718814,-0.7921488377140017
0.4686907020872865,0.35517970401691334,-0.7931094719857602
0.47058823529411764,0.35517970401691334,-0.7931820699553648
0.47058823529411764,0.36363636363636365,-0.7945907176945305
0.47438330170777987,0.36363636363636365,-0.7948034046690029
0.47438330170777987,0.37209302325581395,-0.7959728550668974
0.4781783681214421,0.37209302325581395,-0.7962962962962962
0.4781783681214421,0.37420718816067655,-0.7967319638186574
0.4819734345351044,0.37420718816067655,-0.7974059247512101
0.4819734345351044,0.3763213530655391,-0.7974265443635015
0.4838709677419355,0.3763213530655391,-0.7975175714938854
0.4838709677419355,0.3784355179704017,-0.79769518017382
0.4952561669829222,0.3784355179704017,-0.7988901347619344
0.4952561669829222,0.38054968287526425,-0.7988946522005028
0.4971537001897533,0.38054968287526425,-0.7996764081339308
0.4971537001897533,0.386892177589852,-0.8004262906763481
0.4990512333965844,0.386892177589852,-0.8008820005274838
0.4990512333965844,0.39323467230443976,-0.8012346023988655
0.5009487666034156,0.39323467230443976,-0.8013883127583905
0.5009487666034156,0.3953488372093023,-0.8015062160347669
0.5028462998102466,0.3953488372093023,-0.801813500332807
0.5028462998102466,0.39957716701902746,-0.8021671078532471
0.5047438330170778,0.39957716701902746,-0.802345659543669
0.5047438330170778,0.40380549682875266,-0.8027706392623508
0.5104364326375711,0.40380549682875266,-0.8031089153353377
0.5104364326375711,0.4080338266384778,-0.8034292368585161
0.5123339658444023,0.4080338266384778,-0.8034650275044457
0.5123339658444023,0.41226215644820297,-0.8039830176979517
0.5180265654648957,0.41226215644820297,-0.8043223973637293
0.5180265654648957,0.42283298097251587,-0.8052564510990761
0.5218216318785579,0.42283298097251587,-0.8053040606409212
0.5218216318785579,0.427061310782241,-0.8056363562190482
0.523719165085389,0.427061310782241,-0.805836876451323
0.523719165085389,0.42917547568710357,-0.805927142007982
0.5294117647058824,0.42917547568710357,-0.8062247861167142
0.5294117647058824,0.4312896405919662,-0.8062421615067449
0.5313092979127134,0.4312896405919662,-0.8065243561012702
0.5313092979127134,0.4334038054968288,-0.8065678667304086
0.5370018975332068,0.4334038054968288,-0.8075808508172019
0.5370018975332068,0.4355179704016913,-0.8078721711061635
0.5540796963946869,0.4355179704016913,-0.8088820350301351
0.5540796963946869,0.4397463002114165,-0.809053958529689
0.5578747628083491,0.4397463002114165,-0.8101523357337619
0.5578747628083491,0.4418604651162791,-0.8102541687786542
0.5635673624288425,0.4418604651162791,-0.8103400813473345
0.5635673624288425,0.4439746300211416,-0.8103606062558797
0.571157495256167,0.4439746300211416,-0.8125720643699085
0.571157495256167,0.44608879492600423,-0.8126472496710192
0.573055028462998,0.44608879492600423,-0.8128145973154363
0.573055028462998,0.44820295983086683,-0.8132353395195465
0.5749525616698292,0.44820295983086683,-0.8136774817833946
0.5749525616698292,0.4503171247357294,-0.8142910951377169
0.5825426944971537,0.4503171247357294,-0.815410856405197
0.5825426944971537,0.45454545454545453,-0.8157353799939391
0.5844402277039848,0.45454545454545453,-0.815810857538036
0.5844402277039848,0.45665961945031713,-0.8161898395721925
0.5863377609108159,0.45665961945031713,-0.8162297104745843
0.5863377609108159,0.4630021141649049,-0.8172979312303367
0.5920303605313093,0.4630021141649049,-0.8180624453807641
0.5920303605313093,0.46723044397463004,-0.8183326702190883
0.5939278937381404,0.46723044397463004,-0.8183605951683478
0.5939278937381404,0.4714587737843552,-0.8185032337666551
0.5977229601518027,0.4714587737843552,-0.8190187230113437
0.5977229601518027,0.4820295983086681,-0.8198717343248895
0.6015180265654649,0.4820295983086681,-0.8202574435833907
0.6015180265654649,0.48414376321353064,-0.8205372597365538
0.603415559772296,0.48414376321353064,-0.8205705807498379
0.603415559772296,0.48625792811839325,-0.8208740939970538
0.6148007590132827,0.48625792811839325,-0.8215868686376699
0.6148007590132827,0.4883720930232558,-0.822047690081197
0.618595825426945,0.4883720930232558,-0.8236769469066534
0.618595825426945,0.4904862579281184,-0.8240364432041386
0.6242884250474383,0.4904862579281184,-0.8242328194521341
0.6242884250474383,0.492600422832981,-0.8242527732053487
0.6261859582542695,0.492600422832981,-0.8247558202749065
0.6261859582542695,0.49471458773784355,-0.8248714687793182
0.6337760910815939,0.49471458773784355,-0.8262263059438174
0.6337760910815939,0.49682875264270615,-0.8262277081519064
0.635673624288425,0.49682875264270615,-0.8262907319241956
0.635673624288425,0.4989429175475687,-0.8269841568863855
0.6394686907020873,0.4989429175475687,-0.8273251747099212
0.6394686907020873,0.507399577167019,-0.827838573356423
0.6413662239089184,0.507399577167019,-0.8282188455136037
0.6413662239089184,0.5095137420718816,-0.8283095236715847
0.6432637571157496,0.5095137420718816,-0.8283194138762962
0.6432637571157496,0.5200845665961945,-0.8293688535892147
0.6451612903225806,0.5200845665961945,-0.8294376213201455
0.6451612903225806,0.5264270613107822,-0.830178254450869
0.6527514231499051,0.5264270613107822,-0.8310573371238241
0.6527514231499051,0.53276955602537,-0.8322888827648557
0.6546489563567363,0.53276955602537,-0.832343154769351
0.6546489563567363,0.5348837209302325,-0.8328900842801032
0.6565464895635673,0.5348837209302325,-0.8331808876591449
0.6565464895635673,0.5433403805496829,-0.8340749245226857
0.6584440227703985,0.5433403805496829,-0.834209124791647
0.6584440227703985,0.5560253699788583,-0.8359404699796321
0.6603415559772297,0.5560253699788583,-0.8360120897899428
0.6603415559772297,0.5602536997885835,-0.8362095918908258
0.6641366223908919,0.5602536997885835,-0.8362797959424352
0.6641366223908919,0.5623678646934461,-0.8374926022092575
0.6698292220113852,0.5623678646934461,-0.8377185560755812
0.6698292220113852,0.5644820295983086,-0.8377439180037349
0.6717267552182163,0.5644820295983086,-0.8384494785974731
0.6717267552182163,0.5687103594080338,-0.8387994402776185
0.6736242884250474,0.5687103594080338,-0.8389138088269602
0.6736242884250474,0.5708245243128964,-0.8390611053963716
0.6755218216318786,0.5708245243128964,-0.8391147697004532
0.6755218216318786,0.5750528541226215,-0.8398836517947702
0.6793168880455408,0.5750528541226215,-0.840001277823034
0.6793168880455408,0.5813953488372093,-0.8404044739915275
0.681214421252372,0.5813953488372093,-0.8409017194675399
0.681214421252372,0.587737843551797,-0.8411447532144338
0.6850094876660342,0.587737843551797,-0.841879131424296
0.6850094876660342,0.5940803382663847,-0.8423677083816862
0.6869070208728653,0.5940803382663847,-0.8426986829401316
0.6869070208728653,0.5983086680761099,-0.8436566685627808
0.6888045540796964,0.5983086680761099,-0.8438270784333777
0.6888045540796964,0.6088794926004228,-0.8444603145722125
0.6963946869070209,0.6088794926004228,-0.8459461729807423
0.6963946869070209,0.6173361522198731,-0.8464946845441513
0.7020872865275142,0.6173361522198731,-0.8486820704979807
0.7020872865275142,0.6194503171247357,-0.8492975535390779
0.7039848197343453,0.6194503171247357,-0.8494384831841232
0.7039848197343453,0.6215644820295984,-0.8497379985741814
0.7096774193548387,0.6215644820295984,-0.8504067716623006
0.7096774193548387,0.6236786469344608,-0.8506296722454892
0.7210626185958254,0.6236786469344608,-0.8509963235599
0.7210626185958254,0.6300211416490487,-0.8525840476876767
0.7248576850094877,0.6300211416490487,-0.8528534524715778
0.7248576850094877,0.6321353065539113,-0.8529143894645372
0.7286527514231499,0.6321353065539113,-0.8531706922956682
0.7286527514231499,0.6342494714587738,-0.8532061205912923
0.7324478178368121,0.6342494714587738,-0.8534351348292917
0.7324478178368121,0.6363636363636364,-0.8535972047578397
0.7343453510436433,0.6363636363636364,-0.8536066682766136
0.7343453510436433,0.638477801268499,-0.853723921190771
0.7419354838709677,0.638477801268499,-0.8542737067934818
0.7419354838709677,0.642706131078224,-0.8549275252761066
0.7438330170777988,0.642706131078224,-0.8549838303988503
0.7438330170777988,0.6490486257928119,-0.8555840216369788
0.74573055028463,0.6490486257928119,-0.855641737641734
0.74573055028463,0.6511627906976745,-0.8556623703289657
0.7514231499051234,0.6511627906976745,-0.8563323352292854
0.7514231499051234,0.653276955602537,-0.8569134590545079
0.7533206831119544,0.653276955602537,-0.8574840835724534
0.7533206831119544,0.6617336152219874,-0.8587219470963809
0.7552182163187856,0.6617336152219874,-0.8587881456867474
0.7552182163187856,0.6659619450317125,-0.8592210796915167
0.7590132827324478,0.6659619450317125,-0.8593896874460721
0.7590132827324478,0.6744186046511628,-0.8602074626831144
0.7609108159392789,0.6744186046511628,-0.8603972756714362
0.7609108159392789,0.6765327695560254,-0.8609514524814574
0.7647058823529411,0.6765327695560254,-0.8615194871997373
0.7647058823529411,0.678646934460888,-0.8616341094773363
0.7666034155597723,0.678646934460888,-0.8617291576249687
0.7666034155597723,0.6807610993657506,-0.8619413095395627
0.7685009487666035,0.6807610993657506,-0.8622408572094108
0.7685009487666035,0.6849894291754757,-0.8631460792302251
0.7741935483870968,0.6849894291754757,-0.8639573472180626
0.7741935483870968,0.6871035940803383,-0.8642163714591478
0.7817836812144212,0.6871035940803383,-0.8645805107816935
0.7817836812144212,0.693446088794926,-0.8648947189520928
0.7836812144212524,0.693446088794926,-0.8650126465835671
0.7836812144212524,0.6955602536997886,-0.86509009009009
0.7874762808349146,0.6955602536997886,-0.8657557619287795
0.7874762808349146,0.7061310782241015,-0.867052550483769
0.7893738140417458,0.7061310782241015,-0.8672957515622066
0.7893738140417458,0.7082452431289641,-0.8673859790645537
0.7912713472485768,0.7082452431289641,-0.8674313617928219
0.7912713472485768,0.7124735729386892,-0.867695000242728
0.8007590132827325,0.7124735729386892,-0.8693334133968373
0.8007590132827325,0.7145877378435518,-0.8700789762902179
0.8045540796963947,0.7145877378435518,-0.871023808288703
0.8045540796963947,0.7167019027484144,-0.8711761550528156
0.8083491461100569,0.7167019027484144,-0.8715012826665104
0.8083491461100569,0.7293868921775899,-0.873554154603676
0.8102466793168881,0.7293868921775899,-0.8737967833946702
0.8102466793168881,0.7315010570824524,-0.873948231785163
0.8140417457305503,0.7315010570824524,-0.8745734557594634
0.8140417457305503,0.7420718816067653,-0.8757279097687447
0.8178368121442126,0.7420718816067653,-0.8763097265433787
0.8178368121442126,0.7484143763213531,-0.8774669729600173
0.8197343453510436,0.7484143763213531,-0.8776387260236667
0.8197343453510436,0.7505285412262156,-0.8779671118674764
0.8216318785578748,0.7505285412262156,-0.8780164408828527
0.8216318785578748,0.7610993657505285,-0.8796253002024078
0.8235294117647058,0.7610993657505285,-0.8797195793690537
0.8235294117647058,0.7653276955602537,-0.8804723025574185
0.825426944971537,0.7653276955602537,-0.880534272519503
0.825426944971537,0.7695560253699789,-0.8818232625344471
0.8292220113851992,0.7695560253699789,-0.8821011025915595
0.8292220113851992,0.7758985200845666,-0.8838521871305806
0.8349146110056926,0.7758985200845666,-0.8843793382883164
0.8349146110056926,0.7780126849894292,-0.8845482049667086
0.8387096774193549,0.7780126849894292,-0.88544474393531
0.8387096774193549,0.7843551797040169,-0.8861791372098371
0.8406072106261859,0.7843551797040169,-0.886635297925244
0.8406072106261859,0.7885835095137421,-0.886918099138485
0.8425047438330171,0.7885835095137421,-0.8872275385433279
0.8425047438330171,0.7906976744186046,-0.8872855701311806
0.8462998102466793,0.7906976744186046,-0.8875287010486986
0.8462998102466793,0.7949260042283298,-0.8876780244261447
0.8538899430740038,0.7949260042283298,-0.8886980578139115
0.8538899430740038,0.7991543340380549,-0.889087028434335
0.855787476280835,0.7991543340380549,-0.8894271864459462
0.855787476280835,0.8118393234672304,-0.8914625254936992
0.8595825426944972,0.8118393234672304,-0.8915785061856862
0.8595825426944972,0.8160676532769556,-0.8921404966280526
0.8614800759013282,0.8160676532769556,-0.8924696065863114
0.8614800759013282,0.8202959830866807,-0.8924716344400683
0.8652751423149905,0.8202959830866807,-0.8928834706793923
0.8652751423149905,0.8224101479915433,-0.8929370547357838
0.8709677419354839,0.8224101479915433,-0.8934005089660985
0.8709677419354839,0.8245243128964059,-0.8938740079365081
0.8747628083491461,0.8245243128964059,-0.8944258791863873
0.8747628083491461,0.828752642706131,-0.8951526388174891
0.8823529411764706,0.828752642706131,-0.8956832088433427
0.8823529411764706,0.8308668076109936,-0.8958203616861714
0.8861480075901328,0.8308668076109936,-0.8960555741232942
0.8861480075901328,0.8329809725158562,-0.8963676880918346
0.889943074003795,0.8329809725158562,-0.8974325374843476
0.889943074003795,0.8414376321353065,-0.8979885836653249
0.8956356736242884,0.8414376321353065,-0.8987261471274574
0.8956356736242884,0.8435517970401691,-0.8988276897346825
0.8975332068311196,0.8435517970401691,-0.8993651863068627
0.8975332068311196,0.8456659619450317,-0.9003850860339871
0.9013282732447818,0.8456659619450317,-0.900592923884904
0.9013282732447818,0.8477801268498943,-0.9014352207084825
0.9032258064516129,0.8477801268498943,-0.9015318367136793
0.9032258064516129,0.8604651162790697,-0.9035750667020847
0.905123339658444,0.8604651162790697,-0.9035981522586377
0.905123339658444,0.8625792811839323,-0.9045997573314765
0.9070208728652751,0.8625792811839323,-0.9047257187150831
0.9070208728652751,0.864693446088795,-0.9047721175442975
0.9089184060721063,0.864693446088795,-0.9049565418744469
0.9089184060721063,0.86892177589852,-0.905531740873994
0.9165085388994307,0.86892177589852,-0.905896244021749
0.9165085388994307,0.8710359408033826,-0.9067087003183543
0.9184060721062619,0.8710359408033826,-0.9067267153187378
0.9184060721062619,0.8752642706131079,-0.9072809256987501
0.920303605313093,0.8752642706131079,-0.907388262730617
0.920303605313093,0.879492600422833,-0.9075932518124212
0.9259962049335864,0.879492600422833,-0.9088347456128357
0.9259962049335864,0.8858350951374208,-0.9101691517288129
0.9297912713472486,0.8858350951374208,-0.9108932862559812
0.9297912713472486,0.8879492600422833,-0.9111587194776293
0.9354838709677419,0.8879492600422833,-0.9120262881419943
0.9354838709677419,0.9006342494714588,-0.9160049162178898
0.937381404174573,0.9006342494714588,-0.916339228692915
0.937381404174573,0.9027484143763214,-0.916838984209447
0.9430740037950665,0.9027484143763214,-0.9177678133032956
0.9430740037950665,0.9112050739957717,-0.9191031224883333
0.9449715370018975,0.9112050739957717,-0.9198471235537775
0.9449715370018975,0.9217758985200846,-0.9214481791957053
0.9468690702087287,0.9217758985200846,-0.9220247510933284
0.9468690702087287,0.9281183932346723,-0.9231493379240174
0.9487666034155597,0.9281183932346723,-0.9235549561699259
0.9487666034155597,0.9302325581395349,-0.9238974438586046
0.9506641366223909,0.9302325581395349,-0.9241968239555617
0.9506641366223909,0.9323467230443975,-0.9251702335531676
0.952561669829222,0.9323467230443975,-0.9253598776165317
0.952561669829222,0.9365750528541226,-0.9272437163745485
0.9563567362428842,0.9365750528541226,-0.9294183423756835
0.9563567362428842,0.9386892177589852,-0.929720729476332
0.9601518026565465,0.9386892177589852,-0.9300543387278161
0.9601518026565465,0.9429175475687104,-0.9308392778008091
0.9639468690702088,0.9429175475687104,-0.9311731305275475
0.9639468690702088,0.945031712473573,-0.9323130191991374
0.9715370018975332,0.945031712473573,-0.9331918355637536
0.9715370018975332,0.9513742071881607,-0.9335011115873779
0.9734345351043643,0.9513742071881607,-0.9337084005380096
0.9734345351043643,0.9534883720930233,-0.934315092141851
0.9772296015180265,0.9534883720930233,-0.9361810285696445
0.9772296015180265,0.959830866807611,-0.9380128524576478
0.9791271347248577,0.959830866807611,-0.9384794215735398
0.9791271347248577,0.9640591966173362,-0.9404079060678108
0.9810246679316889,0.9640591966173362,-0.9406934594620968
0.9810246679316889,0.9682875264270613,-0.9427373265048615
0.9829222011385199,0.9682875264270613,-0.9454622463300993
0.9829222011385199,0.9704016913319239,-0.9464586107035259
0.9886148007590133,0.9704016913319239,-0.950046337455906
0.9886148007590133,0.9725158562367865,-0.9510731399937489
0.9905123339658444,0.9725158562367865,-0.9511182108949842
0.9905123339658444,0.9767441860465116,-0.9538199015162596
0.9924098671726755,0.9767441860465116,-0.9547679788965658
0.9924098671726755,0.9830866807610994,-0.9647736253810546
0.9943074003795066,0.9830866807610994,-0.9652098484893316
0.9943074003795066,0.9873150105708245,-0.9734555117296652
0.9962049335863378,0.9873150105708245,-0.9745901938592969
0.9962049335863378,0.9957716701902748,-0.9911545202096674
1.0,0.9957716701902748,-1.0
1.0,1.0,-1.003795289514278


==> figs/data/gdm_chunking_ngram_k=7_ngram_k=7_ppl_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-4.359519958496094
0.06261859582542695,0.0,-16.397781372070312
0.06261859582542695,0.0021141649048625794,-17.54573631286621
0.07400379506641366,0.0021141649048625794,-18.822412490844727
0.07400379506641366,0.006342494714587738,-18.99492645263672
0.08918406072106262,0.006342494714587738,-20.67849349975586
0.08918406072106262,0.008456659619450317,-20.686471939086914
0.09297912713472485,0.008456659619450317,-20.80476951599121
0.09297912713472485,0.010570824524312896,-20.908721923828125
0.11005692599620494,0.010570824524312896,-22.172840118408203
0.11005692599620494,0.019027484143763214,-22.905841827392578
0.11764705882352941,0.019027484143763214,-23.716880798339844
0.11764705882352941,0.021141649048625793,-23.91416358947754
0.11954459203036052,0.021141649048625793,-24.056957244873047
0.11954459203036052,0.02536997885835095,-24.219499588012695
0.12144212523719165,0.02536997885835095,-24.293304443359375
0.12144212523719165,0.02959830866807611,-24.724594116210938
0.12333965844402277,0.02959830866807611,-24.88022804260254
0.12333965844402277,0.035940803382663845,-25.113117218017578
0.13282732447817835,0.035940803382663845,-25.487016677856445
0.13282732447817835,0.040169133192389,-25.638151168823242
0.14800759013282733,0.040169133192389,-26.584917068481445
0.14800759013282733,0.042283298097251586,-26.678939819335938
0.15370018975332067,0.042283298097251586,-26.811023712158203
0.15370018975332067,0.046511627906976744,-27.009864807128906
0.1555977229601518,0.046511627906976744,-27.129133224487305
0.1555977229601518,0.048625792811839326,-27.221115112304688
0.15749525616698293,0.048625792811839326,-27.28278160095215
0.15749525616698293,0.052854122621564484,-27.311391830444336
0.15939278937381404,0.052854122621564484,-27.37447738647461
0.15939278937381404,0.05919661733615222,-27.79416847229004
0.16698292220113853,0.05919661733615222,-28.25347137451172
0.16698292220113853,0.0613107822410148,-28.284313201904297
0.17267552182163187,0.0613107822410148,-28.39227294921875
0.17267552182163187,0.06342494714587738,-28.412790298461914
0.18216318785578747,0.06342494714587738,-28.81976890563965
0.18216318785578747,0.06553911205073996,-28.944517135620117
0.18785578747628084,0.06553911205073996,-29.1997127532959
0.18785578747628084,0.06765327695560254,-29.223594665527344
0.18975332068311196,0.06765327695560254,-29.424589157104492
0.18975332068311196,0.06976744186046512,-29.43807601928711
0.19734345351043645,0.06976744186046512,-29.728347778320312
0.19734345351043645,0.07399577167019028,-30.148727416992188
0.19924098671726756,0.07399577167019028,-30.291343688964844
0.19924098671726756,0.080338266384778,-30.52239990234375
0.20113851992409867,0.080338266384778,-30.53905487060547
0.20113851992409867,0.0824524312896406,-30.648115158081055
0.2030360531309298,0.0824524312896406,-30.66948890686035
0.2030360531309298,0.08668076109936575,-30.823570251464844
0.2049335863377609,0.08668076109936575,-30.955965042114258
0.2049335863377609,0.09302325581395349,-31.369125366210938
0.20872865275142316,0.09302325581395349,-31.580013275146484
0.20872865275142316,0.09725158562367865,-31.882822036743164
0.21062618595825428,0.09725158562367865,-32.00525665283203
0.21062618595825428,0.09936575052854123,-32.09306716918945
0.2125237191650854,0.09936575052854123,-32.138023376464844
0.2125237191650854,0.1014799154334038,-32.33232498168945
0.2144212523719165,0.1014799154334038,-32.39719009399414
0.2144212523719165,0.10782241014799154,-32.73826217651367
0.21631878557874762,0.10782241014799154,-32.830204010009766
0.21631878557874762,0.11205073995771671,-32.982093811035156
0.222011385199241,0.11205073995771671,-33.4610595703125
0.222011385199241,0.11627906976744186,-33.62495040893555
0.22770398481973433,0.11627906976744186,-34.055904388427734
0.22770398481973433,0.12684989429175475,-34.343719482421875
0.2314990512333966,0.12684989429175475,-34.84374237060547
0.2314990512333966,0.12896405919661733,-34.862403869628906
0.23529411764705882,0.12896405919661733,-34.89094161987305
0.23529411764705882,0.13107822410147993,-35.042510986328125
0.23908918406072105,0.13107822410147993,-35.362709045410156
0.23908918406072105,0.1331923890063425,-35.392601013183594
0.2428842504743833,0.1331923890063425,-35.68813705444336
0.2428842504743833,0.13530655391120508,-35.77488708496094
0.24857685009487665,0.13530655391120508,-36.05561828613281
0.24857685009487665,0.13742071881606766,-36.12624740600586
0.2504743833017078,0.13742071881606766,-36.43431854248047
0.2504743833017078,0.13953488372093023,-36.44398880004883
0.25426944971537,0.13953488372093023,-36.64507293701172
0.25426944971537,0.1416490486257928,-36.71495819091797
0.2618595825426945,0.1416490486257928,-36.9381217956543
0.2618595825426945,0.14587737843551796,-37.04887390136719
0.2637571157495256,0.14587737843551796,-37.37836456298828
0.2637571157495256,0.16279069767441862,-38.40272903442383
0.2656546489563567,0.16279069767441862,-38.420597076416016
0.2656546489563567,0.17547568710359407,-39.14845657348633
0.269449715370019,0.17547568710359407,-39.2371711730957
0.269449715370019,0.18604651162790697,-39.60340118408203
0.2732447817836812,0.18604651162790697,-39.84012222290039
0.2732447817836812,0.18816067653276955,-40.002166748046875
0.286527514231499,0.18816067653276955,-40.797119140625
0.286527514231499,0.19027484143763213,-41.032386779785156
0.2903225806451613,0.19027484143763213,-41.424686431884766
0.2903225806451613,0.19238900634249473,-41.46821212768555
0.2922201138519924,0.19238900634249473,-41.54525375366211
0.2922201138519924,0.1945031712473573,-41.5522575378418
0.29601518026565465,0.1945031712473573,-41.70348358154297
0.29601518026565465,0.19661733615221988,-41.71760177612305
0.301707779886148,0.19661733615221988,-42.04835891723633
0.301707779886148,0.20084566596194503,-42.37681198120117
0.3036053130929791,0.20084566596194503,-42.402339935302734
0.3036053130929791,0.20930232558139536,-43.331241607666016
0.3055028462998102,0.20930232558139536,-43.898040771484375
0.3055028462998102,0.21141649048625794,-43.97688674926758
0.3111954459203036,0.21141649048625794,-44.19766616821289
0.3111954459203036,0.2156448202959831,-44.5969123840332
0.31309297912713474,0.2156448202959831,-44.90218734741211
0.31309297912713474,0.21987315010570824,-45.33234786987305
0.31499051233396586,0.21987315010570824,-45.47246551513672
0.31499051233396586,0.2219873150105708,-45.485931396484375
0.32447817836812143,0.2219873150105708,-45.83836364746094
0.32447817836812143,0.22410147991543342,-45.84637451171875
0.32637571157495254,0.22410147991543342,-45.92476272583008
0.32637571157495254,0.226215644820296,-46.02357482910156
0.33396584440227706,0.226215644820296,-46.41560745239258
0.33396584440227706,0.23678646934460887,-46.90708923339844
0.3396584440227704,0.23678646934460887,-47.44438171386719
0.3396584440227704,0.2452431289640592,-48.14544677734375
0.34345351043643263,0.2452431289640592,-48.48739242553711
0.34345351043643263,0.24947145877378435,-48.60696792602539
0.34535104364326374,0.24947145877378435,-48.615962982177734
0.34535104364326374,0.25158562367864695,-48.706478118896484
0.3510436432637571,0.25158562367864695,-49.02727127075195
0.3510436432637571,0.2558139534883721,-49.10685348510742
0.35294117647058826,0.2558139534883721,-49.16407012939453
0.35294117647058826,0.26004228329809725,-49.194766998291016
0.3548387096774194,0.26004228329809725,-49.23554229736328
0.3548387096774194,0.2642706131078224,-49.332481384277344
0.3586337760910816,0.2642706131078224,-49.85124969482422
0.3586337760910816,0.266384778012685,-49.913246154785156
0.36622390891840606,0.266384778012685,-50.379905700683594
0.36622390891840606,0.26849894291754756,-50.513431549072266
0.3719165085388994,0.26849894291754756,-50.891361236572266
0.3719165085388994,0.27061310782241016,-50.891510009765625
0.3757115749525617,0.27061310782241016,-51.02577209472656
0.3757115749525617,0.2727272727272727,-51.1644287109375
0.3776091081593928,0.2727272727272727,-51.29318618774414
0.3776091081593928,0.27906976744186046,-51.535186767578125
0.38140417457305503,0.27906976744186046,-51.611419677734375
0.38140417457305503,0.2832980972515856,-51.883155822753906
0.38330170777988615,0.2832980972515856,-52.023990631103516
0.38330170777988615,0.28752642706131076,-52.13396453857422
0.3870967741935484,0.28752642706131076,-52.18511199951172
0.3870967741935484,0.2917547568710359,-52.30097579956055
0.3908918406072106,0.2917547568710359,-52.5510368347168
0.3908918406072106,0.2938689217758985,-52.681854248046875
0.3927893738140417,0.2938689217758985,-52.74320983886719
0.3927893738140417,0.2959830866807611,-52.79703140258789
0.3984819734345351,0.2959830866807611,-52.9542121887207
0.3984819734345351,0.3023255813953488,-53.11939239501953
0.40227703984819735,0.3023255813953488,-53.295379638671875
0.40227703984819735,0.30655391120507397,-53.47407913208008
0.40417457305502846,0.30655391120507397,-53.698028564453125
0.40417457305502846,0.3086680761099366,-53.713226318359375
0.4079696394686907,0.3086680761099366,-53.937713623046875
0.4079696394686907,0.3107822410147992,-53.956634521484375
0.4098671726755218,0.3107822410147992,-54.00896453857422
0.4098671726755218,0.3128964059196617,-54.102413177490234
0.41366223908918404,0.3128964059196617,-54.27946090698242
0.41366223908918404,0.32558139534883723,-54.945247650146484
0.42314990512333966,0.32558139534883723,-55.65161895751953
0.42314990512333966,0.3298097251585624,-55.921512603759766
0.4250474383301708,0.3298097251585624,-56.084781646728516
0.4250474383301708,0.33192389006342493,-56.5234489440918
0.4269449715370019,0.33192389006342493,-56.60733413696289
0.4269449715370019,0.33403805496828753,-56.754608154296875
0.43263757115749524,0.33403805496828753,-57.287986755371094
0.43263757115749524,0.3361522198731501,-57.4232292175293
0.43453510436432635,0.3361522198731501,-57.462013244628906
0.43453510436432635,0.3382663847780127,-57.49309539794922
0.4364326375711575,0.3382663847780127,-57.54706954956055
0.4364326375711575,0.3403805496828753,-57.56996154785156
0.43833017077798864,0.3403805496828753,-57.60895538330078
0.43833017077798864,0.34460887949260044,-57.90214538574219
0.44212523719165087,0.34460887949260044,-58.051265716552734
0.44212523719165087,0.346723044397463,-58.08308029174805
0.4497153700189753,0.346723044397463,-58.93387222290039
0.4497153700189753,0.35306553911205074,-59.013427734375
0.45161290322580644,0.35306553911205074,-59.20350646972656
0.45161290322580644,0.36152219873150104,-59.52019119262695
0.45351043643263755,0.36152219873150104,-59.56218338012695
0.45351043643263755,0.36363636363636365,-60.136600494384766
0.4573055028462998,0.36363636363636365,-60.599098205566406
0.4573055028462998,0.3678646934460888,-60.77298355102539
0.4629981024667932,0.3678646934460888,-60.94899368286133
0.4629981024667932,0.3699788583509514,-61.267330169677734
0.4686907020872865,0.3699788583509514,-61.76997375488281
0.4686907020872865,0.37420718816067655,-61.84497833251953
0.47248576850094876,0.37420718816067655,-62.022674560546875
0.47248576850094876,0.38266384778012685,-62.59201431274414
0.48007590132827327,0.38266384778012685,-62.707984924316406
0.48007590132827327,0.386892177589852,-62.7468376159668
0.4819734345351044,0.386892177589852,-63.111602783203125
0.4819734345351044,0.39112050739957716,-63.497589111328125
0.4857685009487666,0.39112050739957716,-63.73796463012695
0.4857685009487666,0.3974630021141649,-64.0486068725586
0.48956356736242884,0.3974630021141649,-64.47720336914062
0.48956356736242884,0.40169133192389006,-64.61820220947266
0.49146110056925996,0.40169133192389006,-64.68133544921875
0.49146110056925996,0.4059196617336152,-64.82936096191406
0.49335863377609107,0.4059196617336152,-64.8332290649414
0.49335863377609107,0.41014799154334036,-65.24181365966797
0.4952561669829222,0.41014799154334036,-65.54143524169922
0.4952561669829222,0.41226215644820297,-65.56587982177734
0.4990512333965844,0.41226215644820297,-65.60340881347656
0.4990512333965844,0.4186046511627907,-65.80329132080078
0.5009487666034156,0.4186046511627907,-65.93096160888672
0.5009487666034156,0.42283298097251587,-66.06278991699219
0.5028462998102466,0.42283298097251587,-66.42826843261719
0.5028462998102466,0.4355179704016913,-67.39046478271484
0.5066413662239089,0.4355179704016913,-67.72077941894531
0.5066413662239089,0.4418604651162791,-68.01183319091797
0.50853889943074,0.4418604651162791,-68.07111358642578
0.50853889943074,0.4439746300211416,-68.10861206054688
0.5142314990512334,0.4439746300211416,-68.28060150146484
0.5142314990512334,0.44820295983086683,-68.57677459716797
0.5180265654648957,0.44820295983086683,-68.63785552978516
0.5180265654648957,0.45454545454545453,-68.7854232788086
0.5199240986717267,0.45454545454545453,-68.8395004272461
0.5199240986717267,0.45665961945031713,-68.947509765625
0.5218216318785579,0.45665961945031713,-68.9605941772461
0.5218216318785579,0.4587737843551797,-69.133544921875
0.523719165085389,0.4587737843551797,-69.5627670288086
0.523719165085389,0.4630021141649049,-70.38184356689453
0.5256166982922201,0.4630021141649049,-70.39657592773438
0.5256166982922201,0.46511627906976744,-70.47547149658203
0.5294117647058824,0.46511627906976744,-71.16199493408203
0.5294117647058824,0.46723044397463004,-71.29812622070312
0.5351043643263758,0.46723044397463004,-71.97847747802734
0.5351043643263758,0.4693446088794926,-72.07695007324219
0.538899430740038,0.4693446088794926,-72.14582061767578
0.538899430740038,0.4714587737843552,-72.28624725341797
0.540796963946869,0.4714587737843552,-72.66238403320312
0.540796963946869,0.47357293868921774,-72.74732208251953
0.5464895635673624,0.47357293868921774,-72.96420288085938
0.5464895635673624,0.47780126849894294,-73.18341064453125
0.5502846299810247,0.47780126849894294,-73.43562316894531
0.5502846299810247,0.4799154334038055,-73.57722473144531
0.5521821631878557,0.4799154334038055,-73.62821960449219
0.5521821631878557,0.48414376321353064,-73.70673370361328
0.5559772296015181,0.48414376321353064,-74.1329116821289
0.5559772296015181,0.4883720930232558,-74.23857116699219
0.5578747628083491,0.4883720930232558,-74.33588409423828
0.5578747628083491,0.4904862579281184,-74.5593490600586
0.5616698292220114,0.4904862579281184,-74.59381103515625
0.5616698292220114,0.49471458773784355,-75.68821716308594
0.5654648956356736,0.49471458773784355,-75.70800018310547
0.5654648956356736,0.49682875264270615,-75.80907440185547
0.5673624288425048,0.49682875264270615,-75.8265380859375
0.5673624288425048,0.4989429175475687,-75.9434814453125
0.5692599620493358,0.4989429175475687,-76.00336456298828
0.5692599620493358,0.5010570824524313,-76.12261962890625
0.573055028462998,0.5010570824524313,-76.37301635742188
0.573055028462998,0.5095137420718816,-77.10209655761719
0.5806451612903226,0.5095137420718816,-77.72975158691406
0.5806451612903226,0.5116279069767442,-77.86400604248047
0.5844402277039848,0.5116279069767442,-78.11737060546875
0.5844402277039848,0.5137420718816068,-78.13540649414062
0.5863377609108159,0.5137420718816068,-78.17818450927734
0.5863377609108159,0.5158562367864693,-78.29480743408203
0.5882352941176471,0.5158562367864693,-78.75814056396484
0.5882352941176471,0.5179704016913319,-78.7922134399414
0.5920303605313093,0.5179704016913319,-79.18086242675781
0.5920303605313093,0.5221987315010571,-79.28396606445312
0.5977229601518027,0.5221987315010571,-79.41840362548828
0.5977229601518027,0.5243128964059197,-79.5652847290039
0.6015180265654649,0.5243128964059197,-79.86267852783203
0.6015180265654649,0.5264270613107822,-80.19727325439453
0.6053130929791272,0.5264270613107822,-80.581787109375
0.6053130929791272,0.5306553911205074,-81.12922668457031
0.6072106261859582,0.5306553911205074,-81.18089294433594
0.6072106261859582,0.5369978858350951,-81.7702865600586
0.6166982922201139,0.5369978858350951,-82.43854522705078
0.6166982922201139,0.5391120507399577,-82.52487182617188
0.618595825426945,0.5391120507399577,-82.5486831665039
0.618595825426945,0.5412262156448203,-82.66031646728516
0.6204933586337761,0.5412262156448203,-83.66053771972656
0.6204933586337761,0.5433403805496829,-83.67266082763672
0.6242884250474383,0.5433403805496829,-83.82329559326172
0.6242884250474383,0.5517970401691332,-84.5049819946289
0.6280834914611005,0.5517970401691332,-84.81607055664062
0.6280834914611005,0.5602536997885835,-85.48650360107422
0.6299810246679317,0.5602536997885835,-86.32233428955078
0.6299810246679317,0.5665961945031712,-86.95752716064453
0.6318785578747628,0.5665961945031712,-87.22196960449219
0.6318785578747628,0.5771670190274841,-87.81741333007812
0.6413662239089184,0.5771670190274841,-88.40354919433594
0.6413662239089184,0.5835095137420718,-89.39530944824219
0.6432637571157496,0.5835095137420718,-89.49186706542969
0.6432637571157496,0.5919661733615222,-89.67542266845703
0.6470588235294118,0.5919661733615222,-89.84748840332031
0.6470588235294118,0.5961945031712473,-90.29888916015625
0.6489563567362429,0.5961945031712473,-90.3070297241211
0.6489563567362429,0.6004228329809725,-90.80014038085938
0.6527514231499051,0.6004228329809725,-91.77094268798828
0.6527514231499051,0.6025369978858351,-92.20909881591797
0.6622390891840607,0.6025369978858351,-93.48328399658203
0.6622390891840607,0.6046511627906976,-93.85145568847656
0.6660341555977229,0.6046511627906976,-93.99185180664062
0.6660341555977229,0.6088794926004228,-94.69634246826172
0.6679316888045541,0.6088794926004228,-95.01010131835938
0.6679316888045541,0.6109936575052854,-95.19666290283203
0.6736242884250474,0.6109936575052854,-96.04579162597656
0.6736242884250474,0.6131078224101479,-96.07313537597656
0.6755218216318786,0.6131078224101479,-96.23475646972656
0.6755218216318786,0.6194503171247357,-97.23320007324219
0.6774193548387096,0.6194503171247357,-97.24311828613281
0.6774193548387096,0.6215644820295984,-97.31826782226562
0.683111954459203,0.6215644820295984,-97.82955169677734
0.683111954459203,0.6236786469344608,-97.83855438232422
0.6888045540796964,0.6236786469344608,-98.39309692382812
0.6888045540796964,0.627906976744186,-98.7920913696289
0.6944971537001897,0.627906976744186,-99.3837890625
0.6944971537001897,0.6300211416490487,-99.43640899658203
0.698292220113852,0.6300211416490487,-100.1858139038086
0.698292220113852,0.638477801268499,-101.1186294555664
0.7020872865275142,0.638477801268499,-101.55366516113281
0.7020872865275142,0.6448202959830867,-102.6639633178711
0.7077798861480076,0.6448202959830867,-103.17119598388672
0.7077798861480076,0.6469344608879493,-103.68746948242188
0.7096774193548387,0.6469344608879493,-103.89830780029297
0.7096774193548387,0.6490486257928119,-104.06058502197266
0.713472485768501,0.6490486257928119,-104.28864288330078
0.713472485768501,0.6511627906976745,-104.34425354003906
0.7248576850094877,0.6511627906976745,-105.26929473876953
0.7248576850094877,0.6659619450317125,-107.1836166381836
0.7381404174573055,0.6659619450317125,-109.41928100585938
0.7381404174573055,0.6680761099365751,-109.84994506835938
0.74573055028463,0.6680761099365751,-111.02775573730469
0.74573055028463,0.6723044397463002,-112.32162475585938
0.7476280834914611,0.6723044397463002,-112.43163299560547
0.7476280834914611,0.6744186046511628,-112.58356475830078
0.7495256166982922,0.6744186046511628,-112.6497802734375
0.7495256166982922,0.6765327695560254,-112.73822784423828
0.7514231499051234,0.6765327695560254,-113.4210205078125
0.7514231499051234,0.6807610993657506,-113.55181884765625
0.7533206831119544,0.6807610993657506,-113.5929183959961
0.7533206831119544,0.6849894291754757,-113.6987533569336
0.7552182163187856,0.6849894291754757,-114.3183364868164
0.7552182163187856,0.6871035940803383,-114.70426940917969
0.7571157495256167,0.6871035940803383,-115.47752380371094
0.7571157495256167,0.693446088794926,-115.75201416015625
0.7609108159392789,0.693446088794926,-116.08027648925781
0.7609108159392789,0.7040169133192389,-116.71856689453125
0.7628083491461101,0.7040169133192389,-116.88141632080078
0.7628083491461101,0.7103594080338267,-117.79464721679688
0.7722960151802657,0.7103594080338267,-120.27251434326172
0.7722960151802657,0.7124735729386892,-120.320068359375
0.7760910815939279,0.7124735729386892,-120.56834411621094
0.7760910815939279,0.7145877378435518,-120.60698699951172
0.777988614800759,0.7145877378435518,-121.10489654541016
0.777988614800759,0.7209302325581395,-121.81111907958984
0.7817836812144212,0.7209302325581395,-123.63400268554688
0.7817836812144212,0.7230443974630021,-123.7175064086914
0.7836812144212524,0.7230443974630021,-123.84110260009766
0.7836812144212524,0.7272727272727273,-124.87883758544922
0.7893738140417458,0.7272727272727273,-125.63563537597656
0.7893738140417458,0.733615221987315,-126.76726531982422
0.793168880455408,0.733615221987315,-128.1855010986328
0.793168880455408,0.7357293868921776,-128.28045654296875
0.7969639468690702,0.7357293868921776,-128.95237731933594
0.7969639468690702,0.7378435517970402,-129.00286865234375
0.7988614800759013,0.7378435517970402,-129.04562377929688
0.7988614800759013,0.7399577167019028,-129.09776306152344
0.8007590132827325,0.7399577167019028,-129.25033569335938
0.8007590132827325,0.7420718816067653,-129.3218994140625
0.8045540796963947,0.7420718816067653,-129.5917205810547
0.8045540796963947,0.7463002114164905,-129.88279724121094
0.8121442125237192,0.7463002114164905,-131.40541076660156
0.8121442125237192,0.7526427061310782,-131.8428192138672
0.8140417457305503,0.7526427061310782,-131.9755859375
0.8140417457305503,0.758985200845666,-133.66812133789062
0.8216318785578748,0.758985200845666,-134.34512329101562
0.8216318785578748,0.7695560253699789,-135.68467712402344
0.825426944971537,0.7695560253699789,-136.13929748535156
0.825426944971537,0.7716701902748414,-136.16339111328125
0.8273244781783681,0.7716701902748414,-137.89080810546875
0.8273244781783681,0.773784355179704,-137.9367218017578
0.8311195445920304,0.773784355179704,-139.52560424804688
0.8311195445920304,0.7780126849894292,-140.995849609375
0.8330170777988615,0.7780126849894292,-141.56436157226562
0.8330170777988615,0.7843551797040169,-142.9899444580078
0.8349146110056926,0.7843551797040169,-143.00999450683594
0.8349146110056926,0.7928118393234672,-143.95936584472656
0.8387096774193549,0.7928118393234672,-144.76295471191406
0.8387096774193549,0.7949260042283298,-144.89126586914062
0.8425047438330171,0.7949260042283298,-145.61679077148438
0.8425047438330171,0.7991543340380549,-146.0286407470703
0.8481973434535104,0.7991543340380549,-147.5460968017578
0.8481973434535104,0.8012684989429175,-147.5634002685547
0.8519924098671727,0.8012684989429175,-150.61790466308594
0.8519924098671727,0.8033826638477801,-150.71266174316406
0.855787476280835,0.8033826638477801,-151.77793884277344
0.855787476280835,0.8202959830866807,-156.1925048828125
0.857685009487666,0.8202959830866807,-156.50131225585938
0.857685009487666,0.828752642706131,-158.54676818847656
0.8614800759013282,0.828752642706131,-160.5176544189453
0.8614800759013282,0.8308668076109936,-160.7238311767578
0.8633776091081594,0.8308668076109936,-160.8590850830078
0.8633776091081594,0.8329809725158562,-161.16680908203125
0.8671726755218216,0.8329809725158562,-162.99002075195312
0.8671726755218216,0.8350951374207188,-164.6072540283203
0.8747628083491461,0.8350951374207188,-166.75213623046875
0.8747628083491461,0.8435517970401691,-168.92640686035156
0.8766603415559773,0.8435517970401691,-169.3332061767578
0.8766603415559773,0.8477801268498943,-169.70672607421875
0.8804554079696395,0.8477801268498943,-170.96600341796875
0.8804554079696395,0.8520084566596194,-172.1142578125
0.8823529411764706,0.8520084566596194,-172.7764434814453
0.8823529411764706,0.8562367864693446,-174.34291076660156
0.8861480075901328,0.8562367864693446,-174.80516052246094
0.8861480075901328,0.8583509513742071,-175.90521240234375
0.889943074003795,0.8583509513742071,-176.43788146972656
0.889943074003795,0.8625792811839323,-180.3483123779297
0.8937381404174574,0.8625792811839323,-182.19509887695312
0.8937381404174574,0.864693446088795,-182.46575927734375
0.8956356736242884,0.864693446088795,-183.49856567382812
0.8956356736242884,0.86892177589852,-184.01747131347656
0.9032258064516129,0.86892177589852,-187.86569213867188
0.9032258064516129,0.8731501057082452,-188.03103637695312
0.905123339658444,0.8731501057082452,-189.08326721191406
0.905123339658444,0.8773784355179705,-189.6496124267578
0.9070208728652751,0.8773784355179705,-189.96131896972656
0.9070208728652751,0.8816067653276956,-192.56167602539062
0.9146110056925996,0.8816067653276956,-197.46824645996094
0.9146110056925996,0.8879492600422833,-198.38247680664062
0.9240986717267552,0.8879492600422833,-202.1824951171875
0.9240986717267552,0.8942917547568711,-205.05348205566406
0.9259962049335864,0.8942917547568711,-210.8756866455078
0.9259962049335864,0.9069767441860465,-217.71322631835938
0.9278937381404174,0.9069767441860465,-219.34042358398438
0.9278937381404174,0.9090909090909091,-219.49830627441406
0.9297912713472486,0.9090909090909091,-223.1399688720703
0.9297912713472486,0.9112050739957717,-223.37545776367188
0.937381404174573,0.9112050739957717,-229.05230712890625
0.937381404174573,0.919661733615222,-233.3191680908203
0.9411764705882353,0.919661733615222,-237.42843627929688
0.9411764705882353,0.9260042283298098,-244.13031005859375
0.9468690702087287,0.9260042283298098,-247.1424560546875
0.9468690702087287,0.9281183932346723,-250.62115478515625
0.9487666034155597,0.9281183932346723,-253.32752990722656
0.9487666034155597,0.9365750528541226,-256.2259216308594
0.9506641366223909,0.9365750528541226,-258.3636474609375
0.9506641366223909,0.945031712473573,-266.0149230957031
0.9544592030360531,0.945031712473573,-270.5138244628906
0.9544592030360531,0.9471458773784355,-270.98956298828125
0.9563567362428842,0.9471458773784355,-273.52447509765625
0.9563567362428842,0.9556025369978859,-280.6874694824219
0.9582542694497154,0.9556025369978859,-283.5497131347656
0.9582542694497154,0.959830866807611,-284.95855712890625
0.9601518026565465,0.959830866807611,-286.16961669921875
0.9601518026565465,0.9619450317124736,-288.6965637207031
0.9620493358633776,0.9619450317124736,-289.212158203125
0.9620493358633776,0.9640591966173362,-290.0617980957031
0.967741935483871,0.9640591966173362,-294.3409118652344
0.967741935483871,0.9661733615221987,-296.5771789550781
0.9715370018975332,0.9661733615221987,-299.69134521484375
0.9715370018975332,0.9682875264270613,-300.8525390625
0.9734345351043643,0.9682875264270613,-306.99237060546875
0.9734345351043643,0.9788583509513742,-327.89990234375
0.9753320683111955,0.9788583509513742,-334.1844787597656
0.9753320683111955,0.9830866807610994,-343.5516052246094
0.9848197343453511,0.9830866807610994,-361.2389831542969
0.9848197343453511,0.9915433403805497,-407.3081970214844
0.9905123339658444,0.9915433403805497,-482.6437683105469
0.9905123339658444,0.9978858350951374,-522.0756225585938
0.9924098671726755,0.9978858350951374,-525.9834594726562
0.9924098671726755,1.0,-527.5422973632812
1.0,1.0,-879.204833984375


==> figs/data/gdm_chunking_ngram_k=7_ngram_k=7_ref_ppl_ratio_phi-1_5_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.5559658329976918
0.030360531309297913,0.0,-0.6821129785239879
0.030360531309297913,0.0021141649048625794,-0.683856771548277
0.03225806451612903,0.0021141649048625794,-0.6872181725229339
0.03225806451612903,0.004228329809725159,-0.6879087504961088
0.03984819734345351,0.004228329809725159,-0.6900063789204359
0.03984819734345351,0.008456659619450317,-0.6955922022774965
0.07590132827324478,0.008456659619450317,-0.7259865318592222
0.07590132827324478,0.014799154334038054,-0.7335305394675883
0.07969639468690702,0.014799154334038054,-0.7354426717568356
0.07969639468690702,0.016913319238900635,-0.7367364369738113
0.08349146110056926,0.016913319238900635,-0.7377982768941116
0.08349146110056926,0.019027484143763214,-0.739225912230517
0.08538899430740038,0.019027484143763214,-0.7397449260939353
0.08538899430740038,0.021141649048625793,-0.7400486592796531
0.08918406072106262,0.021141649048625793,-0.7408129803670397
0.08918406072106262,0.023255813953488372,-0.7412710799688444
0.09487666034155598,0.023255813953488372,-0.7426910237451197
0.09487666034155598,0.02748414376321353,-0.7440458161111292
0.0967741935483871,0.02748414376321353,-0.7440614888518327
0.0967741935483871,0.02959830866807611,-0.7442011940817238
0.13282732447817835,0.02959830866807611,-0.7529454402254635
0.13282732447817835,0.03171247357293869,-0.7537977498856478
0.14041745730550284,0.03171247357293869,-0.755015599689833
0.14041745730550284,0.03805496828752643,-0.7571025348748847
0.14231499051233396,0.03805496828752643,-0.757394470362308
0.14231499051233396,0.040169133192389,-0.7578271414709209
0.15749525616698293,0.040169133192389,-0.7648492897210017
0.15749525616698293,0.042283298097251586,-0.7652651127491001
0.15939278937381404,0.042283298097251586,-0.7659607600701738
0.15939278937381404,0.0507399577167019,-0.7679822761903228
0.16888045540796964,0.0507399577167019,-0.7730779688997867
0.16888045540796964,0.05708245243128964,-0.7747364471732805
0.174573055028463,0.05708245243128964,-0.7766355198684719
0.174573055028463,0.0613107822410148,-0.7768112178654895
0.1859582542694497,0.0613107822410148,-0.7782097037400661
0.1859582542694497,0.06553911205073996,-0.7785228275238164
0.18975332068311196,0.06553911205073996,-0.7788023987464198
0.18975332068311196,0.06976744186046512,-0.7793251634057444
0.19734345351043645,0.06976744186046512,-0.7809044210989871
0.19734345351043645,0.07188160676532769,-0.7809068257097398
0.20113851992409867,0.07188160676532769,-0.7817418384646987
0.20113851992409867,0.07399577167019028,-0.7824375493766695
0.20872865275142316,0.07399577167019028,-0.7840028575286637
0.20872865275142316,0.07610993657505286,-0.7845356155338679
0.21062618595825428,0.07610993657505286,-0.7850340999943838
0.21062618595825428,0.07822410147991543,-0.7856518679804142
0.2125237191650854,0.07822410147991543,-0.7856680584032376
0.2125237191650854,0.080338266384778,-0.7859043230928218
0.21821631878557876,0.080338266384778,-0.7866700935243369
0.21821631878557876,0.0824524312896406,-0.7867548794504328
0.2239089184060721,0.0824524312896406,-0.7894581600448337
0.2239089184060721,0.08456659619450317,-0.7899479550798737
0.22580645161290322,0.08456659619450317,-0.7899942660550459
0.22580645161290322,0.08668076109936575,-0.7903443049639853
0.23529411764705882,0.08668076109936575,-0.7911123806414755
0.23529411764705882,0.09090909090909091,-0.793498362933151
0.23908918406072105,0.09090909090909091,-0.7938226121396833
0.23908918406072105,0.09725158562367865,-0.7941559890675252
0.2428842504743833,0.09725158562367865,-0.7948426670407777
0.2428842504743833,0.09936575052854123,-0.79510076398613
0.24478178368121442,0.09936575052854123,-0.7954232900320373
0.24478178368121442,0.1014799154334038,-0.795555000972673
0.24667931688804554,0.1014799154334038,-0.7959879837147713
0.24667931688804554,0.10359408033826638,-0.7963437417978646
0.2504743833017078,0.10359408033826638,-0.7968048551069846
0.2504743833017078,0.10782241014799154,-0.7969218368220862
0.2523719165085389,0.10782241014799154,-0.7970225526211757
0.2523719165085389,0.10993657505285412,-0.797756260902097
0.25426944971537,0.10993657505285412,-0.7979619052496376
0.25426944971537,0.11205073995771671,-0.7990015725724953
0.2618595825426945,0.11205073995771671,-0.799858392475283
0.2618595825426945,0.11839323467230443,-0.8001330405756352
0.2637571157495256,0.11839323467230443,-0.8002529313913744
0.2637571157495256,0.12050739957716702,-0.800346726501164
0.27703984819734345,0.12050739957716702,-0.8015749600939616
0.27703984819734345,0.1226215644820296,-0.8018389868607442
0.27893738140417457,0.1226215644820296,-0.8020820181651144
0.27893738140417457,0.12684989429175475,-0.8030284047689007
0.2827324478178368,0.12684989429175475,-0.8036120479262349
0.2827324478178368,0.13107822410147993,-0.804083455320588
0.2846299810246679,0.13107822410147993,-0.8043062893323214
0.2846299810246679,0.13530655391120508,-0.8045170680942891
0.2922201138519924,0.13530655391120508,-0.8049254591883207
0.2922201138519924,0.13742071881606766,-0.8049766124669869
0.29411764705882354,0.13742071881606766,-0.8050582827899924
0.29411764705882354,0.13953488372093023,-0.8057235119345425
0.29601518026565465,0.13953488372093023,-0.8059156094126719
0.29601518026565465,0.14376321353065538,-0.8061177389657114
0.2998102466793169,0.14376321353065538,-0.8066425345473169
0.2998102466793169,0.14587737843551796,-0.8066440118977913
0.31309297912713474,0.14587737843551796,-0.808190725606177
0.31309297912713474,0.14799154334038056,-0.808435578561885
0.3187855787476281,0.14799154334038056,-0.8090671258938499
0.3187855787476281,0.1522198731501057,-0.8092713452956752
0.33206831119544594,0.1522198731501057,-0.8100772953128277
0.33206831119544594,0.1543340380549683,-0.810159524747147
0.3396584440227704,0.1543340380549683,-0.8108965424798223
0.3396584440227704,0.15856236786469344,-0.8111936045485123
0.3415559772296015,0.15856236786469344,-0.8113356846241339
0.3415559772296015,0.160676532769556,-0.8119818557140664
0.3510436432637571,0.160676532769556,-0.8137520061578973
0.3510436432637571,0.16701902748414377,-0.8140020684575293
0.35294117647058826,0.16701902748414377,-0.8142160480474367
0.35294117647058826,0.16913319238900634,-0.8143054211954337
0.3567362428842505,0.16913319238900634,-0.8152057780175752
0.3567362428842505,0.17124735729386892,-0.8152080369687947
0.3605313092979127,0.17124735729386892,-0.8153034478474133
0.3605313092979127,0.1733615221987315,-0.8153774789430459
0.36432637571157495,0.1733615221987315,-0.816062533364916
0.36432637571157495,0.17547568710359407,-0.8163904737192816
0.3681214421252372,0.17547568710359407,-0.8164983807789188
0.3681214421252372,0.17758985200845667,-0.8165461932832413
0.3700189753320683,0.17758985200845667,-0.8168540193645643
0.3700189753320683,0.18181818181818182,-0.8174038583016172
0.3776091081593928,0.18181818181818182,-0.8178961882376191
0.3776091081593928,0.18816067653276955,-0.8187977370985617
0.3795066413662239,0.18816067653276955,-0.8188909915645273
0.3795066413662239,0.19027484143763213,-0.8191641692444056
0.38519924098671726,0.19027484143763213,-0.8197753848066258
0.38519924098671726,0.19661733615221988,-0.8203514943395546
0.3908918406072106,0.19661733615221988,-0.8207813718269037
0.3908918406072106,0.2029598308668076,-0.8221548307463206
0.3927893738140417,0.2029598308668076,-0.8222765898558909
0.3927893738140417,0.20507399577167018,-0.8222828945720512
0.3946869070208729,0.20507399577167018,-0.8224255301734934
0.3946869070208729,0.20930232558139536,-0.8231136245809795
0.396584440227704,0.20930232558139536,-0.8231822215132452
0.396584440227704,0.21775898520084566,-0.8243031285768527
0.3984819734345351,0.21775898520084566,-0.825088576807493
0.3984819734345351,0.2219873150105708,-0.8257828362388855
0.40037950664136623,0.2219873150105708,-0.8258625051200357
0.40037950664136623,0.22410147991543342,-0.8258743753274996
0.40417457305502846,0.22410147991543342,-0.8259307666124913
0.40417457305502846,0.226215644820296,-0.8260776228443666
0.4060721062618596,0.226215644820296,-0.8265607923969731
0.4060721062618596,0.23255813953488372,-0.8268148776848416
0.4098671726755218,0.23255813953488372,-0.8271212844901272
0.4098671726755218,0.23678646934460887,-0.8273460388550021
0.4155597722960152,0.23678646934460887,-0.8280812572772588
0.4155597722960152,0.24101479915433405,-0.8286195877059358
0.44212523719165087,0.24101479915433405,-0.8315386293440844
0.44212523719165087,0.24312896405919662,-0.8318433563525738
0.45540796963946867,0.24312896405919662,-0.832974802178863
0.45540796963946867,0.2452431289640592,-0.8329771651015331
0.4573055028462998,0.2452431289640592,-0.8330888658264011
0.4573055028462998,0.24735729386892177,-0.8331101416139794
0.46110056925996207,0.24735729386892177,-0.8331557818987039
0.46110056925996207,0.25158562367864695,-0.8338127582981738
0.4648956356736243,0.25158562367864695,-0.8340759752777958
0.4648956356736243,0.26004228329809725,-0.8348931608613854
0.47248576850094876,0.26004228329809725,-0.8354162864196581
0.47248576850094876,0.26215644820295986,-0.8354284507299745
0.47438330170777987,0.26215644820295986,-0.8354977163010616
0.47438330170777987,0.2642706131078224,-0.8355802412321693
0.4781783681214421,0.2642706131078224,-0.8357287693518725
0.4781783681214421,0.26849894291754756,-0.836303185067783
0.48007590132827327,0.26849894291754756,-0.836337455481955
0.48007590132827327,0.2727272727272727,-0.8364870354833922
0.4838709677419355,0.2727272727272727,-0.8367954831810567
0.4838709677419355,0.2769556025369979,-0.836985890524535
0.4876660341555977,0.2769556025369979,-0.8373438506119283
0.4876660341555977,0.27906976744186046,-0.8373818697228876
0.48956356736242884,0.27906976744186046,-0.8378939219558966
0.48956356736242884,0.29809725158562367,-0.8397736054220877
0.4952561669829222,0.29809725158562367,-0.8401030195941933
0.4952561669829222,0.3023255813953488,-0.8409287672314739
0.5009487666034156,0.3023255813953488,-0.841666906572635
0.5009487666034156,0.3044397463002114,-0.841974506974507
0.5028462998102466,0.3044397463002114,-0.8421205896820068
0.5028462998102466,0.30655391120507397,-0.8423178595162463
0.50853889943074,0.30655391120507397,-0.8424689725421517
0.50853889943074,0.3086680761099366,-0.8426490003902671
0.5104364326375711,0.3086680761099366,-0.8429335357019243
0.5104364326375711,0.3107822410147992,-0.8429467355572431
0.5142314990512334,0.3107822410147992,-0.8432410336992759
0.5142314990512334,0.3150105708245243,-0.8434413254718225
0.523719165085389,0.3150105708245243,-0.8454284055454195
0.523719165085389,0.3192389006342495,-0.8457607111962879
0.5256166982922201,0.3192389006342495,-0.8470329259993133
0.5256166982922201,0.3276955602536998,-0.8473279788602622
0.5313092979127134,0.3276955602536998,-0.8476639462324547
0.5313092979127134,0.33192389006342493,-0.8478842628031978
0.538899430740038,0.33192389006342493,-0.8483799551889016
0.538899430740038,0.33403805496828753,-0.8484339400336738
0.540796963946869,0.33403805496828753,-0.8487765009265197
0.540796963946869,0.3361522198731501,-0.8488100476627065
0.5445920303605313,0.3361522198731501,-0.8492139169631574
0.5445920303605313,0.3403805496828753,-0.8495579311844849
0.5464895635673624,0.3403805496828753,-0.8495680943174831
0.5464895635673624,0.34249471458773784,-0.8495733444107354
0.5559772296015181,0.34249471458773784,-0.8506934498479867
0.5559772296015181,0.34460887949260044,-0.8507831293441522
0.5654648956356736,0.34460887949260044,-0.8512251584782111
0.5654648956356736,0.35095137420718814,-0.8514214839880021
0.5692599620493358,0.35095137420718814,-0.8518431027833095
0.5692599620493358,0.3594080338266385,-0.8525101449308794
0.571157495256167,0.3594080338266385,-0.8528070838454695
0.571157495256167,0.3784355179704017,-0.8540518887711591
0.5768500948766604,0.3784355179704017,-0.854385353980735
0.5768500948766604,0.38054968287526425,-0.8549831282911156
0.5806451612903226,0.38054968287526425,-0.8550861677984871
0.5806451612903226,0.38266384778012685,-0.8553199033455624
0.5825426944971537,0.38266384778012685,-0.8555144142135188
0.5825426944971537,0.38477801268498946,-0.8555254328871593
0.5844402277039848,0.38477801268498946,-0.8557890866781261
0.5844402277039848,0.3890063424947146,-0.8560916996308561
0.5920303605313093,0.3890063424947146,-0.8565954209243235
0.5920303605313093,0.39957716701902746,-0.8576299504870099
0.5958254269449715,0.39957716701902746,-0.8577982530317318
0.5958254269449715,0.40169133192389006,-0.8578662651661279
0.5977229601518027,0.40169133192389006,-0.8580905698211999
0.5977229601518027,0.40380549682875266,-0.8581462529125535
0.5996204933586338,0.40380549682875266,-0.8583940704721315
0.5996204933586338,0.4059196617336152,-0.8584056628879558
0.6015180265654649,0.4059196617336152,-0.8584589810995609
0.6015180265654649,0.41014799154334036,-0.8585560917412759
0.603415559772296,0.41014799154334036,-0.85885324610671
0.603415559772296,0.42071881606765327,-0.8600337960979517
0.6053130929791272,0.42071881606765327,-0.8602163505381963
0.6053130929791272,0.4312896405919662,-0.8614581313530337
0.6072106261859582,0.4312896405919662,-0.8615003447533379
0.6072106261859582,0.4397463002114165,-0.8619603306848982
0.6110056925996205,0.4397463002114165,-0.8624531125978767
0.6110056925996205,0.4503171247357294,-0.8634357005758158
0.6129032258064516,0.4503171247357294,-0.8637699585201756
0.6129032258064516,0.452431289640592,-0.8639902405760067
0.6166982922201139,0.452431289640592,-0.8641865441304387
0.6166982922201139,0.4608879492600423,-0.8654918308053013
0.618595825426945,0.4608879492600423,-0.8657234848556327
0.618595825426945,0.4630021141649049,-0.8657568900617391
0.6261859582542695,0.4630021141649049,-0.865939043303347
0.6261859582542695,0.46511627906976744,-0.8659728723752393
0.635673624288425,0.46511627906976744,-0.8668469380377414
0.635673624288425,0.46723044397463004,-0.8669177972399924
0.6375711574952562,0.46723044397463004,-0.8669978801184363
0.6375711574952562,0.4714587737843552,-0.8671339617502591
0.6394686907020873,0.4714587737843552,-0.8676403961793059
0.6394686907020873,0.4904862579281184,-0.869551928853013
0.6413662239089184,0.4904862579281184,-0.869733678561097
0.6413662239089184,0.4989429175475687,-0.8701214055424762
0.6432637571157496,0.4989429175475687,-0.8701353647575943
0.6432637571157496,0.5031712473572939,-0.8709053682715453
0.6470588235294118,0.5031712473572939,-0.871080001728299
0.6470588235294118,0.507399577167019,-0.8716084768221698
0.6489563567362429,0.507399577167019,-0.8718783545815292
0.6489563567362429,0.5095137420718816,-0.8719294961148348
0.6565464895635673,0.5095137420718816,-0.8728970910932313
0.6565464895635673,0.5116279069767442,-0.87344810792737
0.6641366223908919,0.5116279069767442,-0.8738163711360536
0.6641366223908919,0.5137420718816068,-0.8739321164257704
0.6679316888045541,0.5137420718816068,-0.8746858399824703
0.6679316888045541,0.5158562367864693,-0.8747538042613578
0.6698292220113852,0.5158562367864693,-0.874915803699857
0.6698292220113852,0.5221987315010571,-0.8753226972204308
0.6717267552182163,0.5221987315010571,-0.8756061064144907
0.6717267552182163,0.5306553911205074,-0.8760387355938989
0.6736242884250474,0.5306553911205074,-0.8761258143322476
0.6736242884250474,0.53276955602537,-0.8762514932146456
0.6755218216318786,0.53276955602537,-0.8762617649498983
0.6755218216318786,0.5369978858350951,-0.8773208024372018
0.681214421252372,0.5369978858350951,-0.8781605765619999
0.681214421252372,0.5391120507399577,-0.8783596848866222
0.6850094876660342,0.5391120507399577,-0.8787352403295428
0.6850094876660342,0.5412262156448203,-0.8787904841438858
0.6888045540796964,0.5412262156448203,-0.879369237408148
0.6888045540796964,0.5454545454545454,-0.8797964181126621
0.6925996204933587,0.5454545454545454,-0.8800392977428224
0.6925996204933587,0.5602536997885835,-0.8811224786756464
0.6944971537001897,0.5602536997885835,-0.8813215769365373
0.6944971537001897,0.5665961945031712,-0.882050790838013
0.6963946869070209,0.5665961945031712,-0.8821658794688262
0.6963946869070209,0.5687103594080338,-0.8822858352001692
0.698292220113852,0.5687103594080338,-0.8826347725909026
0.698292220113852,0.5708245243128964,-0.8826492776280468
0.7001897533206831,0.5708245243128964,-0.8827282520103226
0.7001897533206831,0.5792811839323467,-0.8833287194337707
0.7020872865275142,0.5792811839323467,-0.8837113627089047
0.7020872865275142,0.5813953488372093,-0.883801502154985
0.7077798861480076,0.5813953488372093,-0.8847097086001912
0.7077798861480076,0.5835095137420718,-0.8848278503087734
0.7115749525616698,0.5835095137420718,-0.8854455197136226
0.7115749525616698,0.587737843551797,-0.8856383178983561
0.713472485768501,0.587737843551797,-0.8856953319955126
0.713472485768501,0.5919661733615222,-0.8866469928854117
0.7172675521821632,0.5919661733615222,-0.8869060344384337
0.7172675521821632,0.5961945031712473,-0.8872737711834112
0.7191650853889943,0.5961945031712473,-0.8879096856057277
0.7191650853889943,0.5983086680761099,-0.8881573123021024
0.7210626185958254,0.5983086680761099,-0.8884620052071842
0.7210626185958254,0.6046511627906976,-0.8891782806364323
0.7229601518026565,0.6046511627906976,-0.8894724385453369
0.7229601518026565,0.6131078224101479,-0.889862106521296
0.7248576850094877,0.6131078224101479,-0.8902964830956718
0.7248576850094877,0.6194503171247357,-0.8907390778822926
0.7305502846299811,0.6194503171247357,-0.8912898836059174
0.7305502846299811,0.6321353065539113,-0.8926926619588579
0.7324478178368121,0.6321353065539113,-0.892705240906098
0.7324478178368121,0.6405919661733616,-0.893354360590561
0.7343453510436433,0.6405919661733616,-0.8934045360437646
0.7343453510436433,0.6511627906976745,-0.894631464677085
0.7381404174573055,0.6511627906976745,-0.8951095232572125
0.7381404174573055,0.653276955602537,-0.8954598642639833
0.7419354838709677,0.653276955602537,-0.8960985949767536
0.7419354838709677,0.6638477801268499,-0.8967595284664587
0.7495256166982922,0.6638477801268499,-0.897407100264083
0.7495256166982922,0.6659619450317125,-0.897519929547524
0.7533206831119544,0.6659619450317125,-0.8976010603048377
0.7533206831119544,0.6723044397463002,-0.8983040201005026
0.7552182163187856,0.6723044397463002,-0.8983161772673096
0.7552182163187856,0.6765327695560254,-0.8992153291500855
0.7590132827324478,0.6765327695560254,-0.900013217236566
0.7590132827324478,0.678646934460888,-0.9000868806099948
0.7666034155597723,0.678646934460888,-0.9004056575783942
0.7666034155597723,0.6807610993657506,-0.9008223132174262
0.7685009487666035,0.6807610993657506,-0.9008897899008609
0.7685009487666035,0.6913319238900634,-0.9021301137898772
0.7703984819734345,0.6913319238900634,-0.9023035151011736
0.7703984819734345,0.693446088794926,-0.9023922136628342
0.7722960151802657,0.693446088794926,-0.902408539809395
0.7722960151802657,0.7061310782241015,-0.9035885026836006
0.7741935483870968,0.7061310782241015,-0.9039879519125138
0.7741935483870968,0.7145877378435518,-0.9060658707768162
0.7760910815939279,0.7145877378435518,-0.9061313298737169
0.7760910815939279,0.718816067653277,-0.9070950913368353
0.777988614800759,0.718816067653277,-0.9073691756272402
0.777988614800759,0.7230443974630021,-0.9074447857247331
0.7855787476280834,0.7230443974630021,-0.9079157223201544
0.7855787476280834,0.7251585623678647,-0.9083580593785384
0.793168880455408,0.7251585623678647,-0.9088598807879972
0.793168880455408,0.7293868921775899,-0.9090829156774818
0.7969639468690702,0.7293868921775899,-0.9094576775406721
0.7969639468690702,0.7315010570824524,-0.9095413745354824
0.7988614800759013,0.7315010570824524,-0.9095459868939019
0.7988614800759013,0.733615221987315,-0.9100977758343922
0.8045540796963947,0.733615221987315,-0.9117237037036119
0.8045540796963947,0.7378435517970402,-0.9121159843407869
0.8064516129032258,0.7378435517970402,-0.9127351900829449
0.8064516129032258,0.7399577167019028,-0.912858934710519
0.8083491461100569,0.7399577167019028,-0.9129226691745393
0.8083491461100569,0.7420718816067653,-0.9129811050060321
0.8102466793168881,0.7420718816067653,-0.9130680496851731
0.8102466793168881,0.7484143763213531,-0.913770532175059
0.8140417457305503,0.7484143763213531,-0.9141354666532664
0.8140417457305503,0.7526427061310782,-0.9150171871043693
0.8197343453510436,0.7526427061310782,-0.9161505995289311
0.8197343453510436,0.7610993657505285,-0.9179275037562172
0.8216318785578748,0.7610993657505285,-0.9180147566348216
0.8216318785578748,0.7632135306553911,-0.9184765120742591
0.8235294117647058,0.7632135306553911,-0.9186917599524429
0.8235294117647058,0.7674418604651163,-0.9191063428773433
0.8292220113851992,0.7674418604651163,-0.9204699050511456
0.8292220113851992,0.773784355179704,-0.920919023824692
0.8368121442125237,0.773784355179704,-0.9212223448428813
0.8368121442125237,0.7758985200845666,-0.9212806491108226
0.8387096774193549,0.7758985200845666,-0.9213246784469287
0.8387096774193549,0.7780126849894292,-0.9215516914104023
0.8462998102466793,0.7780126849894292,-0.922430966644172
0.8462998102466793,0.7843551797040169,-0.9225657500946702
0.8500948766603416,0.7843551797040169,-0.9232534254124226
0.8500948766603416,0.7906976744186046,-0.9245310100328687
0.8538899430740038,0.7906976744186046,-0.9249135037682854
0.8538899430740038,0.8033826638477801,-0.9265495783945713
0.855787476280835,0.8033826638477801,-0.9268408686883388
0.855787476280835,0.8076109936575053,-0.9270835596949585
0.857685009487666,0.8076109936575053,-0.9281720370357507
0.857685009487666,0.813953488372093,-0.9287808146764892
0.8690702087286527,0.813953488372093,-0.9300358043652358
0.8690702087286527,0.8160676532769556,-0.9300799467021986
0.8747628083491461,0.8160676532769556,-0.9309582168406766
0.8747628083491461,0.8266384778012685,-0.9321302019998737
0.8766603415559773,0.8266384778012685,-0.9322808876636581
0.8766603415559773,0.8329809725158562,-0.9326475814559035
0.8785578747628083,0.8329809725158562,-0.9335432561027837
0.8785578747628083,0.8435517970401691,-0.9345463687501963
0.8804554079696395,0.8435517970401691,-0.9352706346582473
0.8804554079696395,0.8477801268498943,-0.9354733379645558
0.8823529411764706,0.8477801268498943,-0.9355262110035187
0.8823529411764706,0.8520084566596194,-0.9366427621325022
0.8861480075901328,0.8520084566596194,-0.9372276829860042
0.8861480075901328,0.8562367864693446,-0.9379435721414222
0.888045540796964,0.8562367864693446,-0.9386683315968459
0.888045540796964,0.8583509513742071,-0.9388222548032479
0.889943074003795,0.8583509513742071,-0.9390297875236091
0.889943074003795,0.8710359408033826,-0.9424249436954822
0.8918406072106262,0.8710359408033826,-0.9424554032889921
0.8918406072106262,0.8773784355179705,-0.943149635732729
0.8975332068311196,0.8773784355179705,-0.9437369373741417
0.8975332068311196,0.8816067653276956,-0.9447623881048278
0.905123339658444,0.8816067653276956,-0.9467324941034502
0.905123339658444,0.8837209302325582,-0.9473448174426541
0.9108159392789373,0.8837209302325582,-0.9482579083944447
0.9108159392789373,0.8858350951374208,-0.9487016136825921
0.9127134724857685,0.8858350951374208,-0.9497255412333888
0.9127134724857685,0.8921775898520085,-0.9510468608687541
0.9165085388994307,0.8921775898520085,-0.9517343797878461
0.9165085388994307,0.8942917547568711,-0.9519381880552181
0.9184060721062619,0.8942917547568711,-0.9521423080200424
0.9184060721062619,0.8964059196617337,-0.9528748829817955
0.9297912713472486,0.8964059196617337,-0.955932114737129
0.9297912713472486,0.8985200845665962,-0.9560248019229215
0.9335863377609108,0.8985200845665962,-0.957366762154257
0.9335863377609108,0.9069767441860465,-0.9587969069158934
0.9354838709677419,0.9069767441860465,-0.9599949119494263
0.9354838709677419,0.9175475687103594,-0.9626806906908371
0.937381404174573,0.9175475687103594,-0.9627495430702285
0.937381404174573,0.9217758985200846,-0.9641907981584715
0.9392789373814042,0.9217758985200846,-0.9644676654844376
0.9392789373814042,0.9238900634249472,-0.9658794868545195
0.9430740037950665,0.9238900634249472,-0.9666957152346536
0.9430740037950665,0.9281183932346723,-0.9678993621792222
0.9449715370018975,0.9281183932346723,-0.9695656626055005
0.9449715370018975,0.9323467230443975,-0.9728071764720934
0.9468690702087287,0.9323467230443975,-0.9728414696162088
0.9468690702087287,0.9344608879492601,-0.9732094040459268
0.9544592030360531,0.9344608879492601,-0.9761002507102755
0.9544592030360531,0.9365750528541226,-0.9762094116657218
0.9563567362428842,0.9365750528541226,-0.9763911498116878
0.9563567362428842,0.945031712473573,-0.9786682707880245
0.9582542694497154,0.945031712473573,-0.9799913357153898
0.9582542694497154,0.9471458773784355,-0.9808257071054305
0.9601518026565465,0.9471458773784355,-0.9812293254351226
0.9601518026565465,0.9492600422832981,-0.9818673019293369
0.9620493358633776,0.9492600422832981,-0.9825521528432717
0.9620493358633776,0.9556025369978859,-0.985992900378185
0.9658444022770398,0.9556025369978859,-0.9889302973409186
0.9658444022770398,0.959830866807611,-0.990238007729404
0.9734345351043643,0.959830866807611,-0.9916651604649424
0.9734345351043643,0.9640591966173362,-0.9930229195285953
0.9772296015180265,0.9640591966173362,-0.9961801854451395
0.9772296015180265,0.9661733615221987,-0.9973131305825771
0.9791271347248577,0.9661733615221987,-0.9974386457825273
0.9791271347248577,0.9725158562367865,-0.999855662561517
0.9810246679316889,0.9725158562367865,-1.0002760433395117
0.9810246679316889,0.9788583509513742,-1.003738525218909
0.9829222011385199,0.9788583509513742,-1.0043949938384609
0.9829222011385199,0.9809725158562368,-1.010082353383408
0.9867172675521821,0.9809725158562368,-1.01693296948821
0.9867172675521821,0.9830866807610994,-1.017197600825539
0.9886148007590133,0.9830866807610994,-1.0178030936183966
0.9886148007590133,0.9873150105708245,-1.0239779537412734
0.9924098671726755,0.9873150105708245,-1.0308148280285874
0.9924098671726755,0.9894291754756871,-1.0372448647032777
0.9962049335863378,0.9894291754756871,-1.0497279624872482
0.9962049335863378,0.9936575052854123,-1.0571294049056281
1.0,0.9936575052854123,-1.0664550688912309
1.0,1.0,-1.1505375074262687


==> figs/data/gdm_chunking_ngram_k=7_ngram_k=7_zlib_ratio_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.007856949070911714
0.06451612903225806,0.0,-0.014769815413867854
0.06451612903225806,0.0021141649048625794,-0.014838085898870155
0.09297912713472485,0.0021141649048625794,-0.01608897180529373
0.09297912713472485,0.006342494714587738,-0.016403500530439184
0.0967741935483871,0.006342494714587738,-0.016945449511210124
0.0967741935483871,0.008456659619450317,-0.01696055608553279
0.09867172675521822,0.008456659619450317,-0.01725111755014163
0.09867172675521822,0.012684989429175475,-0.017316802855460875
0.1062618595825427,0.012684989429175475,-0.017686844206986668
0.1062618595825427,0.016913319238900635,-0.01771318501439588
0.10815939278937381,0.016913319238900635,-0.017714001124075913
0.10815939278937381,0.019027484143763214,-0.01773352980773844
0.11005692599620494,0.019027484143763214,-0.017888727534002592
0.11005692599620494,0.021141649048625793,-0.018074477856797767
0.11195445920303605,0.021141649048625793,-0.01809078805814914
0.11195445920303605,0.02748414376321353,-0.01818434875925809
0.11764705882352941,0.02748414376321353,-0.01840227616680846
0.11764705882352941,0.02959830866807611,-0.01844477900752315
0.11954459203036052,0.02959830866807611,-0.018486728567294972
0.11954459203036052,0.03382663847780127,-0.018568374171401517
0.1252371916508539,0.03382663847780127,-0.01866714463318383
0.1252371916508539,0.035940803382663845,-0.0187056034710508
0.12903225806451613,0.035940803382663845,-0.0187790380956504
0.12903225806451613,0.03805496828752643,-0.018925159130412025
0.13092979127134724,0.03805496828752643,-0.018937170070704678
0.13092979127134724,0.040169133192389,-0.01895077970248645
0.1347248576850095,0.040169133192389,-0.019159480241628793
0.1347248576850095,0.042283298097251586,-0.0191760025146095
0.1366223908918406,0.042283298097251586,-0.01926946330872515
0.1366223908918406,0.048625792811839326,-0.01941702654152134
0.13851992409867173,0.048625792811839326,-0.01949521686370452
0.13851992409867173,0.05708245243128964,-0.01982371308656958
0.1442125237191651,0.05708245243128964,-0.01989040857936942
0.1442125237191651,0.05919661733615222,-0.019898476660401003
0.1461100569259962,0.05919661733615222,-0.019918966251174293
0.1461100569259962,0.06342494714587738,-0.0201656739790361
0.14990512333965844,0.06342494714587738,-0.020188354219099553
0.14990512333965844,0.07188160676532769,-0.020281517456916576
0.1555977229601518,0.07188160676532769,-0.02035842292419252
0.1555977229601518,0.080338266384778,-0.020431837892402185
0.15749525616698293,0.080338266384778,-0.02044821836510483
0.15749525616698293,0.08456659619450317,-0.020490795103240977
0.15939278937381404,0.08456659619450317,-0.020494764279096557
0.15939278937381404,0.08879492600422834,-0.0206434031183384
0.16129032258064516,0.08879492600422834,-0.020659903067129632
0.16129032258064516,0.09725158562367865,-0.021018585183284103
0.16888045540796964,0.09725158562367865,-0.02113000930301727
0.16888045540796964,0.09936575052854123,-0.021293131510416667
0.17267552182163187,0.09936575052854123,-0.02139753972647219
0.17267552182163187,0.1014799154334038,-0.021426822783827685
0.17647058823529413,0.1014799154334038,-0.02147286079643972
0.17647058823529413,0.10570824524312897,-0.021507781663885915
0.17836812144212524,0.10570824524312897,-0.021562798698892008
0.17836812144212524,0.10993657505285412,-0.021586323832417584
0.1840607210626186,0.10993657505285412,-0.021667859863660644
0.1840607210626186,0.11416490486257928,-0.021774819863809122
0.18785578747628084,0.11416490486257928,-0.021882545290969488
0.18785578747628084,0.11627906976744186,-0.021900813358745587
0.1935483870967742,0.11627906976744186,-0.022013927258943255
0.1935483870967742,0.12050739957716702,-0.022042067955280173
0.19734345351043645,0.12050739957716702,-0.022058470359868562
0.19734345351043645,0.1226215644820296,-0.022093249278463376
0.2030360531309298,0.1226215644820296,-0.022251182878521125
0.2030360531309298,0.12684989429175475,-0.022269600380263262
0.2049335863377609,0.12684989429175475,-0.022409559502659073
0.2049335863377609,0.12896405919661733,-0.0225449665770769
0.20683111954459202,0.12896405919661733,-0.02260595670357588
0.20683111954459202,0.13742071881606766,-0.02275322779496645
0.20872865275142316,0.13742071881606766,-0.022767273337702773
0.20872865275142316,0.13953488372093023,-0.022770489386792454
0.21821631878557876,0.13953488372093023,-0.02280400758648173
0.21821631878557876,0.1416490486257928,-0.022826556230162314
0.22011385199240988,0.1416490486257928,-0.022837583926799885
0.22011385199240988,0.14376321353065538,-0.022853803859663235
0.2239089184060721,0.14376321353065538,-0.022922077721614857
0.2239089184060721,0.15856236786469344,-0.02299976822399454
0.22770398481973433,0.15856236786469344,-0.023019265379581152
0.22770398481973433,0.160676532769556,-0.023023139019500892
0.2314990512333966,0.160676532769556,-0.023066202799479168
0.2314990512333966,0.17970401691331925,-0.023205806302555743
0.23529411764705882,0.17970401691331925,-0.023271568435394834
0.23529411764705882,0.18181818181818182,-0.02329562286430776
0.23719165085388993,0.18181818181818182,-0.02334767927845224
0.23719165085388993,0.18604651162790697,-0.023392347027714488
0.2409867172675522,0.18604651162790697,-0.02351414195706689
0.2409867172675522,0.19027484143763213,-0.02355148042981159
0.2428842504743833,0.19027484143763213,-0.0235623892863171
0.2428842504743833,0.19238900634249473,-0.023623332151315176
0.24478178368121442,0.19238900634249473,-0.02365272396900615
0.24478178368121442,0.1945031712473573,-0.02367296486325874
0.24667931688804554,0.1945031712473573,-0.023686520630699336
0.24667931688804554,0.20718816067653276,-0.023883701281601125
0.24857685009487665,0.20718816067653276,-0.023888327858664776
0.24857685009487665,0.21141649048625794,-0.02395941545822026
0.2504743833017078,0.21141649048625794,-0.023982688424667872
0.2504743833017078,0.2135306553911205,-0.024095504060238897
0.25616698292220114,0.2135306553911205,-0.02416041664294066
0.25616698292220114,0.21987315010570824,-0.02419086397486377
0.25806451612903225,0.21987315010570824,-0.02419989179410788
0.25806451612903225,0.22410147991543342,-0.024207458441471274
0.269449715370019,0.22410147991543342,-0.02441782026148554
0.269449715370019,0.22832980972515857,-0.02448556362054287
0.27703984819734345,0.22832980972515857,-0.024518327067669172
0.27703984819734345,0.23044397463002114,-0.024521129841400084
0.2846299810246679,0.23044397463002114,-0.02474075708633814
0.2846299810246679,0.2346723044397463,-0.024763193243577078
0.2884250474383302,0.2346723044397463,-0.024878897074780436
0.2884250474383302,0.23890063424947147,-0.02491901397705078
0.2922201138519924,0.23890063424947147,-0.024973048968284017
0.2922201138519924,0.24312896405919662,-0.02499658392731255
0.2998102466793169,0.24312896405919662,-0.025088994361010915
0.2998102466793169,0.2452431289640592,-0.025090999446087312
0.31309297912713474,0.2452431289640592,-0.025318942433200244
0.31309297912713474,0.24735729386892177,-0.025347230725901254
0.31688804554079697,0.24735729386892177,-0.02535172700881958
0.31688804554079697,0.24947145877378435,-0.025353413641639087
0.3377609108159393,0.24947145877378435,-0.025591876055743243
0.3377609108159393,0.2558139534883721,-0.02567822655593211
0.3415559772296015,0.2558139534883721,-0.025753887848742704
0.3415559772296015,0.25792811839323465,-0.02576470962174853
0.34345351043643263,0.25792811839323465,-0.02577824545644339
0.34345351043643263,0.26004228329809725,-0.025829995991904962
0.34724857685009486,0.26004228329809725,-0.025898099695361634
0.34724857685009486,0.2642706131078224,-0.025917723938658998
0.3510436432637571,0.2642706131078224,-0.025952353728161213
0.3510436432637571,0.26849894291754756,-0.026003520240332974
0.3586337760910816,0.26849894291754756,-0.02609396563635932
0.3586337760910816,0.27061310782241016,-0.02610049429527126
0.3605313092979127,0.27061310782241016,-0.02611750347386471
0.3605313092979127,0.2769556025369979,-0.02623132582457833
0.36242884250474383,0.2769556025369979,-0.026235019137016764
0.36242884250474383,0.27906976744186046,-0.026250381066054897
0.36622390891840606,0.27906976744186046,-0.026271877846444063
0.36622390891840606,0.28118393234672306,-0.026303598916160593
0.3681214421252372,0.28118393234672306,-0.026304749546788672
0.3681214421252372,0.2832980972515856,-0.026307089881641574
0.3719165085388994,0.2832980972515856,-0.02653258709419472
0.3719165085388994,0.28752642706131076,-0.02657587365643666
0.3738140417457306,0.28752642706131076,-0.026621201459099263
0.3738140417457306,0.2917547568710359,-0.026671223147571605
0.38330170777988615,0.2917547568710359,-0.02674570332175256
0.38330170777988615,0.2938689217758985,-0.026762388273618744
0.38519924098671726,0.2938689217758985,-0.026776161042727786
0.38519924098671726,0.29809725158562367,-0.026820700763266682
0.3870967741935484,0.29809725158562367,-0.02685653023097826
0.3870967741935484,0.30021141649048627,-0.026878767911230197
0.3908918406072106,0.30021141649048627,-0.026925263581452544
0.3908918406072106,0.3023255813953488,-0.02693619391419223
0.3946869070208729,0.3023255813953488,-0.02701735581808943
0.3946869070208729,0.3107822410147992,-0.027101679712981084
0.4060721062618596,0.3107822410147992,-0.02727754004948063
0.4060721062618596,0.3192389006342495,-0.027315437591979397
0.4079696394686907,0.3192389006342495,-0.027324824833369756
0.4079696394686907,0.3298097251585624,-0.027524463166581824
0.4098671726755218,0.3298097251585624,-0.027594416491065192
0.4098671726755218,0.33192389006342493,-0.027610575003629498
0.4117647058823529,0.33192389006342493,-0.027612372258888653
0.4117647058823529,0.3361522198731501,-0.027679855759079393
0.41366223908918404,0.3361522198731501,-0.027689294015643448
0.41366223908918404,0.3382663847780127,-0.027737938657128113
0.4155597722960152,0.3382663847780127,-0.027739827739827742
0.4155597722960152,0.3403805496828753,-0.027769897923325047
0.4174573055028463,0.3403805496828753,-0.027787928618201913
0.4174573055028463,0.34249471458773784,-0.0278087799779625
0.42314990512333966,0.34249471458773784,-0.02802275572911603
0.42314990512333966,0.35095137420718814,-0.028281737070971178
0.4250474383301708,0.35095137420718814,-0.02831837041912258
0.4250474383301708,0.3657505285412262,-0.028520486955870207
0.4269449715370019,0.3657505285412262,-0.028524594514266303
0.4269449715370019,0.3699788583509514,-0.028631218154844606
0.428842504743833,0.3699788583509514,-0.02864272608901515
0.428842504743833,0.37209302325581395,-0.028647567819340438
0.4307400379506641,0.37209302325581395,-0.02866304163750718
0.4307400379506641,0.3763213530655391,-0.028760239097637714
0.43263757115749524,0.3763213530655391,-0.028798817262235817
0.43263757115749524,0.38054968287526425,-0.028886404650950295
0.4364326375711575,0.38054968287526425,-0.028928943256087726
0.4364326375711575,0.386892177589852,-0.02904403334643606
0.45920303605313095,0.386892177589852,-0.0292688201113445
0.45920303605313095,0.39112050739957716,-0.0293170630213726
0.4686907020872865,0.39112050739957716,-0.02937965890710224
0.4686907020872865,0.40169133192389006,-0.029549023288520212
0.476280834914611,0.40169133192389006,-0.02959668081063111
0.476280834914611,0.4143763213530655,-0.029824989060091213
0.48007590132827327,0.4143763213530655,-0.02995329856626195
0.48007590132827327,0.4249471458773784,-0.03003850872410033
0.4819734345351044,0.4249471458773784,-0.030041173629430463
0.4819734345351044,0.42917547568710357,-0.0301095388986014
0.4838709677419355,0.42917547568710357,-0.030163298061097122
0.4838709677419355,0.4312896405919662,-0.03018238545418167
0.4857685009487666,0.4312896405919662,-0.03018929284947519
0.4857685009487666,0.4334038054968288,-0.030206069372650374
0.4876660341555977,0.4334038054968288,-0.030243910845588234
0.4876660341555977,0.4355179704016913,-0.030287516012187352
0.48956356736242884,0.4355179704016913,-0.030334990726541777
0.48956356736242884,0.4376321353065539,-0.030359303705759035
0.49146110056925996,0.4376321353065539,-0.03040349100772889
0.49146110056925996,0.4397463002114165,-0.03046212031923491
0.4990512333965844,0.4397463002114165,-0.030552536893629457
0.4990512333965844,0.44608879492600423,-0.030568416153486183
0.5047438330170778,0.44608879492600423,-0.030649602493183725
0.5047438330170778,0.44820295983086683,-0.03072750072695551
0.5066413662239089,0.44820295983086683,-0.03074079241071429
0.5066413662239089,0.4503171247357294,-0.03074507049116424
0.50853889943074,0.4503171247357294,-0.030853735277355625
0.50853889943074,0.452431289640592,-0.03088822544642857
0.5123339658444023,0.452431289640592,-0.0309547166566591
0.5123339658444023,0.45454545454545453,-0.03101443813970825
0.5199240986717267,0.45454545454545453,-0.03113168681298277
0.5199240986717267,0.4587737843551797,-0.031164456518460427
0.5313092979127134,0.4587737843551797,-0.03135964491708998
0.5313092979127134,0.4714587737843552,-0.03165792084377611
0.5332068311195446,0.4714587737843552,-0.031694148927425295
0.5332068311195446,0.47357293868921774,-0.03176139322916667
0.5370018975332068,0.47357293868921774,-0.03181843934507765
0.5370018975332068,0.47568710359408034,-0.03184854497354497
0.5426944971537002,0.47568710359408034,-0.031921854187479184
0.5426944971537002,0.4799154334038055,-0.031929469526285
0.5464895635673624,0.4799154334038055,-0.03193673418733049
0.5464895635673624,0.48625792811839325,-0.031980216616675966
0.5559772296015181,0.48625792811839325,-0.03213185956401209
0.5559772296015181,0.4883720930232558,-0.03216734058140661
0.5578747628083491,0.4883720930232558,-0.03217425674357742
0.5578747628083491,0.4904862579281184,-0.03220459341092874
0.5654648956356736,0.4904862579281184,-0.03237439903846154
0.5654648956356736,0.492600422832981,-0.03238892103909465
0.5673624288425048,0.492600422832981,-0.032580278051181105
0.5673624288425048,0.49471458773784355,-0.032591267523364484
0.571157495256167,0.49471458773784355,-0.032633463541666664
0.571157495256167,0.5052854122621564,-0.032679952600950836
0.573055028462998,0.5052854122621564,-0.03270943868986675
0.573055028462998,0.507399577167019,-0.032738670802667076
0.5806451612903226,0.507399577167019,-0.03283253689462133
0.5806451612903226,0.5116279069767442,-0.03288341703869048
0.5901328273244781,0.5116279069767442,-0.033016906873614194
0.5901328273244781,0.5137420718816068,-0.03302336902153201
0.5920303605313093,0.5137420718816068,-0.03304033654881274
0.5920303605313093,0.5158562367864693,-0.03309401074056799
0.5996204933586338,0.5158562367864693,-0.03322684151785714
0.5996204933586338,0.5179704016913319,-0.03325059678819445
0.6053130929791272,0.5179704016913319,-0.033331050495462394
0.6053130929791272,0.5221987315010571,-0.03339415251238499
0.6072106261859582,0.5221987315010571,-0.03341032424418031
0.6072106261859582,0.5243128964059197,-0.03341830767901412
0.6129032258064516,0.5243128964059197,-0.033506293045847034
0.6129032258064516,0.5264270613107822,-0.033553705567556956
0.6166982922201139,0.5264270613107822,-0.0335985725308642
0.6166982922201139,0.5285412262156448,-0.03361936638303826
0.618595825426945,0.5285412262156448,-0.03364366857940447
0.618595825426945,0.5306553911205074,-0.03366627984084881
0.6242884250474383,0.5306553911205074,-0.03372691478596817
0.6242884250474383,0.5391120507399577,-0.033789669060559004
0.6280834914611005,0.5391120507399577,-0.03380330403645833
0.6280834914611005,0.5433403805496829,-0.03391151833787719
0.6299810246679317,0.5433403805496829,-0.03393942212301587
0.6299810246679317,0.5454545454545454,-0.03394335014253459
0.6318785578747628,0.5454545454545454,-0.033995734320746526
0.6318785578747628,0.547568710359408,-0.03400249001090532
0.6337760910815939,0.547568710359408,-0.03400846298664393
0.6337760910815939,0.5496828752642706,-0.03406363842534084
0.635673624288425,0.5496828752642706,-0.03411866816826549
0.635673624288425,0.5539112050739958,-0.03420630102759009
0.6375711574952562,0.5539112050739958,-0.03422005276720063
0.6375711574952562,0.5623678646934461,-0.03438563980061188
0.6413662239089184,0.5623678646934461,-0.034413051119482174
0.6413662239089184,0.5644820295983086,-0.03454384427523651
0.6451612903225806,0.5644820295983086,-0.03467446276980603
0.6451612903225806,0.5665961945031712,-0.034873401563859284
0.6470588235294118,0.5665961945031712,-0.03487695773505114
0.6470588235294118,0.5687103594080338,-0.03489430654388948
0.650853889943074,0.5687103594080338,-0.03494224667177765
0.650853889943074,0.5708245243128964,-0.034949334777227725
0.6527514231499051,0.5708245243128964,-0.0349579547864819
0.6527514231499051,0.572938689217759,-0.035058511616904965
0.6546489563567363,0.572938689217759,-0.0351038240131579
0.6546489563567363,0.5750528541226215,-0.03511450781068018
0.6584440227703985,0.5750528541226215,-0.035126308782914645
0.6584440227703985,0.5771670190274841,-0.035155547437050357
0.6603415559772297,0.5771670190274841,-0.03520419965798351
0.6603415559772297,0.5792811839323467,-0.03521112804878049
0.6641366223908919,0.5792811839323467,-0.03524036896534455
0.6641366223908919,0.5835095137420718,-0.03530193510509673
0.6660341555977229,0.5835095137420718,-0.03530216014796607
0.6660341555977229,0.5898520084566596,-0.03544308878678683
0.6679316888045541,0.5898520084566596,-0.03544939002212213
0.6679316888045541,0.5961945031712473,-0.03551949286947445
0.6698292220113852,0.5961945031712473,-0.0355336654589372
0.6698292220113852,0.5983086680761099,-0.035554195558470766
0.6755218216318786,0.5983086680761099,-0.035581544629570576
0.6755218216318786,0.6004228329809725,-0.035585912555874843
0.6793168880455408,0.6004228329809725,-0.035692656423034326
0.6793168880455408,0.6025369978858351,-0.0356981981981982
0.683111954459203,0.6025369978858351,-0.03586278559600177
0.683111954459203,0.6131078224101479,-0.03598670789930556
0.6869070208728653,0.6131078224101479,-0.036026101532567044
0.6869070208728653,0.6152219873150105,-0.036045292495427525
0.6888045540796964,0.6152219873150105,-0.03606728946461397
0.6888045540796964,0.6173361522198731,-0.03623102908991581
0.7001897533206831,0.6173361522198731,-0.03630208237252804
0.7001897533206831,0.6194503171247357,-0.036360564055266206
0.7058823529411765,0.6194503171247357,-0.03639741945906296
0.7058823529411765,0.6342494714587738,-0.0367017436484356
0.715370018975332,0.6342494714587738,-0.036856985499716215
0.715370018975332,0.638477801268499,-0.03687751509054326
0.7191650853889943,0.638477801268499,-0.03692208904109589
0.7191650853889943,0.6490486257928119,-0.03708487190571983
0.7210626185958254,0.6490486257928119,-0.03711782363231552
0.7210626185958254,0.653276955602537,-0.037140362736891634
0.7229601518026565,0.653276955602537,-0.037174491395097674
0.7229601518026565,0.6553911205073996,-0.037176113178723755
0.7248576850094877,0.6553911205073996,-0.037179891051488834
0.7248576850094877,0.6596194503171248,-0.037255695735780116
0.7267552182163188,0.6596194503171248,-0.037271886927480916
0.7267552182163188,0.6617336152219874,-0.03729264322916667
0.7343453510436433,0.6617336152219874,-0.03739862078445748
0.7343453510436433,0.6680761099365751,-0.03756619835434174
0.7381404174573055,0.6680761099365751,-0.03761849987648222
0.7381404174573055,0.6701902748414377,-0.03766953930412371
0.7438330170777988,0.6701902748414377,-0.037839781746031746
0.7438330170777988,0.6723044397463002,-0.03787330773007856
0.74573055028463,0.6723044397463002,-0.03788234165736607
0.74573055028463,0.6744186046511628,-0.03788903479832955
0.7476280834914611,0.6744186046511628,-0.03802438446969697
0.7476280834914611,0.6765327695560254,-0.03811680050346795
0.7495256166982922,0.6765327695560254,-0.03818953781238661
0.7495256166982922,0.6849894291754757,-0.03827679731118176
0.7533206831119544,0.6849894291754757,-0.03829841326950188
0.7533206831119544,0.6871035940803383,-0.03840529550268768
0.7552182163187856,0.6871035940803383,-0.03841151852579512
0.7552182163187856,0.6913319238900634,-0.03843137280230379
0.7571157495256167,0.6913319238900634,-0.038445172991071426
0.7571157495256167,0.6955602536997886,-0.038680340381378825
0.7590132827324478,0.6955602536997886,-0.03868271788144441
0.7590132827324478,0.7040169133192389,-0.03878827335858586
0.7609108159392789,0.7040169133192389,-0.03881615990990991
0.7609108159392789,0.7167019027484144,-0.039102468506260264
0.7628083491461101,0.7167019027484144,-0.039104461669921875
0.7628083491461101,0.7230443974630021,-0.039150753739842406
0.7647058823529411,0.7230443974630021,-0.03920029786686912
0.7647058823529411,0.7251585623678647,-0.03921103863268609
0.7685009487666035,0.7251585623678647,-0.03925129197399069
0.7685009487666035,0.7315010570824524,-0.03940060134863124
0.7741935483870968,0.7315010570824524,-0.03941169819078947
0.7741935483870968,0.733615221987315,-0.03943427160731636
0.7760910815939279,0.733615221987315,-0.03943751863446631
0.7760910815939279,0.7357293868921776,-0.039524504685090486
0.777988614800759,0.7357293868921776,-0.03958479375737898
0.777988614800759,0.7378435517970402,-0.0396302741622217
0.7798861480075902,0.7378435517970402,-0.039642943228221414
0.7798861480075902,0.7399577167019028,-0.039693785285815096
0.7817836812144212,0.7399577167019028,-0.03973232171474359
0.7817836812144212,0.7420718816067653,-0.03996442828262062
0.7874762808349146,0.7420718816067653,-0.04012461260330579
0.7874762808349146,0.7441860465116279,-0.040139669727368744
0.7950664136622391,0.7441860465116279,-0.04027605615120024
0.7950664136622391,0.7505285412262156,-0.040602159857571214
0.8045540796963947,0.7505285412262156,-0.04076244212962963
0.8045540796963947,0.7526427061310782,-0.0407775390625
0.8064516129032258,0.7526427061310782,-0.04092044430179196
0.8064516129032258,0.758985200845666,-0.04101711821483181
0.8102466793168881,0.758985200845666,-0.04111650955578512
0.8102466793168881,0.7610993657505285,-0.04122928732303732
0.8178368121442126,0.7610993657505285,-0.04148270363031432
0.8178368121442126,0.7653276955602537,-0.041588053983800555
0.8197343453510436,0.7653276955602537,-0.041643679066834804
0.8197343453510436,0.7780126849894292,-0.042059668350717075
0.8349146110056926,0.7780126849894292,-0.04243045128461795
0.8349146110056926,0.7801268498942917,-0.042435917541058396
0.8368121442125237,0.7801268498942917,-0.04255785803127221
0.8368121442125237,0.7822410147991543,-0.04256847292877907
0.8406072106261859,0.7822410147991543,-0.042576678240740747
0.8406072106261859,0.7906976744186046,-0.04277675017307026
0.8425047438330171,0.7906976744186046,-0.042811584472656254
0.8425047438330171,0.8076109936575053,-0.04302420088031702
0.8444022770398482,0.8076109936575053,-0.04303059895833334
0.8444022770398482,0.8308668076109936,-0.043444917747659725
0.8462998102466793,0.8308668076109936,-0.04349836869673295
0.8462998102466793,0.8350951374207188,-0.043532219485960144
0.8500948766603416,0.8350951374207188,-0.043592033128287
0.8500948766603416,0.8372093023255814,-0.04360321664518208
0.8519924098671727,0.8372093023255814,-0.04365651646832834
0.8519924098671727,0.8477801268498943,-0.04405260373118729
0.855787476280835,0.8477801268498943,-0.04418418211836424
0.855787476280835,0.8625792811839323,-0.044539041722074464
0.857685009487666,0.8625792811839323,-0.04454591073396005
0.857685009487666,0.864693446088795,-0.04459158761160714
0.8614800759013282,0.864693446088795,-0.044685195495035045
0.8614800759013282,0.8710359408033826,-0.04483058309962607
0.8709677419354839,0.8710359408033826,-0.04536714609603436
0.8709677419354839,0.8731501057082452,-0.04546773719235325
0.872865275142315,0.8731501057082452,-0.04548403051678803
0.872865275142315,0.879492600422833,-0.045670984596130684
0.8766603415559773,0.879492600422833,-0.04581780389908257
0.8766603415559773,0.8879492600422833,-0.04619429264162561
0.8785578747628083,0.8879492600422833,-0.046447805924849074
0.8785578747628083,0.8900634249471459,-0.04652027856735956
0.8823529411764706,0.8900634249471459,-0.046548601752021565
0.8823529411764706,0.8921775898520085,-0.04667856501436781
0.889943074003795,0.8921775898520085,-0.047026988636363634
0.889943074003795,0.8942917547568711,-0.04717548076923077
0.8937381404174574,0.8942917547568711,-0.04719648211331679
0.8937381404174574,0.8964059196617337,-0.047205636160714284
0.8956356736242884,0.8964059196617337,-0.047272276509287926
0.8956356736242884,0.8985200845665962,-0.04734964832621083
0.9032258064516129,0.8985200845665962,-0.047633120888157895
0.9032258064516129,0.9006342494714588,-0.04763872195512821
0.9089184060721063,0.9006342494714588,-0.04783556271363744
0.9089184060721063,0.904862579281184,-0.04816845154494382
0.9184060721062619,0.904862579281184,-0.04911344597138554
0.9184060721062619,0.9090909090909091,-0.04923943348041586
0.9240986717267552,0.9090909090909091,-0.04938248344089674
0.9240986717267552,0.9112050739957717,-0.04941840277777777
0.9259962049335864,0.9112050739957717,-0.049793846843200734
0.9259962049335864,0.9133192389006343,-0.04980085784313726
0.9297912713472486,0.9133192389006343,-0.050212381206033545
0.9297912713472486,0.9154334038054969,-0.0502176601684953
0.937381404174573,0.9154334038054969,-0.05050605050649847
0.937381404174573,0.9175475687103594,-0.050649007161458336
0.9392789373814042,0.9175475687103594,-0.05073149978041282
0.9392789373814042,0.9217758985200846,-0.05103048505216693
0.9411764705882353,0.9217758985200846,-0.0512423938842901
0.9411764705882353,0.9238900634249472,-0.05127555941358025
0.9430740037950665,0.9238900634249472,-0.0514293340989101
0.9430740037950665,0.9260042283298098,-0.05176133375901442
0.9449715370018975,0.9260042283298098,-0.05176411290322581
0.9449715370018975,0.9344608879492601,-0.05223759368955513
0.9468690702087287,0.9344608879492601,-0.05235759706717587
0.9468690702087287,0.9365750528541226,-0.05284992978561617
0.9544592030360531,0.9365750528541226,-0.05304907289002557
0.9544592030360531,0.9386892177589852,-0.05321215557795699
0.9563567362428842,0.9386892177589852,-0.05323747337476657
0.9563567362428842,0.9408033826638478,-0.053248355263157895
0.9582542694497154,0.9408033826638478,-0.05338967623679981
0.9582542694497154,0.9471458773784355,-0.053972340593434344
0.9601518026565465,0.9471458773784355,-0.05398482833655706
0.9601518026565465,0.9492600422832981,-0.054209639386432924
0.9620493358633776,0.9492600422832981,-0.054523535734097635
0.9620493358633776,0.9619450317124736,-0.056372419084821435
0.9639468690702088,0.9619450317124736,-0.05678575928859447
0.9639468690702088,0.9640591966173362,-0.057136835385018334
0.9658444022770398,0.9640591966173362,-0.057389380530973456
0.9658444022770398,0.9661733615221987,-0.057492366175873756
0.967741935483871,0.9661733615221987,-0.05753546333474218
0.967741935483871,0.9725158562367865,-0.05864800347222222
0.9715370018975332,0.9725158562367865,-0.05898649796195652
0.9715370018975332,0.9767441860465116,-0.059327028508771924
0.9753320683111955,0.9767441860465116,-0.05954299812030075
0.9753320683111955,0.9788583509513742,-0.059692124735729386
0.9829222011385199,0.9788583509513742,-0.06179279033954327
0.9829222011385199,0.9809725158562368,-0.06268229166666667
0.9848197343453511,0.9809725158562368,-0.06384873375079264
0.9848197343453511,0.985200845665962,-0.06483167760512408
0.9886148007590133,0.985200845665962,-0.06557539682539683
0.9886148007590133,0.9873150105708245,-0.06745242214532872
0.9905123339658444,0.9873150105708245,-0.06810075963438736
0.9905123339658444,0.9894291754756871,-0.06845313556457065
0.9924098671726755,0.9894291754756871,-0.06887058165015245
0.9924098671726755,0.9978858350951374,-0.07111150568181818
0.9981024667931688,0.9978858350951374,-0.0787994232936878
0.9981024667931688,1.0,-0.08316623789346246
1.0,1.0,-0.1044440809729064


==> figs/data/gdm_token_dropouts_ngram_k=7_ngram_k=7_k_min_probs_0.2_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.005621741799747243
0.0777988614800759,0.0,-0.0663909912109375
0.0777988614800759,0.0021141649048625794,-0.06898328993055555
0.07969639468690702,0.0021141649048625794,-0.07257080078125
0.07969639468690702,0.006342494714587738,-0.0814697265625
0.08159392789373814,0.006342494714587738,-0.08846028645833333
0.08159392789373814,0.008456659619450317,-0.09236653645833333
0.08538899430740038,0.008456659619450317,-0.09332275390625
0.08538899430740038,0.012684989429175475,-0.09991455078125
0.09108159392789374,0.012684989429175475,-0.11267768012152778
0.09108159392789374,0.014799154334038054,-0.12518310546875
0.09297912713472485,0.014799154334038054,-0.12717982700892858
0.09297912713472485,0.016913319238900635,-0.1273162841796875
0.09487666034155598,0.016913319238900635,-0.12788273737980768
0.09487666034155598,0.021141649048625793,-0.13155110677083334
0.09867172675521822,0.021141649048625793,-0.13676313920454544
0.09867172675521822,0.023255813953488372,-0.13774617513020834
0.10056925996204934,0.023255813953488372,-0.14236831665039062
0.10056925996204934,0.02959830866807611,-0.1471710205078125
0.10815939278937381,0.02959830866807611,-0.15362548828125
0.10815939278937381,0.03171247357293869,-0.159423828125
0.11385199240986717,0.03171247357293869,-0.16709391276041666
0.11385199240986717,0.03805496828752643,-0.1691436767578125
0.1157495256166983,0.03805496828752643,-0.16965738932291666
0.1157495256166983,0.042283298097251586,-0.171966552734375
0.11954459203036052,0.042283298097251586,-0.17502267020089285
0.11954459203036052,0.046511627906976744,-0.1767578125
0.12144212523719165,0.046511627906976744,-0.17738850911458334
0.12144212523719165,0.05708245243128964,-0.18229166666666666
0.12333965844402277,0.05708245243128964,-0.18450055803571427
0.12333965844402277,0.05919661733615222,-0.1854248046875
0.127134724857685,0.05919661733615222,-0.1889892578125
0.127134724857685,0.06765327695560254,-0.19340006510416666
0.12903225806451613,0.06765327695560254,-0.1937255859375
0.12903225806451613,0.06976744186046512,-0.19437081473214285
0.13092979127134724,0.06976744186046512,-0.19513811383928573
0.13092979127134724,0.0824524312896406,-0.20298549107142858
0.14041745730550284,0.0824524312896406,-0.2125091552734375
0.14041745730550284,0.08456659619450317,-0.21391950334821427
0.14231499051233396,0.08456659619450317,-0.2153862847222222
0.14231499051233396,0.08668076109936575,-0.2159090909090909
0.1442125237191651,0.08668076109936575,-0.2193359375
0.1442125237191651,0.09725158562367865,-0.22160993303571427
0.14800759013282733,0.09725158562367865,-0.22530691964285715
0.14800759013282733,0.09936575052854123,-0.22569056919642858
0.14990512333965844,0.09936575052854123,-0.22726004464285715
0.14990512333965844,0.11839323467230443,-0.2323676215277778
0.15370018975332067,0.11839323467230443,-0.233642578125
0.15370018975332067,0.1226215644820296,-0.23404947916666666
0.1555977229601518,0.1226215644820296,-0.2345920138888889
0.1555977229601518,0.12473572938689217,-0.23486328125
0.15939278937381404,0.12473572938689217,-0.2388916015625
0.15939278937381404,0.1331923890063425,-0.2403076171875
0.16129032258064516,0.1331923890063425,-0.241357421875
0.16129032258064516,0.13530655391120508,-0.24183485243055555
0.16318785578747627,0.13530655391120508,-0.2421875
0.16318785578747627,0.13953488372093023,-0.24327741350446427
0.16888045540796964,0.13953488372093023,-0.24620768229166667
0.16888045540796964,0.14799154334038056,-0.24904563210227273
0.17077798861480076,0.14799154334038056,-0.24945068359375
0.17077798861480076,0.1522198731501057,-0.2541368272569444
0.17267552182163187,0.1522198731501057,-0.2554931640625
0.17267552182163187,0.15644820295983086,-0.2572265625
0.174573055028463,0.15644820295983086,-0.25748116629464285
0.174573055028463,0.160676532769556,-0.2576329848345588
0.17836812144212524,0.160676532769556,-0.2585693359375
0.17836812144212524,0.16279069767441862,-0.259521484375
0.18216318785578747,0.16279069767441862,-0.261962890625
0.18216318785578747,0.17547568710359407,-0.2658148871527778
0.18785578747628084,0.17547568710359407,-0.2681396484375
0.18785578747628084,0.17758985200845667,-0.268280029296875
0.1935483870967742,0.17758985200845667,-0.2690185546875
0.1935483870967742,0.1839323467230444,-0.271240234375
0.19924098671726756,0.1839323467230444,-0.2725423177083333
0.19924098671726756,0.18604651162790697,-0.27294921875
0.20113851992409867,0.18604651162790697,-0.27302689985795453
0.20113851992409867,0.18816067653276955,-0.273193359375
0.21062618595825428,0.18816067653276955,-0.2750244140625
0.21062618595825428,0.19238900634249473,-0.2757059733072917
0.2144212523719165,0.19238900634249473,-0.27760416666666665
0.2144212523719165,0.19661733615221988,-0.27877987132352944
0.222011385199241,0.19661733615221988,-0.28080610795454547
0.222011385199241,0.19873150105708245,-0.280859375
0.222011385199241,0.2029598308668076,-0.28125
0.22580645161290322,0.2029598308668076,-0.2815607244318182
0.22580645161290322,0.20507399577167018,-0.28248291015625
0.22960151802656548,0.20507399577167018,-0.28289358956473215
0.22960151802656548,0.20930232558139536,-0.284820556640625
0.2333965844402277,0.20930232558139536,-0.28581099076704547
0.2333965844402277,0.21141649048625794,-0.2858135516826923
0.23529411764705882,0.21141649048625794,-0.2871907552083333
0.23529411764705882,0.2135306553911205,-0.28759765625
0.23719165085388993,0.2135306553911205,-0.28837890625
0.23719165085388993,0.21775898520084566,-0.2899068196614583
0.2409867172675522,0.21775898520084566,-0.29010009765625
0.2409867172675522,0.2219873150105708,-0.29080636160714285
0.24478178368121442,0.2219873150105708,-0.2920654296875
0.24478178368121442,0.24312896405919662,-0.2986382378472222
0.2504743833017078,0.24312896405919662,-0.30147879464285715
0.2504743833017078,0.24735729386892177,-0.3019496372767857
0.2523719165085389,0.24947145877378435,-0.30322265625
0.25426944971537,0.24947145877378435,-0.3043975830078125
0.25426944971537,0.2536997885835095,-0.3050537109375
0.25996204933586337,0.2536997885835095,-0.3059895833333333
0.25996204933586337,0.266384778012685,-0.3103841145833333
0.2618595825426945,0.266384778012685,-0.3114013671875
0.2618595825426945,0.26849894291754756,-0.31171875
0.2637571157495256,0.26849894291754756,-0.3125
0.2637571157495256,0.28752642706131076,-0.31651088169642855
0.2656546489563567,0.28752642706131076,-0.316650390625
0.2656546489563567,0.2938689217758985,-0.3177490234375
0.2675521821631879,0.2938689217758985,-0.3179743840144231
0.2675521821631879,0.3150105708245243,-0.32861328125
0.2713472485768501,0.3150105708245243,-0.33203125
0.2713472485768501,0.3171247357293869,-0.3322265625
0.27514231499051234,0.3171247357293869,-0.33286830357142855
0.27514231499051234,0.3192389006342495,-0.3330841064453125
0.27703984819734345,0.3192389006342495,-0.333203125
0.27703984819734345,0.321353065539112,-0.3353465153620793
0.27893738140417457,0.321353065539112,-0.33544921875
0.27893738140417457,0.32346723044397463,-0.3358677455357143
0.2808349146110057,0.32346723044397463,-0.3362172444661458
0.2808349146110057,0.3276955602536998,-0.337890625
0.2827324478178368,0.3276955602536998,-0.3381618923611111
0.2827324478178368,0.3298097251585624,-0.33818359375
0.2846299810246679,0.3298097251585624,-0.3390842013888889
0.2846299810246679,0.33192389006342493,-0.33917236328125
0.2884250474383302,0.33192389006342493,-0.34075927734375
0.2884250474383302,0.33403805496828753,-0.34124755859375
0.2903225806451613,0.33403805496828753,-0.3417271205357143
0.2903225806451613,0.3382663847780127,-0.34183175223214285
0.2922201138519924,0.3382663847780127,-0.34214564732142855
0.2922201138519924,0.3403805496828753,-0.3423828125
0.29601518026565465,0.3403805496828753,-0.343017578125
0.29601518026565465,0.34249471458773784,-0.34375
0.30740037950664134,0.34249471458773784,-0.3465576171875
0.30740037950664134,0.34460887949260044,-0.3474934895833333
0.3111954459203036,0.34460887949260044,-0.348236083984375
0.3111954459203036,0.346723044397463,-0.3492160373263889
0.31309297912713474,0.346723044397463,-0.349853515625
0.31309297912713474,0.35095137420718814,-0.3505859375
0.31499051233396586,0.35095137420718814,-0.3507080078125
0.31499051233396586,0.3657505285412262,-0.357421875
0.3187855787476281,0.3657505285412262,-0.3581949869791667
0.3187855787476281,0.3763213530655391,-0.3602294921875
0.3206831119544592,0.3763213530655391,-0.3607855902777778
0.3206831119544592,0.3784355179704017,-0.3609095982142857
0.3225806451612903,0.3784355179704017,-0.3618408203125
0.3225806451612903,0.38054968287526425,-0.3624267578125
0.32447817836812143,0.38054968287526425,-0.3637152777777778
0.32447817836812143,0.386892177589852,-0.3648158482142857
0.33396584440227706,0.386892177589852,-0.3684353298611111
0.33396584440227706,0.39112050739957716,-0.3693181818181818
0.3377609108159393,0.39112050739957716,-0.3697509765625
0.3377609108159393,0.3953488372093023,-0.3704427083333333
0.3396584440227704,0.3974630021141649,-0.3707275390625
0.3396584440227704,0.39957716701902746,-0.37158203125
0.3415559772296015,0.39957716701902746,-0.3716634114583333
0.3415559772296015,0.40380549682875266,-0.373046875
0.34345351043643263,0.40380549682875266,-0.37308175223214285
0.34345351043643263,0.4059196617336152,-0.3732421875
0.34535104364326374,0.4059196617336152,-0.3734375
0.34535104364326374,0.4080338266384778,-0.373828125
0.349146110056926,0.4080338266384778,-0.3746744791666667
0.349146110056926,0.4186046511627907,-0.3776448567708333
0.3567362428842505,0.4186046511627907,-0.3791015625
0.3567362428842505,0.42071881606765327,-0.3794487847222222
0.3586337760910816,0.42071881606765327,-0.379486083984375
0.3586337760910816,0.42283298097251587,-0.380419921875
0.36242884250474383,0.42283298097251587,-0.380859375
0.36242884250474383,0.4249471458773784,-0.3830769856770833
0.36432637571157495,0.4249471458773784,-0.383251953125
0.36432637571157495,0.42917547568710357,-0.3844757080078125
0.3681214421252372,0.42917547568710357,-0.3846923828125
0.3681214421252372,0.4355179704016913,-0.386962890625
0.3738140417457306,0.4355179704016913,-0.38741629464285715
0.3738140417457306,0.4376321353065539,-0.3886021205357143
0.3757115749525617,0.4376321353065539,-0.38888113839285715
0.3757115749525617,0.4397463002114165,-0.389111328125
0.3776091081593928,0.4397463002114165,-0.38974609375
0.3776091081593928,0.4418604651162791,-0.3900146484375
0.38330170777988615,0.4418604651162791,-0.3911895751953125
0.38330170777988615,0.44820295983086683,-0.39208984375
0.3870967741935484,0.44820295983086683,-0.3934849330357143
0.3870967741935484,0.4503171247357294,-0.39439174107142855
0.396584440227704,0.4503171247357294,-0.3980509440104167
0.396584440227704,0.4587737843551797,-0.403955078125
0.40227703984819735,0.4587737843551797,-0.4049479166666667
0.40227703984819735,0.46723044397463004,-0.40733119419642855
0.40417457305502846,0.46723044397463004,-0.40849609375
0.40417457305502846,0.4714587737843552,-0.40887451171875
0.42314990512333966,0.4714587737843552,-0.415008544921875
0.42314990512333966,0.47357293868921774,-0.41640625
0.4250474383301708,0.47357293868921774,-0.41650390625
0.4250474383301708,0.47568710359408034,-0.41713169642857145
0.428842504743833,0.47568710359408034,-0.4180385044642857
0.428842504743833,0.4799154334038055,-0.418896484375
0.4307400379506641,0.4799154334038055,-0.4192708333333333
0.4307400379506641,0.48414376321353064,-0.4202880859375
0.43453510436432635,0.48414376321353064,-0.4216796875
0.43453510436432635,0.4904862579281184,-0.4236653645833333
0.43833017077798864,0.4904862579281184,-0.42626953125
0.43833017077798864,0.49471458773784355,-0.4273546006944444
0.44022770398481975,0.49471458773784355,-0.4277750651041667
0.44022770398481975,0.49682875264270615,-0.4278564453125
0.444022770398482,0.49682875264270615,-0.4324815538194444
0.444022770398482,0.4989429175475687,-0.4329427083333333
0.4459203036053131,0.4989429175475687,-0.433349609375
0.4459203036053131,0.5010570824524313,-0.433447265625
0.4478178368121442,0.5010570824524313,-0.433740234375
0.4478178368121442,0.507399577167019,-0.4338942307692308
0.45161290322580644,0.507399577167019,-0.4359375
0.45161290322580644,0.5137420718816068,-0.437353515625
0.45540796963946867,0.5137420718816068,-0.4381154378255208
0.45540796963946867,0.5158562367864693,-0.43902587890625
0.4573055028462998,0.5158562367864693,-0.4404296875
0.4573055028462998,0.5200845665961945,-0.44057992788461536
0.45920303605313095,0.5200845665961945,-0.4419642857142857
0.45920303605313095,0.5243128964059197,-0.443359375
0.46110056925996207,0.5243128964059197,-0.44559151785714285
0.46110056925996207,0.5264270613107822,-0.45218098958333336
0.4648956356736243,0.5264270613107822,-0.4558803013392857
0.4648956356736243,0.53276955602537,-0.45984976632254465
0.4667931688804554,0.53276955602537,-0.460693359375
0.4667931688804554,0.5348837209302325,-0.46142578125
0.4686907020872865,0.5348837209302325,-0.461669921875
0.4686907020872865,0.5369978858350951,-0.4619140625
0.47058823529411764,0.5369978858350951,-0.4625651041666667
0.47058823529411764,0.5391120507399577,-0.46303013392857145
0.47248576850094876,0.5391120507399577,-0.4630859375
0.47248576850094876,0.5412262156448203,-0.4676106770833333
0.476280834914611,0.5412262156448203,-0.46847098214285715
0.476280834914611,0.5454545454545454,-0.46926116943359375
0.48007590132827327,0.5454545454545454,-0.4737955729166667
0.48007590132827327,0.547568710359408,-0.4755859375
0.48007590132827327,0.5517970401691332,-0.4759765625
0.4857685009487666,0.5517970401691332,-0.47744140625
0.4857685009487666,0.5581395348837209,-0.4822443181818182
0.48956356736242884,0.5581395348837209,-0.48291015625
0.49146110056925996,0.5602536997885835,-0.483203125
0.4952561669829222,0.5602536997885835,-0.48590087890625
0.4952561669829222,0.5623678646934461,-0.4864366319444444
0.4971537001897533,0.5623678646934461,-0.4873860677083333
0.4971537001897533,0.5687103594080338,-0.49560546875
0.4990512333965844,0.5687103594080338,-0.49644886363636365
0.4990512333965844,0.5708245243128964,-0.49697265625
0.5009487666034156,0.5708245243128964,-0.497265625
0.5009487666034156,0.5750528541226215,-0.4974365234375
0.5047438330170778,0.5750528541226215,-0.49776785714285715
0.5047438330170778,0.5856236786469344,-0.5029296875
0.5066413662239089,0.5856236786469344,-0.50394287109375
0.5066413662239089,0.587737843551797,-0.50458984375
0.50853889943074,0.587737843551797,-0.506207275390625
0.50853889943074,0.5919661733615222,-0.50712890625
0.5161290322580645,0.5919661733615222,-0.5098063151041666
0.5161290322580645,0.5940803382663847,-0.5099051339285714
0.5180265654648957,0.5940803382663847,-0.51123046875
0.5180265654648957,0.5983086680761099,-0.51220703125
0.5218216318785579,0.5983086680761099,-0.513946533203125
0.5218216318785579,0.6025369978858351,-0.515380859375
0.523719165085389,0.6025369978858351,-0.5161021839488636
0.523719165085389,0.6046511627906976,-0.5164794921875
0.5256166982922201,0.6046511627906976,-0.5166015625
0.5256166982922201,0.6067653276955602,-0.5176532451923077
0.5294117647058824,0.6067653276955602,-0.52113037109375
0.5294117647058824,0.6088794926004228,-0.5213775634765625
0.5313092979127134,0.6088794926004228,-0.521636962890625
0.5313092979127134,0.6194503171247357,-0.525634765625
0.5351043643263758,0.6194503171247357,-0.5259486607142857
0.5351043643263758,0.6215644820295984,-0.5261579241071429
0.538899430740038,0.6215644820295984,-0.52744140625
0.538899430740038,0.627906976744186,-0.5347493489583334
0.540796963946869,0.627906976744186,-0.5350167410714286
0.540796963946869,0.6300211416490487,-0.53603515625
0.5464895635673624,0.6300211416490487,-0.5378519694010416
0.5464895635673624,0.6321353065539113,-0.5380859375
0.5483870967741935,0.6321353065539113,-0.5390625
0.5483870967741935,0.6342494714587738,-0.5406901041666666
0.5521821631878557,0.6342494714587738,-0.5424107142857143
0.5521821631878557,0.638477801268499,-0.545135498046875
0.5540796963946869,0.638477801268499,-0.5458984375
0.5540796963946869,0.642706131078224,-0.5475376674107143
0.5559772296015181,0.642706131078224,-0.5479403409090909
0.5559772296015181,0.6511627906976745,-0.55576171875
0.5597722960151803,0.6511627906976745,-0.5560546875
0.5597722960151803,0.653276955602537,-0.5579427083333334
0.5635673624288425,0.653276955602537,-0.5596435546875
0.5635673624288425,0.6553911205073996,-0.560302734375
0.5749525616698292,0.6553911205073996,-0.564453125
0.5749525616698292,0.6659619450317125,-0.567626953125
0.5844402277039848,0.6659619450317125,-0.573046875
0.5844402277039848,0.6701902748414377,-0.5768229166666666
0.5863377609108159,0.6701902748414377,-0.57685546875
0.5863377609108159,0.6723044397463002,-0.5770786830357143
0.5920303605313093,0.6723044397463002,-0.583837890625
0.5920303605313093,0.6744186046511628,-0.5843912760416666
0.5958254269449715,0.6744186046511628,-0.585693359375
0.5958254269449715,0.6765327695560254,-0.586181640625
0.5977229601518027,0.6765327695560254,-0.5869140625
0.5977229601518027,0.678646934460888,-0.587890625
0.603415559772296,0.678646934460888,-0.5890066964285714
0.603415559772296,0.6849894291754757,-0.6007254464285714
0.6072106261859582,0.6849894291754757,-0.6015625
0.6072106261859582,0.6892177589852009,-0.60498046875
0.6091081593927894,0.6892177589852009,-0.6050211588541666
0.6091081593927894,0.693446088794926,-0.6061197916666666
0.6110056925996205,0.6955602536997886,-0.6064453125
0.6129032258064516,0.6955602536997886,-0.607177734375
0.6129032258064516,0.6976744186046512,-0.6074981689453125
0.6148007590132827,0.6976744186046512,-0.60888671875
0.6148007590132827,0.6997885835095138,-0.6092703683035714
0.618595825426945,0.6997885835095138,-0.6117960611979166
0.618595825426945,0.7103594080338267,-0.61328125
0.6280834914611005,0.7103594080338267,-0.6215277777777778
0.6318785578747628,0.7103594080338267,-0.62451171875
0.6318785578747628,0.7124735729386892,-0.6248372395833334
0.6337760910815939,0.7124735729386892,-0.625244140625
0.6337760910815939,0.7167019027484144,-0.6289145549138387
0.6394686907020873,0.7167019027484144,-0.630029296875
0.6394686907020873,0.718816067653277,-0.6314871651785714
0.6413662239089184,0.718816067653277,-0.63323974609375
0.6413662239089184,0.7230443974630021,-0.63470458984375
0.6432637571157496,0.7230443974630021,-0.6348544034090909
0.6432637571157496,0.7272727272727273,-0.63739013671875
0.6451612903225806,0.7272727272727273,-0.6396484375
0.6451612903225806,0.7293868921775899,-0.64072265625
0.6470588235294118,0.7293868921775899,-0.64306640625
0.6470588235294118,0.7315010570824524,-0.6495768229166666
0.6546489563567363,0.7315010570824524,-0.6522565569196429
0.6546489563567363,0.7357293868921776,-0.6552734375
0.6584440227703985,0.7357293868921776,-0.6564127604166666
0.6584440227703985,0.7378435517970402,-0.657421875
0.6622390891840607,0.7378435517970402,-0.6577962239583334
0.6622390891840607,0.7399577167019028,-0.658203125
0.6641366223908919,0.7399577167019028,-0.659375
0.6641366223908919,0.7420718816067653,-0.6593967013888888
0.6698292220113852,0.7420718816067653,-0.6611328125
0.6698292220113852,0.7463002114164905,-0.66259765625
0.6717267552182163,0.7463002114164905,-0.6629231770833334
0.6717267552182163,0.7484143763213531,-0.6631673177083334
0.6774193548387096,0.7484143763213531,-0.6695963541666666
0.6774193548387096,0.7505285412262156,-0.6700994318181818
0.6850094876660342,0.7505285412262156,-0.6759440104166666
0.6850094876660342,0.7526427061310782,-0.6761067708333334
0.6869070208728653,0.7526427061310782,-0.6761997767857143
0.6869070208728653,0.758985200845666,-0.684765625
0.6888045540796964,0.758985200845666,-0.6854736328125
0.6888045540796964,0.7632135306553911,-0.6862444196428571
0.6944971537001897,0.7632135306553911,-0.6897083629261364
0.6944971537001897,0.7653276955602537,-0.6902743252840909
0.6963946869070209,0.7653276955602537,-0.6904296875
0.698292220113852,0.7674418604651163,-0.6953125
0.7058823529411765,0.7674418604651163,-0.69921875
0.7058823529411765,0.7716701902748414,-0.7031598772321429
0.713472485768501,0.7716701902748414,-0.7081705729166666
0.713472485768501,0.773784355179704,-0.708984375
0.7191650853889943,0.773784355179704,-0.7120496961805556
0.7191650853889943,0.7780126849894292,-0.7143147786458334
0.7210626185958254,0.7780126849894292,-0.7154900045955882
0.7210626185958254,0.7801268498942917,-0.71566162109375
0.7305502846299811,0.7801268498942917,-0.720947265625
0.7305502846299811,0.7843551797040169,-0.7221272786458334
0.7362428842504743,0.7843551797040169,-0.7265625
0.7362428842504743,0.7906976744186046,-0.72890625
0.7514231499051234,0.7906976744186046,-0.7416294642857143
0.7514231499051234,0.7970401691331924,-0.7465122767857143
0.7533206831119544,0.7970401691331924,-0.7477213541666666
0.7533206831119544,0.7991543340380549,-0.747802734375
0.7552182163187856,0.7991543340380549,-0.7504475911458334
0.7552182163187856,0.8012684989429175,-0.751171875
0.7666034155597723,0.8012684989429175,-0.76015625
0.7666034155597723,0.8033826638477801,-0.7608816964285714
0.7685009487666035,0.8033826638477801,-0.7621527777777778
0.7685009487666035,0.8054968287526427,-0.763671875
0.7722960151802657,0.8054968287526427,-0.7647569444444444
0.7722960151802657,0.8118393234672304,-0.7692057291666666
0.7798861480075902,0.8118393234672304,-0.7743443080357143
0.7798861480075902,0.813953488372093,-0.776953125
0.7855787476280834,0.813953488372093,-0.782470703125
0.7855787476280834,0.8224101479915433,-0.7877061631944444
0.7874762808349146,0.8224101479915433,-0.7885044642857143
0.7874762808349146,0.828752642706131,-0.7892252604166666
0.7893738140417458,0.828752642706131,-0.7920587713068182
0.7893738140417458,0.8308668076109936,-0.7942708333333334
0.7912713472485768,0.8308668076109936,-0.79453125
0.7912713472485768,0.8329809725158562,-0.794921875
0.7969639468690702,0.8329809725158562,-0.8138020833333334
0.7969639468690702,0.8350951374207188,-0.81494140625
0.8026565464895635,0.8350951374207188,-0.8248697916666666
0.8026565464895635,0.8393234672304439,-0.827392578125
0.8064516129032258,0.8393234672304439,-0.8277587890625
0.8064516129032258,0.8456659619450317,-0.8294677734375
0.8102466793168881,0.8456659619450317,-0.832421875
0.8102466793168881,0.8498942917547568,-0.8447265625
0.8140417457305503,0.8498942917547568,-0.845703125
0.8140417457305503,0.8562367864693446,-0.853125
0.8159392789373814,0.8562367864693446,-0.8548177083333334
0.8159392789373814,0.8583509513742071,-0.8565848214285714
0.8178368121442126,0.8583509513742071,-0.8569779829545454
0.8178368121442126,0.8625792811839323,-0.8593424479166667
0.8235294117647058,0.8625792811839323,-0.8642578125
0.8235294117647058,0.8668076109936576,-0.869140625
0.825426944971537,0.8668076109936576,-0.873046875
0.825426944971537,0.86892177589852,-0.8834635416666666
0.8368121442125237,0.86892177589852,-0.91015625
0.8368121442125237,0.8752642706131079,-0.916015625
0.8425047438330171,0.8752642706131079,-0.923828125
0.8425047438330171,0.8837209302325582,-0.9405691964285714
0.8462998102466793,0.8837209302325582,-0.94765625
0.8462998102466793,0.8858350951374208,-0.9508463541666666
0.8481973434535104,0.8858350951374208,-0.9544566761363636
0.8481973434535104,0.8900634249471459,-0.95615234375
0.8500948766603416,0.8900634249471459,-0.9591346153846154
0.8500948766603416,0.8921775898520085,-0.9593838778409091
0.8614800759013282,0.8921775898520085,-0.9739990234375
0.8614800759013282,0.8942917547568711,-0.9751674107142857
0.8652751423149905,0.8942917547568711,-0.984375
0.8652751423149905,0.8964059196617337,-0.99560546875
0.8690702087286527,0.8964059196617337,-0.9984130859375
0.8690702087286527,0.9006342494714588,-1.0192057291666667
0.8709677419354839,0.9006342494714588,-1.021484375
0.8709677419354839,0.9027484143763214,-1.0234375
0.872865275142315,0.9027484143763214,-1.028515625
0.872865275142315,0.9090909090909091,-1.0315290178571428
0.8766603415559773,0.9090909090909091,-1.03662109375
0.8766603415559773,0.9112050739957717,-1.04375
0.8785578747628083,0.9112050739957717,-1.044189453125
0.8785578747628083,0.9133192389006343,-1.0442708333333333
0.8804554079696395,0.9133192389006343,-1.0484095982142858
0.8804554079696395,0.9154334038054969,-1.0509033203125
0.8823529411764706,0.9154334038054969,-1.05224609375
0.8842504743833017,0.9175475687103594,-1.05859375
0.888045540796964,0.9175475687103594,-1.0692274305555556
0.888045540796964,0.919661733615222,-1.0725911458333333
0.889943074003795,0.919661733615222,-1.1056640625
0.889943074003795,0.9238900634249472,-1.11328125
0.8918406072106262,0.9238900634249472,-1.11865234375
0.8918406072106262,0.9281183932346723,-1.1354166666666667
0.8937381404174574,0.9281183932346723,-1.1389973958333333
0.8937381404174574,0.9323467230443975,-1.1450892857142858
0.9013282732447818,0.9323467230443975,-1.1717936197916667
0.9013282732447818,0.9344608879492601,-1.1779641544117647
0.9127134724857685,0.9344608879492601,-1.1966552734375
0.9127134724857685,0.9365750528541226,-1.2115885416666667
0.9146110056925996,0.9365750528541226,-1.2164861505681819
0.9146110056925996,0.9429175475687104,-1.2248263888888888
0.9259962049335864,0.9429175475687104,-1.2753255208333334
0.9259962049335864,0.945031712473573,-1.2773659446022727
0.9278937381404174,0.945031712473573,-1.2788628472222223
0.9278937381404174,0.9471458773784355,-1.2838541666666667
0.9297912713472486,0.9471458773784355,-1.2853515625
0.9297912713472486,0.9534883720930233,-1.3133980887276786
0.9335863377609108,0.9534883720930233,-1.3347355769230769
0.9335863377609108,0.9556025369978859,-1.3449928977272727
0.937381404174573,0.9556025369978859,-1.37255859375
0.937381404174573,0.9619450317124736,-1.421484375
0.9449715370018975,0.9619450317124736,-1.4481770833333334
0.9449715370018975,0.9640591966173362,-1.4562174479166667
0.9468690702087287,0.9640591966173362,-1.4576526988636365
0.9468690702087287,0.9704016913319239,-1.46953125
0.9544592030360531,0.9704016913319239,-1.509765625
0.9544592030360531,0.9725158562367865,-1.515625
0.9582542694497154,0.9725158562367865,-1.5578125
0.9582542694497154,0.9746300211416491,-1.560546875
0.967741935483871,0.9746300211416491,-1.6021205357142858
0.967741935483871,0.9767441860465116,-1.6114908854166667
0.9753320683111955,0.9767441860465116,-1.6920166015625
0.9753320683111955,0.9830866807610994,-1.75927734375
0.9810246679316889,0.9830866807610994,-1.8898654513888888
0.9810246679316889,0.9873150105708245,-1.9055524553571428
0.9829222011385199,0.9873150105708245,-1.94921875
0.9829222011385199,0.9894291754756871,-1.9737723214285714
0.9848197343453511,0.9894291754756871,-1.975
0.9848197343453511,0.9936575052854123,-2.009548611111111
0.9886148007590133,0.9936575052854123,-2.16015625
0.9886148007590133,0.9957716701902748,-2.2979910714285716
0.9962049335863378,0.9957716701902748,-2.458984375
0.9962049335863378,0.9978858350951374,-2.7157451923076925
0.9981024667931688,0.9978858350951374,-2.7994791666666665
0.9981024667931688,1.0,-2.8258463541666665
1.0,1.0,-2.84140625


==> figs/data/gdm_token_dropouts_ngram_k=7_ngram_k=7_ppl_ratio_change_char_case_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.41999855496072963
0.003795066413662239,0.0,-0.45482864502058146
0.003795066413662239,0.0021141649048625794,-0.45814983623909167
0.013282732447817837,0.0021141649048625794,-0.4959915629955764
0.013282732447817837,0.004228329809725159,-0.499764417193188
0.015180265654648957,0.004228329809725159,-0.5023035718668358
0.015180265654648957,0.010570824524312896,-0.5162620937003438
0.020872865275142316,0.010570824524312896,-0.5263954666714773
0.020872865275142316,0.012684989429175475,-0.5281527892056069
0.026565464895635674,0.012684989429175475,-0.5448994548856043
0.026565464895635674,0.016913319238900635,-0.5486258818441503
0.028462998102466792,0.016913319238900635,-0.5504619109619333
0.028462998102466792,0.02536997885835095,-0.557290373216966
0.030360531309297913,0.02536997885835095,-0.5578171588199311
0.030360531309297913,0.02959830866807611,-0.5600990340172685
0.03795066413662239,0.02959830866807611,-0.5679202144676511
0.03795066413662239,0.03171247357293869,-0.5702292902690509
0.03984819734345351,0.03171247357293869,-0.5702948956921166
0.03984819734345351,0.03382663847780127,-0.5718002145314215
0.04174573055028463,0.03382663847780127,-0.5721834385501124
0.04174573055028463,0.03805496828752643,-0.5735940826368856
0.04364326375711575,0.03805496828752643,-0.5740746942462475
0.04364326375711575,0.040169133192389,-0.5791096429242869
0.04933586337760911,0.040169133192389,-0.5829338652138119
0.04933586337760911,0.05496828752642706,-0.5958842674164894
0.058823529411764705,0.05496828752642706,-0.5988500619254233
0.058823529411764705,0.0613107822410148,-0.6002553787958794
0.06072106261859583,0.0613107822410148,-0.6014948558126473
0.06072106261859583,0.06342494714587738,-0.6031570452928137
0.06451612903225806,0.06342494714587738,-0.6039744413617925
0.06451612903225806,0.06553911205073996,-0.6041608806397891
0.0683111954459203,0.06553911205073996,-0.6051800349190347
0.0683111954459203,0.06976744186046512,-0.6063141173146327
0.07020872865275142,0.06976744186046512,-0.6067266671656314
0.07020872865275142,0.07188160676532769,-0.6069254583894346
0.07210626185958255,0.07188160676532769,-0.6078877050807285
0.07210626185958255,0.07610993657505286,-0.6095221985710898
0.07400379506641366,0.07610993657505286,-0.6102987740742958
0.07400379506641366,0.08668076109936575,-0.6119643227489079
0.08159392789373814,0.08668076109936575,-0.6142931705979043
0.08159392789373814,0.09302325581395349,-0.6164126833079122
0.08349146110056926,0.09302325581395349,-0.6165828133393942
0.08349146110056926,0.09725158562367865,-0.6177302765639229
0.08538899430740038,0.09725158562367865,-0.6178196028625323
0.08538899430740038,0.09936575052854123,-0.6180273590365477
0.08918406072106262,0.09936575052854123,-0.6192519663836041
0.08918406072106262,0.1014799154334038,-0.6194541046053034
0.09297912713472485,0.1014799154334038,-0.6202678101585495
0.09297912713472485,0.10782241014799154,-0.6231540386868432
0.09487666034155598,0.10782241014799154,-0.6231767336689902
0.09487666034155598,0.11839323467230443,-0.6256936914419299
0.0967741935483871,0.11839323467230443,-0.6260098490150989
0.0967741935483871,0.12050739957716702,-0.6265124206608276
0.09867172675521822,0.12050739957716702,-0.6270630125659372
0.09867172675521822,0.1226215644820296,-0.6271612339943552
0.10436432637571158,0.1226215644820296,-0.6289825542638883
0.10436432637571158,0.12473572938689217,-0.629433860768685
0.1062618595825427,0.12473572938689217,-0.6296429886085425
0.1062618595825427,0.12684989429175475,-0.6299676045726935
0.1157495256166983,0.12684989429175475,-0.6309523628251883
0.1157495256166983,0.13742071881606766,-0.6347733852474604
0.11954459203036052,0.13742071881606766,-0.635459072453062
0.11954459203036052,0.14587737843551796,-0.6367804699613332
0.12144212523719165,0.14587737843551796,-0.6373779405949489
0.12144212523719165,0.14799154334038056,-0.6383086770272602
0.12333965844402277,0.14799154334038056,-0.6384218730605655
0.12333965844402277,0.1522198731501057,-0.6394052044609665
0.1252371916508539,0.1522198731501057,-0.6394504996462681
0.1252371916508539,0.1543340380549683,-0.6395839299467281
0.12903225806451613,0.1543340380549683,-0.6401434603221773
0.12903225806451613,0.15856236786469344,-0.641301528362428
0.13092979127134724,0.15856236786469344,-0.6421814784785737
0.13092979127134724,0.1649048625792812,-0.6435288968017037
0.1347248576850095,0.1649048625792812,-0.6440722473911329
0.1347248576850095,0.16913319238900634,-0.6448128232690796
0.1366223908918406,0.16913319238900634,-0.6451073708405162
0.1366223908918406,0.1733615221987315,-0.6456811402454729
0.14041745730550284,0.1733615221987315,-0.6462558526672565
0.14041745730550284,0.17547568710359407,-0.647697187602067
0.14231499051233396,0.17547568710359407,-0.6477503026050956
0.14231499051233396,0.18181818181818182,-0.6489644847375863
0.1442125237191651,0.18181818181818182,-0.6498718163165063
0.1442125237191651,0.1839323467230444,-0.6506871280386398
0.1461100569259962,0.1839323467230444,-0.6516969890999708
0.1461100569259962,0.19238900634249473,-0.6530436151429945
0.14800759013282733,0.19238900634249473,-0.6539603932548186
0.14800759013282733,0.20084566596194503,-0.6557792078877416
0.15370018975332067,0.20084566596194503,-0.6574858250197374
0.15370018975332067,0.20718816067653276,-0.660408621516367
0.1555977229601518,0.20718816067653276,-0.6606272130806082
0.1555977229601518,0.20930232558139536,-0.6610603023163932
0.15749525616698293,0.20930232558139536,-0.6613191326449708
0.15749525616698293,0.21141649048625794,-0.6619906382276797
0.16129032258064516,0.21141649048625794,-0.6631925884001949
0.16129032258064516,0.2156448202959831,-0.6633785411808504
0.16318785578747627,0.2156448202959831,-0.6642760666722753
0.16318785578747627,0.226215644820296,-0.6664604322561766
0.16698292220113853,0.226215644820296,-0.6667575351845499
0.16698292220113853,0.22832980972515857,-0.6668075402961494
0.17077798861480076,0.22832980972515857,-0.6676144737300175
0.17077798861480076,0.2346723044397463,-0.6699220238618708
0.174573055028463,0.2346723044397463,-0.6701301030877401
0.174573055028463,0.24312896405919662,-0.6723771427374682
0.17647058823529413,0.24312896405919662,-0.6725645679668203
0.17647058823529413,0.24735729386892177,-0.6731830330771819
0.17836812144212524,0.24735729386892177,-0.6736011586114162
0.17836812144212524,0.24947145877378435,-0.6738387464132864
0.18026565464895636,0.24947145877378435,-0.6743587223100885
0.18026565464895636,0.2558139534883721,-0.6749699483436393
0.1840607210626186,0.2558139534883721,-0.6752029524095358
0.1840607210626186,0.26004228329809725,-0.6755934732738176
0.1859582542694497,0.26004228329809725,-0.6761302984108666
0.1859582542694497,0.27061310782241016,-0.6774052304025088
0.18785578747628084,0.27061310782241016,-0.677696984325735
0.18785578747628084,0.2748414376321353,-0.6777924127095918
0.1935483870967742,0.2748414376321353,-0.6784143075745983
0.1935483870967742,0.2854122621564482,-0.678981453018479
0.19734345351043645,0.2854122621564482,-0.6793317178237028
0.19734345351043645,0.28752642706131076,-0.6794823918571902
0.19924098671726756,0.28752642706131076,-0.6806315021854568
0.19924098671726756,0.2938689217758985,-0.6811388139407307
0.20113851992409867,0.2938689217758985,-0.6815562888693545
0.20113851992409867,0.30021141649048627,-0.6828652701940373
0.2030360531309298,0.30021141649048627,-0.6833257620922001
0.2030360531309298,0.3044397463002114,-0.6840799046852981
0.2049335863377609,0.3044397463002114,-0.6840869508771841
0.2049335863377609,0.3107822410147992,-0.6844241739601633
0.20872865275142316,0.3107822410147992,-0.6845857352389398
0.20872865275142316,0.3192389006342495,-0.6855952949887787
0.21631878557874762,0.3192389006342495,-0.6870235805519744
0.21631878557874762,0.32346723044397463,-0.6871601134435508
0.21821631878557876,0.32346723044397463,-0.6873471174911407
0.21821631878557876,0.32558139534883723,-0.6878317407105918
0.22011385199240988,0.32558139534883723,-0.6879551957739246
0.22011385199240988,0.33192389006342493,-0.688490185713373
0.222011385199241,0.33192389006342493,-0.6891320023615863
0.222011385199241,0.3361522198731501,-0.6896833141133683
0.22960151802656548,0.3361522198731501,-0.6906936446686801
0.22960151802656548,0.3382663847780127,-0.6907935627633206
0.2314990512333966,0.3382663847780127,-0.6907992565055762
0.2314990512333966,0.34249471458773784,-0.6916088280597225
0.23529411764705882,0.34249471458773784,-0.6918758230372442
0.23529411764705882,0.34460887949260044,-0.6919430172692475
0.2428842504743833,0.34460887949260044,-0.6927142790694583
0.2428842504743833,0.35095137420718814,-0.6935407208299871
0.24857685009487665,0.35095137420718814,-0.6950765323100615
0.24857685009487665,0.35306553911205074,-0.6950960034522321
0.2504743833017078,0.35306553911205074,-0.6954293332360735
0.2504743833017078,0.3572938689217759,-0.6955530842338619
0.25426944971537,0.3572938689217759,-0.696023346282403
0.25426944971537,0.36152219873150104,-0.6962840323767476
0.25806451612903225,0.36152219873150104,-0.6975267404489015
0.25806451612903225,0.3678646934460888,-0.699516095866129
0.25996204933586337,0.3678646934460888,-0.6995705890810969
0.25996204933586337,0.38054968287526425,-0.7003341185430191
0.2618595825426945,0.38054968287526425,-0.701010274372656
0.2618595825426945,0.38266384778012685,-0.7014333598352065
0.2656546489563567,0.38266384778012685,-0.7017057679979027
0.2656546489563567,0.386892177589852,-0.7019605191781213
0.2675521821631879,0.386892177589852,-0.7020507267616156
0.2675521821631879,0.39323467230443976,-0.7028383384261394
0.269449715370019,0.39323467230443976,-0.7033134295950494
0.269449715370019,0.3953488372093023,-0.7034836378249435
0.2713472485768501,0.3953488372093023,-0.7036071897587196
0.2713472485768501,0.40169133192389006,-0.7043496929031078
0.27514231499051234,0.40169133192389006,-0.7052934387137647
0.27514231499051234,0.40380549682875266,-0.7055648727942526
0.27893738140417457,0.40380549682875266,-0.7057114937180083
0.27893738140417457,0.4164904862579281,-0.7061914839635893
0.2827324478178368,0.4164904862579281,-0.7072098320240614
0.2827324478178368,0.42071881606765327,-0.7074314853126736
0.2903225806451613,0.42071881606765327,-0.7085668707320958
0.2903225806451613,0.42283298097251587,-0.7093032596642556
0.29601518026565465,0.42283298097251587,-0.7099503718832341
0.29601518026565465,0.4249471458773784,-0.7112414792037195
0.29791271347248577,0.4249471458773784,-0.7112609786237895
0.29791271347248577,0.4334038054968288,-0.7124518931961231
0.2998102466793169,0.4334038054968288,-0.7127939578909233
0.2998102466793169,0.4355179704016913,-0.7129270120176893
0.3055028462998102,0.4355179704016913,-0.7137195064227352
0.3055028462998102,0.4418604651162791,-0.7151559354999208
0.30740037950664134,0.4418604651162791,-0.7151837966759927
0.30740037950664134,0.44608879492600423,-0.7159656621189132
0.3225806451612903,0.44608879492600423,-0.717680474248179
0.3225806451612903,0.4503171247357294,-0.7188242281517354
0.32637571157495254,0.4503171247357294,-0.7192733680557251
0.32637571157495254,0.45454545454545453,-0.7194868430769016
0.33206831119544594,0.45454545454545453,-0.7199733534563443
0.33206831119544594,0.45665961945031713,-0.7200304513434652
0.34345351043643263,0.45665961945031713,-0.7229637279643605
0.34345351043643263,0.4608879492600423,-0.7234554498136684
0.349146110056926,0.4608879492600423,-0.7243343782800231
0.349146110056926,0.4630021141649049,-0.724749866560306
0.3510436432637571,0.4630021141649049,-0.7255545421599278
0.3510436432637571,0.4714587737843552,-0.7259176150962124
0.35294117647058826,0.4714587737843552,-0.7259463767814445
0.35294117647058826,0.47357293868921774,-0.7267624826893884
0.3548387096774194,0.47357293868921774,-0.7268251440611321
0.3548387096774194,0.4799154334038055,-0.7273365585664429
0.3567362428842505,0.4799154334038055,-0.7275912637993482
0.3567362428842505,0.48414376321353064,-0.7288429989738494
0.3586337760910816,0.48414376321353064,-0.7289729705163385
0.3586337760910816,0.48625792811839325,-0.7293839161258504
0.36242884250474383,0.48625792811839325,-0.730045991398862
0.36242884250474383,0.4904862579281184,-0.7308443210701979
0.36622390891840606,0.4904862579281184,-0.7310491412263171
0.36622390891840606,0.492600422832981,-0.7313597785899802
0.3681214421252372,0.492600422832981,-0.73157802959005
0.3681214421252372,0.49471458773784355,-0.7316354169682836
0.3719165085388994,0.49471458773784355,-0.7319534822540834
0.3719165085388994,0.49682875264270615,-0.7323918046898318
0.3738140417457306,0.49682875264270615,-0.7327970177334857
0.3738140417457306,0.4989429175475687,-0.7332034701276543
0.3870967741935484,0.4989429175475687,-0.734949384646175
0.3870967741935484,0.5010570824524313,-0.7353433110406798
0.3889943074003795,0.5010570824524313,-0.7357025518585407
0.3889943074003795,0.5052854122621564,-0.735894490419546
0.3927893738140417,0.5052854122621564,-0.7367794541088317
0.3927893738140417,0.5116279069767442,-0.7369944055044692
0.4155597722960152,0.5116279069767442,-0.7393675982614852
0.4155597722960152,0.5179704016913319,-0.7400969745889614
0.4174573055028463,0.5179704016913319,-0.7403048149715522
0.4174573055028463,0.5243128964059197,-0.7405159126105407
0.42125237191650855,0.5243128964059197,-0.7411525757574126
0.42125237191650855,0.5264270613107822,-0.7413017995144368
0.42314990512333966,0.5264270613107822,-0.7415887107324505
0.42314990512333966,0.5285412262156448,-0.7419950114062712
0.4250474383301708,0.5285412262156448,-0.7423567234739246
0.4250474383301708,0.53276955602537,-0.7427930193862942
0.4269449715370019,0.53276955602537,-0.7428066908811175
0.4269449715370019,0.5412262156448203,-0.7450185945293484
0.428842504743833,0.5412262156448203,-0.7454305678313711
0.428842504743833,0.5433403805496829,-0.7458590107196078
0.43263757115749524,0.5433403805496829,-0.7461518961337418
0.43263757115749524,0.5496828752642706,-0.7466826101566466
0.43453510436432635,0.5496828752642706,-0.7467773495464085
0.43453510436432635,0.5539112050739958,-0.7474202238277571
0.4478178368121442,0.5539112050739958,-0.7493676534440186
0.4478178368121442,0.5560253699788583,-0.7495541288877118
0.45161290322580644,0.5560253699788583,-0.7497593344917568
0.45161290322580644,0.5581395348837209,-0.7498612179283306
0.4573055028462998,0.5581395348837209,-0.7503670996583575
0.4573055028462998,0.5644820295983086,-0.7518461647631991
0.4648956356736243,0.5644820295983086,-0.7530677430979624
0.4648956356736243,0.572938689217759,-0.7540881439546924
0.47058823529411764,0.572938689217759,-0.7547972331015262
0.47058823529411764,0.5771670190274841,-0.7551656601925901
0.4781783681214421,0.5771670190274841,-0.7562113463688739
0.4781783681214421,0.5813953488372093,-0.7563457535456497
0.48956356736242884,0.5813953488372093,-0.7571729048220837
0.48956356736242884,0.587737843551797,-0.7574096259433054
0.4952561669829222,0.587737843551797,-0.7578416913223104
0.4952561669829222,0.5919661733615222,-0.7581843527101415
0.4990512333965844,0.5919661733615222,-0.7584802942868115
0.4990512333965844,0.5940803382663847,-0.7585563224671161
0.5009487666034156,0.5940803382663847,-0.7587154840964697
0.5009487666034156,0.5961945031712473,-0.758831737136277
0.5028462998102466,0.5961945031712473,-0.7588338279544693
0.5028462998102466,0.5983086680761099,-0.7589024957227586
0.5047438330170778,0.5983086680761099,-0.7590959579270891
0.5047438330170778,0.6025369978858351,-0.7597225879597137
0.5066413662239089,0.6025369978858351,-0.7601161896778116
0.5066413662239089,0.6046511627906976,-0.760297175012357
0.50853889943074,0.6046511627906976,-0.760754251925732
0.50853889943074,0.6067653276955602,-0.7608507255778953
0.5123339658444023,0.6067653276955602,-0.7610878872407711
0.5123339658444023,0.6088794926004228,-0.7613795816984313
0.5142314990512334,0.6088794926004228,-0.7618525369978858
0.5142314990512334,0.6109936575052854,-0.7620861073322502
0.523719165085389,0.6109936575052854,-0.7630094178082192
0.523719165085389,0.6194503171247357,-0.7649332791768773
0.5294117647058824,0.6194503171247357,-0.7658402043106751
0.5294117647058824,0.6236786469344608,-0.7668197017946404
0.5351043643263758,0.6236786469344608,-0.7675295014987056
0.5351043643263758,0.627906976744186,-0.7686535572235923
0.5370018975332068,0.627906976744186,-0.7686692622919327
0.5370018975332068,0.6300211416490487,-0.7687043172018229
0.538899430740038,0.6300211416490487,-0.7688543841336117
0.538899430740038,0.6321353065539113,-0.7698900236482145
0.5445920303605313,0.6321353065539113,-0.770074623251122
0.5445920303605313,0.6342494714587738,-0.7701316894734574
0.5464895635673624,0.6342494714587738,-0.7707076777482519
0.5464895635673624,0.6363636363636364,-0.7709106393332928
0.5483870967741935,0.6363636363636364,-0.7710524659222218
0.5483870967741935,0.638477801268499,-0.7710865650810005
0.5521821631878557,0.638477801268499,-0.7712560696992046
0.5521821631878557,0.6469344608879493,-0.7719430577001412
0.5540796963946869,0.6469344608879493,-0.7721605310116727
0.5540796963946869,0.6511627906976745,-0.7730575795976556
0.5578747628083491,0.6511627906976745,-0.7732629943773228
0.5578747628083491,0.6575052854122622,-0.7735640640266602
0.5654648956356736,0.6575052854122622,-0.7747696629902713
0.5654648956356736,0.6680761099365751,-0.7754830132541993
0.5692599620493358,0.6680761099365751,-0.7755734820035803
0.5692599620493358,0.6744186046511628,-0.7771191864909553
0.571157495256167,0.6744186046511628,-0.7771618625277162
0.571157495256167,0.6765327695560254,-0.7772855039967753
0.573055028462998,0.6765327695560254,-0.77797381244728
0.573055028462998,0.6828752642706131,-0.7798576028273455
0.5768500948766604,0.6828752642706131,-0.7800245251906353
0.5768500948766604,0.6849894291754757,-0.7803522509624384
0.5806451612903226,0.6849894291754757,-0.7810219206671019
0.5806451612903226,0.6871035940803383,-0.781370493868729
0.5863377609108159,0.6871035940803383,-0.7817894301253251
0.5863377609108159,0.6913319238900634,-0.7828450904696095
0.5882352941176471,0.6913319238900634,-0.7829255932149706
0.5882352941176471,0.6955602536997886,-0.7831824427070448
0.5901328273244781,0.6955602536997886,-0.7832478787309184
0.5901328273244781,0.6976744186046512,-0.7836907131237674
0.5958254269449715,0.6976744186046512,-0.7838974901168612
0.5958254269449715,0.6997885835095138,-0.7840522031751549
0.5996204933586338,0.6997885835095138,-0.7841653899137921
0.5996204933586338,0.7040169133192389,-0.7846795478994317
0.603415559772296,0.7040169133192389,-0.7850268793513703
0.603415559772296,0.7061310782241015,-0.7851126950491235
0.6053130929791272,0.7061310782241015,-0.7851634165471385
0.6053130929791272,0.7082452431289641,-0.785238571333788
0.6072106261859582,0.7082452431289641,-0.7852729502194606
0.6072106261859582,0.7103594080338267,-0.7853018839309401
0.6091081593927894,0.7103594080338267,-0.7854521505660484
0.6091081593927894,0.7124735729386892,-0.7861662541753925
0.6129032258064516,0.7124735729386892,-0.7862749693596894
0.6129032258064516,0.7145877378435518,-0.786741584367023
0.6148007590132827,0.7145877378435518,-0.7871526616389511
0.6148007590132827,0.718816067653277,-0.7881145398243415
0.6166982922201139,0.718816067653277,-0.788114689347828
0.6166982922201139,0.7230443974630021,-0.7885532690157757
0.618595825426945,0.7230443974630021,-0.7893473027070911
0.618595825426945,0.7315010570824524,-0.7901251113546239
0.6204933586337761,0.7315010570824524,-0.7903664300775834
0.6204933586337761,0.733615221987315,-0.7903722978688903
0.6242884250474383,0.733615221987315,-0.7905120661166175
0.6242884250474383,0.7378435517970402,-0.791371548794115
0.6261859582542695,0.7378435517970402,-0.7915486943092476
0.6261859582542695,0.7420718816067653,-0.7920894404063049
0.6280834914611005,0.7420718816067653,-0.7921149450310222
0.6280834914611005,0.7441860465116279,-0.7927021039890642
0.6299810246679317,0.7441860465116279,-0.793010327368966
0.6299810246679317,0.7463002114164905,-0.7932907090771634
0.6337760910815939,0.7463002114164905,-0.7933725537279386
0.6337760910815939,0.7484143763213531,-0.7933792859340624
0.6375711574952562,0.7484143763213531,-0.7935328134194479
0.6375711574952562,0.7505285412262156,-0.7935588533505393
0.6451612903225806,0.7505285412262156,-0.7952948651751887
0.6451612903225806,0.7526427061310782,-0.7954433904357806
0.6489563567362429,0.7526427061310782,-0.7963362068965517
0.6489563567362429,0.7547568710359408,-0.7964091048806984
0.650853889943074,0.7547568710359408,-0.7966199527704395
0.650853889943074,0.7568710359408034,-0.7970380467627349
0.6584440227703985,0.7568710359408034,-0.7978911804199018
0.6584440227703985,0.758985200845666,-0.7982571251945172
0.6622390891840607,0.758985200845666,-0.7985651735128186
0.6622390891840607,0.7610993657505285,-0.7988855569790039
0.6660341555977229,0.7610993657505285,-0.7995521586440691
0.6660341555977229,0.7674418604651163,-0.7997183785033112
0.6679316888045541,0.7674418604651163,-0.7997781717060366
0.6679316888045541,0.7695560253699789,-0.800144553559321
0.6698292220113852,0.7695560253699789,-0.8001790102821422
0.6698292220113852,0.7780126849894292,-0.8012023384295938
0.6717267552182163,0.7780126849894292,-0.8012558058873206
0.6717267552182163,0.7801268498942917,-0.8013521802666475
0.6736242884250474,0.7801268498942917,-0.801546340476997
0.6736242884250474,0.7822410147991543,-0.8016154634096756
0.6755218216318786,0.7822410147991543,-0.8019989366476631
0.6755218216318786,0.7864693446088795,-0.8027846213692946
0.6774193548387096,0.7864693446088795,-0.8027930708928704
0.6774193548387096,0.7949260042283298,-0.8052029741453486
0.681214421252372,0.7949260042283298,-0.8052560726499858
0.681214421252372,0.7991543340380549,-0.8055839083058784
0.6850094876660342,0.7991543340380549,-0.8056804000493065
0.6850094876660342,0.8012684989429175,-0.8058355124451774
0.6869070208728653,0.8012684989429175,-0.8059506475121413
0.6869070208728653,0.8033826638477801,-0.8066681491718799
0.6888045540796964,0.8033826638477801,-0.8066983217085252
0.6888045540796964,0.8054968287526427,-0.8069293966265056
0.6944971537001897,0.8054968287526427,-0.8074275087246464
0.6944971537001897,0.8076109936575053,-0.8077252332034479
0.698292220113852,0.8076109936575053,-0.8078961297549296
0.698292220113852,0.8118393234672304,-0.8089224380100668
0.7039848197343453,0.8118393234672304,-0.8096986682900026
0.7039848197343453,0.813953488372093,-0.8104025088873045
0.7096774193548387,0.813953488372093,-0.8111710980875153
0.7096774193548387,0.8160676532769556,-0.8111908177905309
0.7115749525616698,0.8160676532769556,-0.8112819040093543
0.7115749525616698,0.8181818181818182,-0.8118169580586263
0.713472485768501,0.8181818181818182,-0.8118818428512472
0.713472485768501,0.8224101479915433,-0.8126132456378138
0.715370018975332,0.8224101479915433,-0.8127278753728869
0.715370018975332,0.8245243128964059,-0.8129913462657207
0.7172675521821632,0.8245243128964059,-0.8134586201899292
0.7172675521821632,0.828752642706131,-0.8136014532372423
0.7248576850094877,0.828752642706131,-0.8145631728430756
0.7248576850094877,0.8308668076109936,-0.8152031871518731
0.7267552182163188,0.8308668076109936,-0.8156155245603397
0.7267552182163188,0.8329809725158562,-0.8156364396712648
0.7324478178368121,0.8329809725158562,-0.8161026899464697
0.7324478178368121,0.8393234672304439,-0.8181994260932938
0.7343453510436433,0.8393234672304439,-0.8187089596288017
0.7343453510436433,0.8414376321353065,-0.8195968326260222
0.7362428842504743,0.8414376321353065,-0.8196940357584396
0.7362428842504743,0.8435517970401691,-0.8197173997624809
0.7438330170777988,0.8435517970401691,-0.8201980917889308
0.7438330170777988,0.8456659619450317,-0.8206309753213991
0.7476280834914611,0.8456659619450317,-0.8209980048577049
0.7476280834914611,0.8520084566596194,-0.8222124201973302
0.7495256166982922,0.8520084566596194,-0.82233702299059
0.7495256166982922,0.8583509513742071,-0.823223303227968
0.7533206831119544,0.8583509513742071,-0.823801633551962
0.7533206831119544,0.8604651162790697,-0.8239952166734174
0.7571157495256167,0.8604651162790697,-0.8249908774370884
0.7571157495256167,0.864693446088795,-0.8252483914739203
0.7628083491461101,0.864693446088795,-0.8256702075609795
0.7628083491461101,0.8710359408033826,-0.8266237285973919
0.7798861480075902,0.8710359408033826,-0.8284700994723186
0.7798861480075902,0.8731501057082452,-0.829185609634751
0.7817836812144212,0.8731501057082452,-0.83011733363412
0.7817836812144212,0.8773784355179705,-0.8311293348890095
0.7912713472485768,0.8773784355179705,-0.8333482912543398
0.7912713472485768,0.879492600422833,-0.83337035511109
0.793168880455408,0.879492600422833,-0.834089518000235
0.793168880455408,0.8816067653276956,-0.834189753194029
0.7988614800759013,0.8816067653276956,-0.8349045541953942
0.7988614800759013,0.8837209302325582,-0.8368842606501595
0.8007590132827325,0.8837209302325582,-0.836929786579758
0.8007590132827325,0.8858350951374208,-0.8372817698300197
0.8026565464895635,0.8858350951374208,-0.8380039725695069
0.8026565464895635,0.8879492600422833,-0.8380315534987205
0.8064516129032258,0.8879492600422833,-0.838284032449545
0.8064516129032258,0.8900634249471459,-0.8383339024989095
0.8102466793168881,0.8900634249471459,-0.83908598964003
0.8102466793168881,0.8985200845665962,-0.8413986912909996
0.8216318785578748,0.8985200845665962,-0.8445464350914905
0.8216318785578748,0.904862579281184,-0.8454272693548913
0.825426944971537,0.904862579281184,-0.8462265427982693
0.825426944971537,0.9069767441860465,-0.8462516279325716
0.8292220113851992,0.9069767441860465,-0.8468622216643619
0.8292220113851992,0.9090909090909091,-0.8469860215891424
0.8330170777988615,0.9090909090909091,-0.8481254667259033
0.8330170777988615,0.9112050739957717,-0.8483842653473781
0.8387096774193549,0.9112050739957717,-0.8508124264777094
0.8387096774193549,0.9133192389006343,-0.8517523503346168
0.8406072106261859,0.9133192389006343,-0.851869068530456
0.8406072106261859,0.9154334038054969,-0.8529384153210664
0.8425047438330171,0.9154334038054969,-0.8530780410688789
0.8425047438330171,0.9175475687103594,-0.8533888348167729
0.8481973434535104,0.9175475687103594,-0.853729381985427
0.8481973434535104,0.919661733615222,-0.8541251537625977
0.8500948766603416,0.919661733615222,-0.8541990894780151
0.8500948766603416,0.9238900634249472,-0.8545103410561715
0.8519924098671727,0.9238900634249472,-0.8549807655460079
0.8519924098671727,0.9260042283298098,-0.8550378667689642
0.8538899430740038,0.9260042283298098,-0.8550469659542915
0.8538899430740038,0.9302325581395349,-0.8562409569419969
0.8595825426944972,0.9302325581395349,-0.8567228144410991
0.8595825426944972,0.9323467230443975,-0.8569643928925366
0.8614800759013282,0.9323467230443975,-0.8570563647583453
0.8614800759013282,0.9344608879492601,-0.8577985183133698
0.8633776091081594,0.9344608879492601,-0.8582564879521136
0.8633776091081594,0.9365750528541226,-0.8588110504407099
0.8652751423149905,0.9365750528541226,-0.8590065699046738
0.8652751423149905,0.9386892177589852,-0.8591435505745754
0.872865275142315,0.9386892177589852,-0.8603992334111308
0.872865275142315,0.9429175475687104,-0.8610077348155761
0.8842504743833017,0.9429175475687104,-0.8635497118438076
0.8842504743833017,0.945031712473573,-0.8637835594196565
0.889943074003795,0.945031712473573,-0.8642954807583572
0.889943074003795,0.9513742071881607,-0.8653557534670813
0.8918406072106262,0.9513742071881607,-0.8654044401618218
0.8918406072106262,0.9534883720930233,-0.8670726777870598
0.8937381404174574,0.9534883720930233,-0.8674184927356101
0.8937381404174574,0.9577167019027484,-0.8679825362403634
0.8975332068311196,0.9577167019027484,-0.8696581196581196
0.8975332068311196,0.959830866807611,-0.8697672902395771
0.9165085388994307,0.959830866807611,-0.8800229337948939
0.9165085388994307,0.9619450317124736,-0.8807243557462175
0.9184060721062619,0.9619450317124736,-0.8808655475573193
0.9184060721062619,0.9661733615221987,-0.8820164937483373
0.9278937381404174,0.9661733615221987,-0.8844618738360116
0.9278937381404174,0.9682875264270613,-0.8846342584471499
0.9297912713472486,0.9682875264270613,-0.8857832581925846
0.9297912713472486,0.9704016913319239,-0.886846243236999
0.9316888045540797,0.9704016913319239,-0.8869461452688824
0.9316888045540797,0.9725158562367865,-0.8875336791497237
0.9354838709677419,0.9725158562367865,-0.8880464307656109
0.9354838709677419,0.9767441860465116,-0.8891293068268813
0.9392789373814042,0.9767441860465116,-0.8900278198057494
0.9392789373814042,0.9788583509513742,-0.89119956402604
0.9449715370018975,0.9788583509513742,-0.8931909624133741
0.9449715370018975,0.9809725158562368,-0.8933316749488367
0.9468690702087287,0.9809725158562368,-0.8937007874015748
0.9468690702087287,0.9830866807610994,-0.8939519848742443
0.9487666034155597,0.9830866807610994,-0.8964048306806922
0.9487666034155597,0.9873150105708245,-0.8978201050279003
0.9620493358633776,0.9873150105708245,-0.902872007627693
0.9620493358633776,0.9894291754756871,-0.9040102523697912
0.9772296015180265,0.9894291754756871,-0.9157388071952012
0.9772296015180265,0.9915433403805497,-0.9175995542633177
0.9867172675521821,0.9915433403805497,-0.9297425901507768
0.9867172675521821,0.9957716701902748,-0.9329438065643659
0.9924098671726755,0.9957716701902748,-0.9342363883944029
0.9924098671726755,1.0,-0.9621090794990129
1.0,1.0,-1.0


==> figs/data/gdm_token_dropouts_ngram_k=7_ngram_k=7_ppl_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-3.8690218925476074
0.036053130929791274,0.0,-9.419658660888672
0.036053130929791274,0.0021141649048625794,-9.815574645996094
0.03795066413662239,0.0021141649048625794,-9.83552360534668
0.03795066413662239,0.006342494714587738,-9.976448059082031
0.04174573055028463,0.006342494714587738,-10.238852500915527
0.04174573055028463,0.008456659619450317,-10.48963451385498
0.04364326375711575,0.008456659619450317,-10.94890022277832
0.04364326375711575,0.010570824524312896,-11.055113792419434
0.04554079696394687,0.010570824524312896,-11.291753768920898
0.04554079696394687,0.014799154334038054,-11.475845336914062
0.04933586337760911,0.014799154334038054,-12.148917198181152
0.04933586337760911,0.019027484143763214,-12.436409950256348
0.051233396584440226,0.019027484143763214,-12.607110977172852
0.051233396584440226,0.021141649048625793,-12.724472999572754
0.05313092979127135,0.021141649048625793,-12.738736152648926
0.05313092979127135,0.02748414376321353,-13.108985900878906
0.05502846299810247,0.02748414376321353,-13.194777488708496
0.05502846299810247,0.035940803382663845,-13.805357933044434
0.056925996204933584,0.035940803382663845,-13.827411651611328
0.056925996204933584,0.03805496828752643,-13.883118629455566
0.06072106261859583,0.03805496828752643,-14.00525951385498
0.06072106261859583,0.042283298097251586,-14.16740608215332
0.06451612903225806,0.042283298097251586,-14.278962135314941
0.06451612903225806,0.046511627906976744,-14.315946578979492
0.06641366223908918,0.046511627906976744,-14.331762313842773
0.06641366223908918,0.05708245243128964,-14.496908187866211
0.0683111954459203,0.05708245243128964,-14.505125999450684
0.0683111954459203,0.05919661733615222,-14.626205444335938
0.07210626185958255,0.05919661733615222,-14.955570220947266
0.07210626185958255,0.0613107822410148,-15.120614051818848
0.07590132827324478,0.0613107822410148,-15.278544425964355
0.07590132827324478,0.06553911205073996,-15.430819511413574
0.0777988614800759,0.06553911205073996,-15.433821678161621
0.0777988614800759,0.07399577167019028,-15.704446792602539
0.07969639468690702,0.07399577167019028,-15.746889114379883
0.07969639468690702,0.08456659619450317,-16.010177612304688
0.08159392789373814,0.08456659619450317,-16.03510284423828
0.08159392789373814,0.08668076109936575,-16.04347038269043
0.08349146110056926,0.08668076109936575,-16.1964168548584
0.08349146110056926,0.08879492600422834,-16.40080451965332
0.0872865275142315,0.08879492600422834,-16.460344314575195
0.0872865275142315,0.09936575052854123,-16.885099411010742
0.08918406072106262,0.09936575052854123,-16.927236557006836
0.08918406072106262,0.1014799154334038,-16.929630279541016
0.09297912713472485,0.1014799154334038,-17.09358787536621
0.09297912713472485,0.10359408033826638,-17.129623413085938
0.09487666034155598,0.10359408033826638,-17.263290405273438
0.09487666034155598,0.10570824524312897,-17.282360076904297
0.09867172675521822,0.10570824524312897,-17.593551635742188
0.09867172675521822,0.11205073995771671,-17.840620040893555
0.10246679316888045,0.11205073995771671,-17.95549201965332
0.10246679316888045,0.13107822410147993,-18.525360107421875
0.10436432637571158,0.13107822410147993,-18.593963623046875
0.10436432637571158,0.1331923890063425,-18.63604736328125
0.1062618595825427,0.1331923890063425,-18.707107543945312
0.1062618595825427,0.13742071881606766,-18.923908233642578
0.10815939278937381,0.13742071881606766,-19.156095504760742
0.10815939278937381,0.14376321353065538,-19.190690994262695
0.11005692599620494,0.14376321353065538,-19.19183921813965
0.11005692599620494,0.15644820295983086,-19.866168975830078
0.11195445920303605,0.15644820295983086,-19.911272048950195
0.11195445920303605,0.16701902748414377,-20.074100494384766
0.1157495256166983,0.16701902748414377,-20.230974197387695
0.1157495256166983,0.17124735729386892,-20.40682029724121
0.11764705882352941,0.17124735729386892,-20.424148559570312
0.11764705882352941,0.19027484143763213,-20.795425415039062
0.11954459203036052,0.19027484143763213,-20.80452537536621
0.11954459203036052,0.19238900634249473,-21.05816078186035
0.12144212523719165,0.19238900634249473,-21.065744400024414
0.12144212523719165,0.19661733615221988,-21.14027214050293
0.12333965844402277,0.19661733615221988,-21.237550735473633
0.12333965844402277,0.20507399577167018,-21.584644317626953
0.1252371916508539,0.20507399577167018,-21.60037612915039
0.1252371916508539,0.21141649048625794,-21.681676864624023
0.127134724857685,0.21141649048625794,-21.717960357666016
0.127134724857685,0.2135306553911205,-21.73821449279785
0.13282732447817835,0.2135306553911205,-21.91215705871582
0.13282732447817835,0.2156448202959831,-21.933048248291016
0.1347248576850095,0.2156448202959831,-22.0186767578125
0.1347248576850095,0.21987315010570824,-22.086259841918945
0.1366223908918406,0.21987315010570824,-22.138874053955078
0.1366223908918406,0.226215644820296,-22.261489868164062
0.13851992409867173,0.226215644820296,-22.26382064819336
0.13851992409867173,0.22832980972515857,-22.303173065185547
0.1442125237191651,0.22832980972515857,-22.46343994140625
0.1442125237191651,0.23044397463002114,-22.50624656677246
0.14800759013282733,0.23044397463002114,-22.64664077758789
0.14800759013282733,0.23890063424947147,-22.829458236694336
0.14990512333965844,0.23890063424947147,-22.955209732055664
0.14990512333965844,0.24312896405919662,-23.008562088012695
0.15180265654648956,0.24312896405919662,-23.010196685791016
0.15180265654648956,0.2452431289640592,-23.015836715698242
0.15370018975332067,0.2452431289640592,-23.017362594604492
0.15370018975332067,0.2558139534883721,-23.186952590942383
0.1555977229601518,0.2558139534883721,-23.190120697021484
0.1555977229601518,0.25792811839323465,-23.198244094848633
0.15939278937381404,0.25792811839323465,-23.275312423706055
0.15939278937381404,0.26849894291754756,-23.580772399902344
0.16129032258064516,0.26849894291754756,-23.587778091430664
0.16129032258064516,0.2727272727272727,-23.631576538085938
0.17077798861480076,0.2727272727272727,-23.852705001831055
0.17077798861480076,0.2769556025369979,-23.982749938964844
0.174573055028463,0.2769556025369979,-24.111099243164062
0.174573055028463,0.28118393234672306,-24.140853881835938
0.18026565464895636,0.28118393234672306,-24.415294647216797
0.18026565464895636,0.2832980972515856,-24.502105712890625
0.1840607210626186,0.2832980972515856,-24.631772994995117
0.1840607210626186,0.2854122621564482,-24.638492584228516
0.18785578747628084,0.2854122621564482,-24.672792434692383
0.18785578747628084,0.2938689217758985,-24.89940071105957
0.18975332068311196,0.2938689217758985,-24.909334182739258
0.18975332068311196,0.2959830866807611,-24.909690856933594
0.1935483870967742,0.2959830866807611,-25.12716293334961
0.1935483870967742,0.3023255813953488,-25.287023544311523
0.1954459203036053,0.3023255813953488,-25.288658142089844
0.1954459203036053,0.30655391120507397,-25.43996810913086
0.19924098671726756,0.30655391120507397,-25.510482788085938
0.19924098671726756,0.3086680761099366,-25.630565643310547
0.20113851992409867,0.3086680761099366,-25.70693588256836
0.20113851992409867,0.3150105708245243,-25.777584075927734
0.2030360531309298,0.3150105708245243,-25.827728271484375
0.2030360531309298,0.321353065539112,-26.02523422241211
0.20683111954459202,0.321353065539112,-26.134675979614258
0.20683111954459202,0.32346723044397463,-26.145549774169922
0.20872865275142316,0.32346723044397463,-26.146709442138672
0.20872865275142316,0.3298097251585624,-26.230939865112305
0.21062618595825428,0.3298097251585624,-26.25581169128418
0.21062618595825428,0.33192389006342493,-26.279754638671875
0.2125237191650854,0.33192389006342493,-26.504497528076172
0.2125237191650854,0.3361522198731501,-26.633150100708008
0.2144212523719165,0.3361522198731501,-26.67572784423828
0.2144212523719165,0.346723044397463,-27.05685043334961
0.21631878557874762,0.346723044397463,-27.1009464263916
0.21631878557874762,0.3488372093023256,-27.13382911682129
0.22580645161290322,0.3488372093023256,-27.30902862548828
0.22580645161290322,0.35517970401691334,-27.626564025878906
0.22770398481973433,0.35517970401691334,-27.629589080810547
0.22770398481973433,0.3572938689217759,-27.63479995727539
0.2314990512333966,0.3572938689217759,-27.835716247558594
0.2314990512333966,0.3594080338266385,-27.947834014892578
0.23719165085388993,0.3594080338266385,-28.048301696777344
0.23719165085388993,0.37209302325581395,-28.184146881103516
0.23908918406072105,0.37209302325581395,-28.218894958496094
0.23908918406072105,0.38054968287526425,-28.51793670654297
0.2428842504743833,0.38054968287526425,-28.589820861816406
0.2428842504743833,0.38477801268498946,-28.640380859375
0.24667931688804554,0.38477801268498946,-28.787656784057617
0.24667931688804554,0.386892177589852,-28.794172286987305
0.2504743833017078,0.386892177589852,-29.02025604248047
0.2504743833017078,0.3974630021141649,-29.366413116455078
0.2523719165085389,0.3974630021141649,-29.590476989746094
0.2523719165085389,0.41014799154334036,-29.794557571411133
0.25426944971537,0.41014799154334036,-29.947011947631836
0.25426944971537,0.4164904862579281,-30.053085327148438
0.2637571157495256,0.4164904862579281,-30.590465545654297
0.2637571157495256,0.4186046511627907,-30.649227142333984
0.2656546489563567,0.4186046511627907,-30.668100357055664
0.2656546489563567,0.427061310782241,-30.835689544677734
0.2675521821631879,0.427061310782241,-30.890775680541992
0.2675521821631879,0.4334038054968288,-31.00906753540039
0.2713472485768501,0.4334038054968288,-31.072128295898438
0.2713472485768501,0.4397463002114165,-31.280296325683594
0.27514231499051234,0.4397463002114165,-31.48483657836914
0.27514231499051234,0.4439746300211416,-31.537328720092773
0.27893738140417457,0.4439746300211416,-31.613603591918945
0.27893738140417457,0.452431289640592,-31.755266189575195
0.2808349146110057,0.452431289640592,-31.77928352355957
0.2808349146110057,0.45454545454545453,-31.90104103088379
0.2903225806451613,0.45454545454545453,-32.06632995605469
0.2903225806451613,0.4608879492600423,-32.32307052612305
0.29411764705882354,0.4608879492600423,-32.361724853515625
0.29411764705882354,0.4630021141649049,-32.538429260253906
0.29791271347248577,0.4630021141649049,-32.64159393310547
0.29791271347248577,0.46511627906976744,-32.64361572265625
0.2998102466793169,0.46511627906976744,-32.65087890625
0.2998102466793169,0.4693446088794926,-32.74274826049805
0.3055028462998102,0.4693446088794926,-32.82981491088867
0.3055028462998102,0.4714587737843552,-32.95167541503906
0.3092979127134725,0.4714587737843552,-32.99093246459961
0.3092979127134725,0.47357293868921774,-33.01911163330078
0.3111954459203036,0.47357293868921774,-33.151222229003906
0.3111954459203036,0.47568710359408034,-33.17411804199219
0.31309297912713474,0.47568710359408034,-33.17749786376953
0.31309297912713474,0.47780126849894294,-33.26085662841797
0.31499051233396586,0.47780126849894294,-33.2755126953125
0.31499051233396586,0.4799154334038055,-33.28093338012695
0.3187855787476281,0.4799154334038055,-33.309715270996094
0.3187855787476281,0.492600422832981,-33.69368362426758
0.3206831119544592,0.492600422832981,-33.75995635986328
0.3206831119544592,0.49682875264270615,-33.86466979980469
0.3225806451612903,0.49682875264270615,-33.889617919921875
0.3225806451612903,0.4989429175475687,-33.95405960083008
0.32637571157495254,0.4989429175475687,-33.97113037109375
0.32637571157495254,0.5052854122621564,-34.17654800415039
0.32827324478178366,0.5052854122621564,-34.46706771850586
0.32827324478178366,0.5095137420718816,-34.640960693359375
0.3301707779886148,0.5095137420718816,-34.64397430419922
0.3301707779886148,0.5137420718816068,-34.92011260986328
0.33396584440227706,0.5137420718816068,-35.14340591430664
0.33396584440227706,0.5200845665961945,-35.164512634277344
0.33586337760910817,0.5200845665961945,-35.170230865478516
0.33586337760910817,0.5221987315010571,-35.432411193847656
0.3396584440227704,0.5221987315010571,-35.53385925292969
0.3396584440227704,0.5264270613107822,-35.783180236816406
0.34345351043643263,0.5264270613107822,-35.895389556884766
0.34345351043643263,0.5285412262156448,-35.91807556152344
0.349146110056926,0.5285412262156448,-35.9939079284668
0.349146110056926,0.53276955602537,-36.077110290527344
0.3510436432637571,0.53276955602537,-36.12470626831055
0.3510436432637571,0.5369978858350951,-36.247371673583984
0.3548387096774194,0.5369978858350951,-36.522159576416016
0.3548387096774194,0.5391120507399577,-36.53703689575195
0.3567362428842505,0.5391120507399577,-36.705810546875
0.3567362428842505,0.5412262156448203,-36.709381103515625
0.3605313092979127,0.5412262156448203,-36.83745574951172
0.3605313092979127,0.5433403805496829,-36.88496780395508
0.36242884250474383,0.5433403805496829,-36.962894439697266
0.36242884250474383,0.547568710359408,-36.982666015625
0.3681214421252372,0.547568710359408,-37.15425109863281
0.3681214421252372,0.5602536997885835,-37.43490982055664
0.3700189753320683,0.5602536997885835,-37.48634338378906
0.3700189753320683,0.5623678646934461,-37.489078521728516
0.3738140417457306,0.5623678646934461,-37.56471633911133
0.3738140417457306,0.5644820295983086,-37.6321907043457
0.3757115749525617,0.5644820295983086,-37.68999099731445
0.3757115749525617,0.5687103594080338,-37.864017486572266
0.3795066413662239,0.5687103594080338,-38.14063262939453
0.3795066413662239,0.572938689217759,-38.20484924316406
0.38140417457305503,0.572938689217759,-38.39146041870117
0.38140417457305503,0.5750528541226215,-38.39977264404297
0.38519924098671726,0.5750528541226215,-38.52812957763672
0.38519924098671726,0.5792811839323467,-38.675071716308594
0.3870967741935484,0.5792811839323467,-38.85016632080078
0.3870967741935484,0.5835095137420718,-38.995052337646484
0.3889943074003795,0.5835095137420718,-38.998435974121094
0.3889943074003795,0.5856236786469344,-39.03208923339844
0.3946869070208729,0.5856236786469344,-39.21206283569336
0.3946869070208729,0.5940803382663847,-39.65666198730469
0.396584440227704,0.5940803382663847,-39.7000846862793
0.396584440227704,0.5961945031712473,-39.74494552612305
0.40037950664136623,0.5961945031712473,-39.886390686035156
0.40037950664136623,0.6004228329809725,-40.08677673339844
0.40227703984819735,0.6004228329809725,-40.252105712890625
0.40227703984819735,0.6088794926004228,-40.56429672241211
0.4060721062618596,0.6088794926004228,-40.58621597290039
0.4060721062618596,0.6173361522198731,-40.794456481933594
0.4079696394686907,0.6173361522198731,-40.903717041015625
0.4079696394686907,0.6215644820295984,-41.0731315612793
0.4098671726755218,0.6215644820295984,-41.12669372558594
0.4098671726755218,0.6257928118393234,-41.387752532958984
0.41366223908918404,0.6257928118393234,-41.52906036376953
0.41366223908918404,0.6321353065539113,-41.712223052978516
0.4155597722960152,0.6321353065539113,-41.800079345703125
0.4155597722960152,0.6342494714587738,-41.84474182128906
0.4174573055028463,0.6342494714587738,-41.9215087890625
0.4174573055028463,0.6363636363636364,-42.004520416259766
0.42314990512333966,0.6363636363636364,-42.18463897705078
0.42314990512333966,0.642706131078224,-42.631961822509766
0.4307400379506641,0.642706131078224,-42.81982421875
0.4307400379506641,0.6469344608879493,-43.02117919921875
0.43263757115749524,0.6469344608879493,-43.038761138916016
0.43263757115749524,0.6490486257928119,-43.07052230834961
0.43453510436432635,0.6490486257928119,-43.182579040527344
0.43453510436432635,0.6511627906976745,-43.346370697021484
0.43833017077798864,0.6511627906976745,-43.50889587402344
0.43833017077798864,0.653276955602537,-43.57126235961914
0.44022770398481975,0.653276955602537,-43.60499572753906
0.44022770398481975,0.6575052854122622,-43.735382080078125
0.44212523719165087,0.6575052854122622,-43.884300231933594
0.44212523719165087,0.6596194503171248,-43.93233871459961
0.4497153700189753,0.6596194503171248,-44.09691619873047
0.4497153700189753,0.6638477801268499,-44.31135177612305
0.46110056925996207,0.6638477801268499,-44.491729736328125
0.46110056925996207,0.6659619450317125,-44.504493713378906
0.4667931688804554,0.6659619450317125,-44.62158966064453
0.4667931688804554,0.6680761099365751,-44.627620697021484
0.4686907020872865,0.6680761099365751,-45.140621185302734
0.4686907020872865,0.6744186046511628,-45.379486083984375
0.476280834914611,0.6744186046511628,-45.80414962768555
0.476280834914611,0.6765327695560254,-45.9473991394043
0.48007590132827327,0.6765327695560254,-46.18128204345703
0.48007590132827327,0.678646934460888,-46.243492126464844
0.4819734345351044,0.678646934460888,-46.25298309326172
0.4819734345351044,0.6871035940803383,-46.481441497802734
0.4838709677419355,0.6871035940803383,-46.53789520263672
0.4838709677419355,0.6892177589852009,-46.64067459106445
0.4876660341555977,0.6892177589852009,-46.692054748535156
0.4876660341555977,0.693446088794926,-47.10746765136719
0.49335863377609107,0.693446088794926,-47.382469177246094
0.49335863377609107,0.7061310782241015,-48.49361038208008
0.5047438330170778,0.7061310782241015,-49.23575210571289
0.5047438330170778,0.7082452431289641,-49.241092681884766
0.5066413662239089,0.7082452431289641,-49.3253173828125
0.5066413662239089,0.7124735729386892,-49.51837158203125
0.5142314990512334,0.7124735729386892,-49.92258834838867
0.5142314990512334,0.7145877378435518,-49.925899505615234
0.5199240986717267,0.7145877378435518,-50.34396743774414
0.5199240986717267,0.7167019027484144,-50.36216735839844
0.5218216318785579,0.7167019027484144,-50.44910430908203
0.5218216318785579,0.718816067653277,-50.65731430053711
0.5294117647058824,0.718816067653277,-51.53261947631836
0.5294117647058824,0.7251585623678647,-51.64073944091797
0.5351043643263758,0.7251585623678647,-51.93814468383789
0.5351043643263758,0.7272727272727273,-52.1356315612793
0.540796963946869,0.7272727272727273,-52.55503463745117
0.540796963946869,0.7293868921775899,-52.67853927612305
0.5426944971537002,0.7293868921775899,-52.804534912109375
0.5426944971537002,0.733615221987315,-53.030799865722656
0.5483870967741935,0.733615221987315,-53.42721939086914
0.5483870967741935,0.7378435517970402,-53.51703643798828
0.5502846299810247,0.7378435517970402,-53.56625747680664
0.5502846299810247,0.7399577167019028,-53.65116500854492
0.5521821631878557,0.7399577167019028,-53.82710266113281
0.5521821631878557,0.7420718816067653,-54.06352615356445
0.5559772296015181,0.7420718816067653,-54.23075866699219
0.5559772296015181,0.7526427061310782,-54.934818267822266
0.5616698292220114,0.7526427061310782,-55.197105407714844
0.5616698292220114,0.7547568710359408,-55.501277923583984
0.5654648956356736,0.7547568710359408,-55.894615173339844
0.5654648956356736,0.758985200845666,-56.058475494384766
0.5673624288425048,0.758985200845666,-56.1769905090332
0.5673624288425048,0.7610993657505285,-56.37204360961914
0.5692599620493358,0.7610993657505285,-56.41692352294922
0.5692599620493358,0.7632135306553911,-56.46649932861328
0.573055028462998,0.7632135306553911,-56.5720100402832
0.573055028462998,0.7653276955602537,-56.674747467041016
0.5768500948766604,0.7653276955602537,-56.7940788269043
0.5768500948766604,0.7674418604651163,-56.82880783081055
0.5825426944971537,0.7674418604651163,-57.206993103027344
0.5825426944971537,0.7695560253699789,-57.256553649902344
0.5844402277039848,0.7695560253699789,-57.3209114074707
0.5844402277039848,0.773784355179704,-57.54696273803711
0.5844402277039848,0.7758985200845666,-57.73650360107422
0.5882352941176471,0.7758985200845666,-57.8775520324707
0.5882352941176471,0.7780126849894292,-58.03053665161133
0.6072106261859582,0.7780126849894292,-58.713321685791016
0.6072106261859582,0.7801268498942917,-58.90732192993164
0.618595825426945,0.7801268498942917,-59.509918212890625
0.618595825426945,0.7843551797040169,-60.105838775634766
0.6223908918406073,0.7843551797040169,-60.34125900268555
0.6223908918406073,0.7906976744186046,-60.81681442260742
0.6242884250474383,0.7906976744186046,-61.13999938964844
0.6242884250474383,0.7949260042283298,-61.38064193725586
0.6337760910815939,0.7949260042283298,-62.25067138671875
0.6337760910815939,0.7970401691331924,-62.32305145263672
0.6394686907020873,0.7970401691331924,-62.77287292480469
0.6394686907020873,0.7991543340380549,-62.9064826965332
0.6432637571157496,0.7991543340380549,-63.12656021118164
0.6432637571157496,0.8012684989429175,-63.66227340698242
0.6470588235294118,0.8012684989429175,-63.70132064819336
0.6470588235294118,0.8033826638477801,-64.00335693359375
0.6565464895635673,0.8033826638477801,-65.11072540283203
0.6565464895635673,0.8054968287526427,-65.35982513427734
0.6584440227703985,0.8054968287526427,-65.56847381591797
0.6584440227703985,0.8097251585623678,-66.1673583984375
0.6641366223908919,0.8097251585623678,-66.35272979736328
0.6641366223908919,0.8118393234672304,-66.8672103881836
0.6774193548387096,0.8118393234672304,-68.20929718017578
0.6774193548387096,0.813953488372093,-68.33489227294922
0.6850094876660342,0.813953488372093,-68.87594604492188
0.6850094876660342,0.8160676532769556,-68.89381408691406
0.6888045540796964,0.8160676532769556,-69.17298889160156
0.6888045540796964,0.8181818181818182,-69.65544128417969
0.6907020872865275,0.8181818181818182,-70.1482162475586
0.6907020872865275,0.8224101479915433,-70.57801055908203
0.7039848197343453,0.8224101479915433,-72.36309051513672
0.7039848197343453,0.8245243128964059,-72.58052062988281
0.7096774193548387,0.8245243128964059,-72.74073028564453
0.7096774193548387,0.8308668076109936,-73.1953125
0.715370018975332,0.8308668076109936,-73.57322692871094
0.715370018975332,0.8329809725158562,-73.74266052246094
0.7172675521821632,0.8329809725158562,-73.78827667236328
0.7172675521821632,0.8350951374207188,-73.83861541748047
0.7191650853889943,0.8350951374207188,-74.06415557861328
0.7191650853889943,0.8393234672304439,-74.0894775390625
0.7229601518026565,0.8393234672304439,-74.49442291259766
0.7229601518026565,0.8435517970401691,-74.76937103271484
0.7248576850094877,0.8435517970401691,-74.82665252685547
0.7248576850094877,0.8477801268498943,-75.08165740966797
0.7286527514231499,0.8477801268498943,-75.76368713378906
0.7286527514231499,0.8498942917547568,-75.77243041992188
0.7362428842504743,0.8498942917547568,-76.5758056640625
0.7362428842504743,0.854122621564482,-76.69818878173828
0.7400379506641366,0.854122621564482,-76.87393951416016
0.7400379506641366,0.8562367864693446,-77.77030944824219
0.7571157495256167,0.8562367864693446,-79.87696075439453
0.7571157495256167,0.8604651162790697,-80.06472778320312
0.7590132827324478,0.8604651162790697,-80.06713104248047
0.7590132827324478,0.8625792811839323,-80.32847595214844
0.7609108159392789,0.8625792811839323,-80.69083404541016
0.7609108159392789,0.864693446088795,-80.77206420898438
0.7647058823529411,0.864693446088795,-81.17132568359375
0.7647058823529411,0.8710359408033826,-81.8526382446289
0.7666034155597723,0.8710359408033826,-82.25482177734375
0.7666034155597723,0.8752642706131079,-82.51412963867188
0.7685009487666035,0.8752642706131079,-82.55207061767578
0.7685009487666035,0.879492600422833,-83.33660125732422
0.7741935483870968,0.879492600422833,-84.82836151123047
0.7741935483870968,0.8816067653276956,-85.3999252319336
0.7760910815939279,0.8816067653276956,-85.80648040771484
0.7760910815939279,0.8837209302325582,-85.9500961303711
0.777988614800759,0.8837209302325582,-85.98178100585938
0.777988614800759,0.8964059196617337,-87.95381927490234
0.7798861480075902,0.8964059196617337,-88.51262664794922
0.7798861480075902,0.8985200845665962,-88.69319915771484
0.7817836812144212,0.8985200845665962,-88.91741943359375
0.7817836812144212,0.9006342494714588,-89.586181640625
0.7836812144212524,0.9006342494714588,-89.83626556396484
0.7836812144212524,0.9027484143763214,-90.22843170166016
0.7855787476280834,0.9027484143763214,-90.27310180664062
0.7855787476280834,0.9090909090909091,-90.3956069946289
0.7893738140417458,0.9090909090909091,-91.4745101928711
0.7893738140417458,0.9133192389006343,-92.00074768066406
0.7912713472485768,0.9133192389006343,-92.02417755126953
0.7912713472485768,0.9154334038054969,-92.1574478149414
0.7988614800759013,0.9154334038054969,-93.04102325439453
0.7988614800759013,0.9175475687103594,-93.88712310791016
0.8007590132827325,0.9175475687103594,-94.0349349975586
0.8007590132827325,0.919661733615222,-94.1255111694336
0.8102466793168881,0.919661733615222,-95.08587646484375
0.8102466793168881,0.9217758985200846,-95.52374267578125
0.8121442125237192,0.9217758985200846,-95.90296173095703
0.8121442125237192,0.9238900634249472,-96.09893035888672
0.8159392789373814,0.9238900634249472,-96.41191101074219
0.8159392789373814,0.9260042283298098,-96.53459930419922
0.8197343453510436,0.9260042283298098,-97.56964111328125
0.8197343453510436,0.9281183932346723,-97.63931274414062
0.8273244781783681,0.9281183932346723,-98.92630004882812
0.8273244781783681,0.9323467230443975,-100.64130401611328
0.8330170777988615,0.9323467230443975,-101.97787475585938
0.8330170777988615,0.9365750528541226,-102.51744842529297
0.8425047438330171,0.9365750528541226,-105.34351348876953
0.8425047438330171,0.9386892177589852,-105.76272583007812
0.8462998102466793,0.9386892177589852,-106.05917358398438
0.8462998102466793,0.9429175475687104,-107.10697937011719
0.8500948766603416,0.9429175475687104,-107.38998413085938
0.8500948766603416,0.945031712473573,-108.19701385498047
0.8538899430740038,0.945031712473573,-108.45419311523438
0.8538899430740038,0.9471458773784355,-108.47540283203125
0.855787476280835,0.9471458773784355,-108.5401840209961
0.855787476280835,0.9513742071881607,-110.21952819824219
0.857685009487666,0.9513742071881607,-111.3880844116211
0.857685009487666,0.9577167019027484,-111.78874969482422
0.8614800759013282,0.9577167019027484,-113.11963653564453
0.8614800759013282,0.959830866807611,-113.60424041748047
0.8633776091081594,0.959830866807611,-113.68981170654297
0.8633776091081594,0.9619450317124736,-115.05430603027344
0.8690702087286527,0.9619450317124736,-116.58284759521484
0.8690702087286527,0.9640591966173362,-116.95891571044922
0.8785578747628083,0.9640591966173362,-120.58231353759766
0.8785578747628083,0.9661733615221987,-120.72453308105469
0.8804554079696395,0.9661733615221987,-121.13550567626953
0.8804554079696395,0.9682875264270613,-121.56770324707031
0.8823529411764706,0.9682875264270613,-123.058837890625
0.8823529411764706,0.9704016913319239,-123.46745300292969
0.8956356736242884,0.9704016913319239,-126.76750946044922
0.8956356736242884,0.9725158562367865,-127.86262512207031
0.9146110056925996,0.9725158562367865,-136.76126098632812
0.9146110056925996,0.9746300211416491,-137.67794799804688
0.9165085388994307,0.9746300211416491,-139.5397186279297
0.9165085388994307,0.9767441860465116,-141.00962829589844
0.9222011385199241,0.9767441860465116,-145.5750732421875
0.9222011385199241,0.9788583509513742,-146.322021484375
0.9240986717267552,0.9788583509513742,-146.56768798828125
0.9240986717267552,0.9809725158562368,-147.4299774169922
0.9335863377609108,0.9809725158562368,-164.86207580566406
0.9335863377609108,0.9830866807610994,-164.97027587890625
0.9468690702087287,0.9830866807610994,-172.18141174316406
0.9468690702087287,0.985200845665962,-173.90542602539062
0.9582542694497154,0.985200845665962,-185.9759521484375
0.9582542694497154,0.9894291754756871,-188.107177734375
0.9601518026565465,0.9894291754756871,-188.8028106689453
0.9601518026565465,0.9936575052854123,-192.06089782714844
0.969639468690702,0.9936575052854123,-204.44776916503906
0.969639468690702,0.9957716701902748,-209.656494140625
0.9734345351043643,0.9957716701902748,-214.66632080078125
0.9734345351043643,0.9978858350951374,-217.60206604003906
0.9810246679316889,0.9978858350951374,-254.99659729003906
0.9810246679316889,1.0,-258.4609680175781
1.0,1.0,-519.8436889648438


==> figs/data/gdm_token_dropouts_ngram_k=7_ngram_k=7_ref_ppl_ratio_phi-1_5_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0,0.0021141649048625794,-0.45807690053338024
0.0,0.012684989429175475,-0.5396124986624952
0.003795066413662239,0.012684989429175475,-0.5469753267236594
0.003795066413662239,0.014799154334038054,-0.5471507124770368
0.0056925996204933585,0.014799154334038054,-0.549760878006908
0.0056925996204933585,0.016913319238900635,-0.5514490850710816
0.009487666034155597,0.016913319238900635,-0.5557089279190258
0.009487666034155597,0.035940803382663845,-0.5950428227996107
0.011385199240986717,0.035940803382663845,-0.5955144908104435
0.011385199240986717,0.048625792811839326,-0.6007601331099481
0.013282732447817837,0.048625792811839326,-0.603887681133925
0.013282732447817837,0.05708245243128964,-0.6065034178014789
0.015180265654648957,0.05708245243128964,-0.6099089349681177
0.015180265654648957,0.080338266384778,-0.6235436931887607
0.020872865275142316,0.080338266384778,-0.6270154146935364
0.020872865275142316,0.09513742071881606,-0.6306308965894166
0.024667931688804556,0.09513742071881606,-0.6320691713174311
0.024667931688804556,0.09725158562367865,-0.6324135801723826
0.026565464895635674,0.09725158562367865,-0.6326325943188494
0.026565464895635674,0.10570824524312897,-0.6347984844491722
0.028462998102466792,0.10570824524312897,-0.6348714471793847
0.028462998102466792,0.10993657505285412,-0.6354796433003468
0.030360531309297913,0.10993657505285412,-0.6358011769693734
0.030360531309297913,0.11839323467230443,-0.6377727764995098
0.03225806451612903,0.11839323467230443,-0.6383032666353705
0.03225806451612903,0.13953488372093023,-0.6444187971206563
0.036053130929791274,0.13953488372093023,-0.6450533632258991
0.036053130929791274,0.16701902748414377,-0.6502715375985686
0.03795066413662239,0.16701902748414377,-0.6502986807976108
0.03795066413662239,0.1733615221987315,-0.6509918372136189
0.03984819734345351,0.1733615221987315,-0.6510945371476982
0.03984819734345351,0.1945031712473573,-0.655298163872244
0.04174573055028463,0.1945031712473573,-0.6559901232273219
0.04174573055028463,0.20084566596194503,-0.6565140539311259
0.04364326375711575,0.20084566596194503,-0.6566775770353925
0.04364326375711575,0.20718816067653276,-0.657470033656851
0.04554079696394687,0.20718816067653276,-0.6576700937572472
0.04554079696394687,0.2135306553911205,-0.6597701033901613
0.04743833017077799,0.2135306553911205,-0.6607443215476476
0.04743833017077799,0.2219873150105708,-0.6629063364835048
0.051233396584440226,0.2219873150105708,-0.6658834293966065
0.051233396584440226,0.22410147991543342,-0.6662747788705323
0.05502846299810247,0.22410147991543342,-0.6664799784016038
0.05502846299810247,0.23044397463002114,-0.6680689009653705
0.056925996204933584,0.23044397463002114,-0.6685037999074691
0.056925996204933584,0.23255813953488372,-0.668580134335089
0.058823529411764705,0.23255813953488372,-0.6696597791386237
0.058823529411764705,0.2346723044397463,-0.6697174235486089
0.06072106261859583,0.2346723044397463,-0.6698076691064104
0.06072106261859583,0.27906976744186046,-0.6768595774235817
0.06261859582542695,0.27906976744186046,-0.677165105340132
0.06261859582542695,0.2832980972515856,-0.6773923510921397
0.0683111954459203,0.2832980972515856,-0.6777852287404997
0.0683111954459203,0.2854122621564482,-0.6780076263927166
0.07020872865275142,0.2854122621564482,-0.6784480067068732
0.07020872865275142,0.28752642706131076,-0.6785983246504248
0.07210626185958255,0.28752642706131076,-0.6785998456208006
0.07210626185958255,0.2938689217758985,-0.6791542442165254
0.07400379506641366,0.2938689217758985,-0.6794165047993095
0.07400379506641366,0.29809725158562367,-0.6794377692133303
0.07590132827324478,0.29809725158562367,-0.6796369417740535
0.07590132827324478,0.3107822410147992,-0.6808767468665997
0.07969639468690702,0.3107822410147992,-0.6811961372763443
0.07969639468690702,0.3150105708245243,-0.6813753157735774
0.08349146110056926,0.3150105708245243,-0.6820738660948663
0.08349146110056926,0.3171247357293869,-0.683013718255404
0.08538899430740038,0.3171247357293869,-0.683464604469501
0.08538899430740038,0.32558139534883723,-0.684461836484006
0.0872865275142315,0.32558139534883723,-0.6848655303219866
0.0872865275142315,0.33192389006342493,-0.6859604526128721
0.08918406072106262,0.33192389006342493,-0.6868204552925585
0.08918406072106262,0.3361522198731501,-0.6870481799830948
0.09108159392789374,0.3361522198731501,-0.6874865203126634
0.09108159392789374,0.3403805496828753,-0.6880125555261789
0.09297912713472485,0.3403805496828753,-0.688427992285007
0.09297912713472485,0.34249471458773784,-0.6888987912184468
0.09487666034155598,0.34249471458773784,-0.6889074190310769
0.09487666034155598,0.34460887949260044,-0.6890440771732143
0.10056925996204934,0.34460887949260044,-0.6895157899366235
0.10056925996204934,0.3488372093023256,-0.6898332822643739
0.10246679316888045,0.3488372093023256,-0.6901667682883394
0.10246679316888045,0.35095137420718814,-0.6902434606582732
0.11005692599620494,0.35095137420718814,-0.6908240867667487
0.11005692599620494,0.3699788583509514,-0.6932529411713013
0.11195445920303605,0.3699788583509514,-0.6936816545597251
0.11195445920303605,0.38054968287526425,-0.6946150334350046
0.11385199240986717,0.38054968287526425,-0.6950045260421297
0.11385199240986717,0.39323467230443976,-0.6968994002489532
0.1157495256166983,0.39323467230443976,-0.6971264508757553
0.1157495256166983,0.3953488372093023,-0.6971943048576215
0.11764705882352941,0.3953488372093023,-0.6972276154783944
0.11764705882352941,0.4059196617336152,-0.6999204237387741
0.11954459203036052,0.4059196617336152,-0.7001782060890303
0.11954459203036052,0.4080338266384778,-0.7003623543630972
0.12144212523719165,0.4080338266384778,-0.7006236023068116
0.12144212523719165,0.41014799154334036,-0.7006525802775796
0.12333965844402277,0.41014799154334036,-0.7010277759484606
0.12333965844402277,0.4143763213530655,-0.7019978239684723
0.1252371916508539,0.4143763213530655,-0.7024817689135763
0.1252371916508539,0.4186046511627907,-0.7034543136185979
0.12903225806451613,0.4186046511627907,-0.7041689655100721
0.12903225806451613,0.427061310782241,-0.7051535342954687
0.13092979127134724,0.427061310782241,-0.7052232093814272
0.13092979127134724,0.42917547568710357,-0.7052362096252865
0.13282732447817835,0.42917547568710357,-0.705443551111199
0.13282732447817835,0.4355179704016913,-0.7058860226483408
0.1366223908918406,0.4355179704016913,-0.7061117899958996
0.1366223908918406,0.4397463002114165,-0.706554795914702
0.13851992409867173,0.4397463002114165,-0.7067171857954526
0.13851992409867173,0.4439746300211416,-0.7071528045624376
0.14041745730550284,0.4439746300211416,-0.7071869015731795
0.14041745730550284,0.45665961945031713,-0.7088497375341704
0.14231499051233396,0.45665961945031713,-0.7091985085072303
0.14231499051233396,0.4608879492600423,-0.7112676481064862
0.1442125237191651,0.4608879492600423,-0.7117402680458942
0.1442125237191651,0.4630021141649049,-0.7117884597847716
0.1461100569259962,0.4630021141649049,-0.7119077472270425
0.1461100569259962,0.46511627906976744,-0.712108128402478
0.14800759013282733,0.46511627906976744,-0.712373666479506
0.14800759013282733,0.4693446088794926,-0.7127265666077711
0.14990512333965844,0.4693446088794926,-0.7128743383365963
0.14990512333965844,0.47357293868921774,-0.7143183939627973
0.15180265654648956,0.47357293868921774,-0.7145511088123685
0.15180265654648956,0.47780126849894294,-0.7148216822340113
0.1555977229601518,0.47780126849894294,-0.7148339754727379
0.1555977229601518,0.4799154334038055,-0.7148416742208746
0.15749525616698293,0.4799154334038055,-0.7148529529384673
0.15749525616698293,0.4820295983086681,-0.7149960015298495
0.16888045540796964,0.4820295983086681,-0.7170781463432092
0.16888045540796964,0.48414376321353064,-0.7171273934683812
0.17077798861480076,0.48414376321353064,-0.7174065988188945
0.17077798861480076,0.48625792811839325,-0.7176914428981823
0.174573055028463,0.48625792811839325,-0.7183764627688844
0.174573055028463,0.49682875264270615,-0.7192723208701097
0.17647058823529413,0.49682875264270615,-0.7194758463319707
0.17647058823529413,0.5052854122621564,-0.7198082898825512
0.17836812144212524,0.5052854122621564,-0.719865037357411
0.17836812144212524,0.5264270613107822,-0.7218507088684056
0.18216318785578747,0.5264270613107822,-0.7222882462637141
0.18216318785578747,0.5348837209302325,-0.7230933107808614
0.1840607210626186,0.5348837209302325,-0.7242381584230554
0.1840607210626186,0.5412262156448203,-0.7244764831861253
0.1859582542694497,0.5412262156448203,-0.7248983316303864
0.1859582542694497,0.5517970401691332,-0.7258037591738954
0.18785578747628084,0.5517970401691332,-0.7259036999689561
0.18785578747628084,0.5560253699788583,-0.7260185067800745
0.19165085388994307,0.5560253699788583,-0.7265938545979473
0.19165085388994307,0.5581395348837209,-0.7269998684305345
0.1954459203036053,0.5581395348837209,-0.7274521445431089
0.1954459203036053,0.5602536997885835,-0.7274628231630135
0.19734345351043645,0.5602536997885835,-0.7275615118702659
0.19734345351043645,0.5644820295983086,-0.7280146124796769
0.20113851992409867,0.5644820295983086,-0.7283223361629644
0.20113851992409867,0.5665961945031712,-0.7283679348296908
0.2030360531309298,0.5665961945031712,-0.728423521798916
0.2030360531309298,0.5708245243128964,-0.7288542773965542
0.20683111954459202,0.5708245243128964,-0.7290304467831814
0.20683111954459202,0.5792811839323467,-0.7298125703164169
0.20872865275142316,0.5792811839323467,-0.7299118996718365
0.20872865275142316,0.5813953488372093,-0.7300752529755797
0.21062618595825428,0.5813953488372093,-0.7301836485040933
0.21062618595825428,0.5856236786469344,-0.7314793392253944
0.21821631878557876,0.5856236786469344,-0.7327156430775049
0.21821631878557876,0.5898520084566596,-0.7330238200779227
0.22011385199240988,0.5898520084566596,-0.7330475083295934
0.22011385199240988,0.5919661733615222,-0.733142128812613
0.22580645161290322,0.5919661733615222,-0.7334356225920406
0.22580645161290322,0.5940803382663847,-0.7335272729036214
0.22960151802656548,0.5940803382663847,-0.733588661530295
0.22960151802656548,0.5961945031712473,-0.7337919204648883
0.23529411764705882,0.5961945031712473,-0.734127585895405
0.23529411764705882,0.6004228329809725,-0.7343500589909084
0.23719165085388993,0.6004228329809725,-0.7346318206729752
0.23719165085388993,0.6215644820295984,-0.7371536816676312
0.2409867172675522,0.6215644820295984,-0.7372212554130073
0.2409867172675522,0.627906976744186,-0.7374427708844801
0.24667931688804554,0.627906976744186,-0.7377975006980109
0.24667931688804554,0.6300211416490487,-0.7378341567016021
0.2504743833017078,0.6300211416490487,-0.7384337230037646
0.2504743833017078,0.6342494714587738,-0.7396760262357219
0.2523719165085389,0.6342494714587738,-0.7398070221786115
0.2523719165085389,0.6363636363636364,-0.7398543585995672
0.25616698292220114,0.6363636363636364,-0.7400269454312778
0.25616698292220114,0.638477801268499,-0.740772243292651
0.25806451612903225,0.638477801268499,-0.7409833856808176
0.25806451612903225,0.642706131078224,-0.7412803058683798
0.2618595825426945,0.642706131078224,-0.7415034206115888
0.2618595825426945,0.6490486257928119,-0.7426073143967086
0.2637571157495256,0.6490486257928119,-0.742664342124729
0.2637571157495256,0.653276955602537,-0.7428294811948504
0.27514231499051234,0.653276955602537,-0.7452093551257271
0.27514231499051234,0.6553911205073996,-0.7453678638031642
0.27893738140417457,0.6553911205073996,-0.745575558516407
0.27893738140417457,0.6575052854122622,-0.7456475326291448
0.2808349146110057,0.6575052854122622,-0.7460053260807096
0.2808349146110057,0.6596194503171248,-0.7461818177754584
0.2827324478178368,0.6596194503171248,-0.7462019290474812
0.2827324478178368,0.6617336152219874,-0.7463218053177396
0.286527514231499,0.6617336152219874,-0.7464856947813865
0.286527514231499,0.6680761099365751,-0.7469615786894401
0.2884250474383302,0.6680761099365751,-0.7470000628259095
0.2884250474383302,0.6723044397463002,-0.748074477824324
0.2922201138519924,0.6723044397463002,-0.7488189344109174
0.2922201138519924,0.678646934460888,-0.7491806367737328
0.29601518026565465,0.678646934460888,-0.7494308352516883
0.29601518026565465,0.6849894291754757,-0.7500744407018692
0.2998102466793169,0.6849894291754757,-0.750533795802752
0.2998102466793169,0.6871035940803383,-0.7512588271415414
0.3036053130929791,0.6871035940803383,-0.7517634204197661
0.3036053130929791,0.6913319238900634,-0.7518446488081858
0.30740037950664134,0.6913319238900634,-0.7520835422407206
0.30740037950664134,0.693446088794926,-0.7521315510580835
0.3111954459203036,0.693446088794926,-0.7523615265773544
0.3111954459203036,0.6976744186046512,-0.752536953488057
0.3187855787476281,0.6976744186046512,-0.7528041547179596
0.3187855787476281,0.6997885835095138,-0.7530851420970133
0.3206831119544592,0.6997885835095138,-0.7531455635257229
0.3206831119544592,0.7040169133192389,-0.7534716708217659
0.32827324478178366,0.7040169133192389,-0.7546061712041351
0.32827324478178366,0.7082452431289641,-0.7547739151223929
0.3301707779886148,0.7082452431289641,-0.7552951849021735
0.3301707779886148,0.7124735729386892,-0.7557665304066261
0.33206831119544594,0.7124735729386892,-0.7560093991940268
0.33206831119544594,0.7209302325581395,-0.7570669562860624
0.33586337760910817,0.7209302325581395,-0.7571377925859197
0.33586337760910817,0.7230443974630021,-0.7573937065640557
0.3377609108159393,0.7230443974630021,-0.7574269312813411
0.3377609108159393,0.7251585623678647,-0.7576538715536335
0.3396584440227704,0.7251585623678647,-0.7578453228157421
0.3396584440227704,0.7293868921775899,-0.7580904753693166
0.34345351043643263,0.7293868921775899,-0.758623834515982
0.34345351043643263,0.7315010570824524,-0.7586857553612076
0.34535104364326374,0.7315010570824524,-0.7586877044910618
0.34535104364326374,0.733615221987315,-0.758919053964024
0.34724857685009486,0.733615221987315,-0.7589750036251577
0.34724857685009486,0.7357293868921776,-0.7596865796730952
0.3605313092979127,0.7357293868921776,-0.761558391672429
0.3605313092979127,0.7420718816067653,-0.7623306102885413
0.36242884250474383,0.7420718816067653,-0.7623692427790788
0.36242884250474383,0.7463002114164905,-0.7626864853005704
0.3700189753320683,0.7463002114164905,-0.7632634466670805
0.3700189753320683,0.7484143763213531,-0.7633230665618469
0.3738140417457306,0.7484143763213531,-0.7633914685546372
0.3738140417457306,0.7505285412262156,-0.7634218363932951
0.3776091081593928,0.7505285412262156,-0.7636457377192406
0.3776091081593928,0.7568710359408034,-0.7643860910564062
0.3795066413662239,0.7568710359408034,-0.7648322569220539
0.3795066413662239,0.758985200845666,-0.7652350039443725
0.38140417457305503,0.758985200845666,-0.7653889482654034
0.38140417457305503,0.7610993657505285,-0.7655965745076084
0.38330170777988615,0.7610993657505285,-0.7656017785066219
0.38330170777988615,0.7632135306553911,-0.765848200442105
0.38519924098671726,0.7632135306553911,-0.7661430999512004
0.38519924098671726,0.7653276955602537,-0.7667001386697269
0.3908918406072106,0.7653276955602537,-0.7677553474404816
0.3908918406072106,0.7674418604651163,-0.7680548256576558
0.3984819734345351,0.7674418604651163,-0.7685982861646214
0.3984819734345351,0.7695560253699789,-0.769073136372984
0.40417457305502846,0.7695560253699789,-0.7696276151003619
0.40417457305502846,0.7716701902748414,-0.7696373245853837
0.41935483870967744,0.7716701902748414,-0.7707523113555872
0.41935483870967744,0.7758985200845666,-0.7712299257687095
0.42314990512333966,0.7758985200845666,-0.7714853212232878
0.42314990512333966,0.7780126849894292,-0.7718976160997875
0.4250474383301708,0.7780126849894292,-0.7723809166098801
0.4250474383301708,0.7801268498942917,-0.7724280915670655
0.43453510436432635,0.7801268498942917,-0.7728940007562141
0.43453510436432635,0.7843551797040169,-0.7740911993217088
0.4364326375711575,0.7843551797040169,-0.774177140545391
0.4364326375711575,0.7885835095137421,-0.7744049578791515
0.44212523719165087,0.7885835095137421,-0.7756129992729546
0.44212523719165087,0.7906976744186046,-0.7756572984021199
0.45161290322580644,0.7906976744186046,-0.7760590409401061
0.45161290322580644,0.7928118393234672,-0.7760643228590274
0.45540796963946867,0.7928118393234672,-0.776188364370446
0.45540796963946867,0.7991543340380549,-0.776736924277908
0.46110056925996207,0.7991543340380549,-0.7783294556991099
0.46110056925996207,0.8012684989429175,-0.7790131287127892
0.4629981024667932,0.8012684989429175,-0.7790667922614434
0.4629981024667932,0.8033826638477801,-0.7792440354644405
0.4667931688804554,0.8033826638477801,-0.7797233246124202
0.4667931688804554,0.8118393234672304,-0.7804668839776584
0.4686907020872865,0.8118393234672304,-0.7808744601047374
0.4686907020872865,0.813953488372093,-0.7809930206487543
0.47248576850094876,0.813953488372093,-0.7811468605218747
0.47248576850094876,0.8160676532769556,-0.7813196689631832
0.47438330170777987,0.8160676532769556,-0.7815265413344301
0.47438330170777987,0.8181818181818182,-0.7821754084794615
0.4857685009487666,0.8181818181818182,-0.7834289533782656
0.4857685009487666,0.8202959830866807,-0.7838643502033182
0.49146110056925996,0.8202959830866807,-0.7844210778226648
0.49146110056925996,0.8224101479915433,-0.7847756187804904
0.4952561669829222,0.8224101479915433,-0.7850654409985135
0.4952561669829222,0.828752642706131,-0.785731737051314
0.4971537001897533,0.828752642706131,-0.7858755237026939
0.4971537001897533,0.8308668076109936,-0.7860087088399739
0.5009487666034156,0.8308668076109936,-0.7865653492837811
0.5009487666034156,0.8329809725158562,-0.7865889979246665
0.5161290322580645,0.8329809725158562,-0.7891375016078299
0.5161290322580645,0.8350951374207188,-0.7894085662398499
0.5218216318785579,0.8350951374207188,-0.7899412482901411
0.5218216318785579,0.8372093023255814,-0.7905045742170816
0.5256166982922201,0.8372093023255814,-0.7917398561799652
0.5256166982922201,0.8393234672304439,-0.7921685214200581
0.5275142314990512,0.8393234672304439,-0.7924389863908914
0.5275142314990512,0.8477801268498943,-0.7940091253214637
0.5313092979127134,0.8477801268498943,-0.7945881540400171
0.5313092979127134,0.8498942917547568,-0.7947294937651715
0.5351043643263758,0.8498942917547568,-0.7948261789810062
0.5351043643263758,0.8520084566596194,-0.7948812664327851
0.538899430740038,0.8520084566596194,-0.795153002530869
0.538899430740038,0.8562367864693446,-0.7955314554141357
0.540796963946869,0.8562367864693446,-0.7959168108493703
0.540796963946869,0.8583509513742071,-0.7959542386226272
0.5502846299810247,0.8583509513742071,-0.7969181031070203
0.5502846299810247,0.8604651162790697,-0.7969311967197147
0.5597722960151803,0.8604651162790697,-0.7973956910524687
0.5597722960151803,0.8668076109936576,-0.7976862410335469
0.571157495256167,0.8668076109936576,-0.7986963337751551
0.571157495256167,0.86892177589852,-0.79873615518175
0.5882352941176471,0.86892177589852,-0.8005479920998028
0.5882352941176471,0.8710359408033826,-0.8005884676221803
0.5920303605313093,0.8710359408033826,-0.8009975177851005
0.5920303605313093,0.8752642706131079,-0.8016546855574294
0.5939278937381404,0.8752642706131079,-0.8022132894023836
0.5939278937381404,0.8773784355179705,-0.8022546404777073
0.5958254269449715,0.8773784355179705,-0.8024107928945051
0.5958254269449715,0.879492600422833,-0.8026153067237701
0.5996204933586338,0.879492600422833,-0.803218765804681
0.5996204933586338,0.8837209302325582,-0.8034047113211665
0.603415559772296,0.8837209302325582,-0.8041372694019097
0.603415559772296,0.8858350951374208,-0.804573574569808
0.6053130929791272,0.8858350951374208,-0.8047656629787127
0.6053130929791272,0.8879492600422833,-0.8047890248967423
0.6091081593927894,0.8879492600422833,-0.8057145673161039
0.6091081593927894,0.8900634249471459,-0.806108698907022
0.6129032258064516,0.8900634249471459,-0.8063601126481452
0.6129032258064516,0.8921775898520085,-0.8065172807633738
0.6166982922201139,0.8921775898520085,-0.8069180436626661
0.6166982922201139,0.8985200845665962,-0.8079790920752071
0.6261859582542695,0.8985200845665962,-0.8086733059832297
0.6261859582542695,0.9006342494714588,-0.8089180808685701
0.6432637571157496,0.9006342494714588,-0.810389275749101
0.6432637571157496,0.9027484143763214,-0.8104214471909328
0.6451612903225806,0.9027484143763214,-0.8108610076323604
0.6451612903225806,0.9069767441860465,-0.812148984883309
0.650853889943074,0.9069767441860465,-0.812810544510627
0.650853889943074,0.9090909090909091,-0.8136470280210506
0.6546489563567363,0.9090909090909091,-0.8139299989913518
0.6546489563567363,0.9133192389006343,-0.8155389958674053
0.6603415559772297,0.9133192389006343,-0.8159540437468179
0.6603415559772297,0.9175475687103594,-0.816603311552265
0.6622390891840607,0.9175475687103594,-0.8166729087960859
0.6622390891840607,0.9217758985200846,-0.8177372383097973
0.6698292220113852,0.9217758985200846,-0.8191287581293288
0.6698292220113852,0.9238900634249472,-0.8194459300459942
0.683111954459203,0.9238900634249472,-0.8212896243789247
0.683111954459203,0.9260042283298098,-0.8213028103387864
0.6888045540796964,0.9260042283298098,-0.822311730411524
0.6888045540796964,0.9281183932346723,-0.8225201261572418
0.7001897533206831,0.9281183932346723,-0.8239277219938898
0.7001897533206831,0.9323467230443975,-0.8244191996725002
0.7020872865275142,0.9323467230443975,-0.8244444196246807
0.7020872865275142,0.9344608879492601,-0.8249446568589527
0.7096774193548387,0.9344608879492601,-0.8272220723115526
0.7096774193548387,0.9365750528541226,-0.827595343661126
0.7324478178368121,0.9365750528541226,-0.8323985579623268
0.7324478178368121,0.9386892177589852,-0.833074131176464
0.7343453510436433,0.9386892177589852,-0.8332079719660173
0.7343453510436433,0.9408033826638478,-0.8334861256811831
0.7438330170777988,0.9408033826638478,-0.8347372048663986
0.7438330170777988,0.9492600422832981,-0.8370541349701006
0.74573055028463,0.9492600422832981,-0.8375962159878627
0.74573055028463,0.9534883720930233,-0.8380819590745198
0.7514231499051234,0.9534883720930233,-0.8388045011145157
0.7514231499051234,0.9556025369978859,-0.8390256623094242
0.7703984819734345,0.9556025369978859,-0.8418112437159798
0.7703984819734345,0.9577167019027484,-0.8420612345695566
0.777988614800759,0.9577167019027484,-0.8441477269352661
0.777988614800759,0.959830866807611,-0.8445053853950018
0.7950664136622391,0.959830866807611,-0.8470853580269552
0.7950664136622391,0.9640591966173362,-0.8474641341849961
0.8045540796963947,0.9640591966173362,-0.849295722779431
0.8045540796963947,0.9661733615221987,-0.8504549861279994
0.8121442125237192,0.9661733615221987,-0.85191107497646
0.8121442125237192,0.9682875264270613,-0.8521829495230968
0.8292220113851992,0.9682875264270613,-0.8546801671264617
0.8292220113851992,0.9704016913319239,-0.8548784382474451
0.8349146110056926,0.9704016913319239,-0.8557422374883029
0.8349146110056926,0.9746300211416491,-0.856563970439991
0.8519924098671727,0.9746300211416491,-0.8614051576269288
0.8519924098671727,0.9767441860465116,-0.861882508452443
0.8538899430740038,0.9767441860465116,-0.8619416758951642
0.8538899430740038,0.9788583509513742,-0.8625346670130656
0.855787476280835,0.9788583509513742,-0.8627565109177789
0.855787476280835,0.9809725158562368,-0.8628099343480969
0.857685009487666,0.9809725158562368,-0.8642766618999514
0.857685009487666,0.9830866807610994,-0.8643276695851979
0.8937381404174574,0.9830866807610994,-0.8786009449870966
0.8937381404174574,0.9873150105708245,-0.8793242971740771
0.9070208728652751,0.9873150105708245,-0.8835965580659658
0.9070208728652751,0.9894291754756871,-0.883739425927265
0.9316888045540797,0.9894291754756871,-0.8979373932638621
0.9316888045540797,0.9915433403805497,-0.8980479648367085
0.9354838709677419,0.9915433403805497,-0.9016284308294592
0.9354838709677419,0.9936575052854123,-0.9027897775599971
0.9563567362428842,0.9936575052854123,-0.9171856526707663
0.9563567362428842,0.9978858350951374,-0.9172418429137499
0.9601518026565465,0.9978858350951374,-0.918079725318625
0.9601518026565465,1.0,-0.9210860014944239
1.0,1.0,-0.981650341475288


==> figs/data/gdm_token_dropouts_ngram_k=7_ngram_k=7_zlib_ratio_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.007265591768608527
0.04933586337760911,0.0,-0.012295692942621634
0.04933586337760911,0.004228329809725159,-0.012638610695179513
0.058823529411764705,0.004228329809725159,-0.013370050972093058
0.058823529411764705,0.006342494714587738,-0.013407954797457126
0.06072106261859583,0.006342494714587738,-0.013515433175223215
0.06072106261859583,0.012684989429175475,-0.013750586837180695
0.06641366223908918,0.012684989429175475,-0.013944979107396872
0.06641366223908918,0.014799154334038054,-0.014186182632822121
0.07020872865275142,0.014799154334038054,-0.01426484101365543
0.07020872865275142,0.016913319238900635,-0.0142846991801434
0.07210626185958255,0.016913319238900635,-0.014307801860033328
0.07210626185958255,0.019027484143763214,-0.014332187424142523
0.07400379506641366,0.019027484143763214,-0.01460872070497525
0.07400379506641366,0.021141649048625793,-0.014621010617586224
0.0777988614800759,0.021141649048625793,-0.014659616100045788
0.0777988614800759,0.023255813953488372,-0.014660094544127748
0.07969639468690702,0.023255813953488372,-0.0147103139596392
0.07969639468690702,0.02536997885835095,-0.014755346467808458
0.08159392789373814,0.02536997885835095,-0.015120638015130946
0.08159392789373814,0.02959830866807611,-0.015365754715119948
0.08349146110056926,0.02959830866807611,-0.015382205115424262
0.08349146110056926,0.03171247357293869,-0.015424791631851604
0.08538899430740038,0.03171247357293869,-0.015449864981612745
0.08538899430740038,0.03382663847780127,-0.015609329981161348
0.08918406072106262,0.03382663847780127,-0.01571417784721273
0.08918406072106262,0.040169133192389,-0.015814911074061827
0.09108159392789374,0.040169133192389,-0.015835078190443504
0.09108159392789374,0.048625792811839326,-0.01608619972511574
0.09297912713472485,0.048625792811839326,-0.01613532296210377
0.09297912713472485,0.05708245243128964,-0.01626382651363939
0.09487666034155598,0.05708245243128964,-0.016285321865862575
0.09487666034155598,0.0613107822410148,-0.01632556105212355
0.10436432637571158,0.0613107822410148,-0.016563973375546034
0.10436432637571158,0.06553911205073996,-0.016671316964285712
0.1062618595825427,0.06553911205073996,-0.016672770182291668
0.1062618595825427,0.06765327695560254,-0.01668530349160737
0.11005692599620494,0.06765327695560254,-0.01675178191303741
0.11005692599620494,0.07188160676532769,-0.01680343815631563
0.11195445920303605,0.07188160676532769,-0.01680754945401668
0.11195445920303605,0.08456659619450317,-0.01703768765108734
0.11385199240986717,0.08456659619450317,-0.0171267227795955
0.11385199240986717,0.09090909090909091,-0.017273652882205514
0.11764705882352941,0.09090909090909091,-0.017295699157755806
0.11764705882352941,0.09513742071881606,-0.017360304896925992
0.11954459203036052,0.09513742071881606,-0.017415132875795717
0.11954459203036052,0.09725158562367865,-0.01743276959898844
0.12144212523719165,0.09725158562367865,-0.017432971980520948
0.12144212523719165,0.09936575052854123,-0.017470458569874787
0.1252371916508539,0.09936575052854123,-0.017506154625882425
0.1252371916508539,0.1014799154334038,-0.01757539863848333
0.127134724857685,0.1014799154334038,-0.017677934848196138
0.127134724857685,0.10570824524312897,-0.017748853860246477
0.12903225806451613,0.10570824524312897,-0.017838861157931908
0.12903225806451613,0.10782241014799154,-0.017850540496490815
0.13092979127134724,0.10782241014799154,-0.01786208152770996
0.13092979127134724,0.11839323467230443,-0.018034624630177513
0.13282732447817835,0.11839323467230443,-0.018124507023737982
0.13282732447817835,0.1226215644820296,-0.018126395822385705
0.1366223908918406,0.1226215644820296,-0.018220532161803714
0.1366223908918406,0.12896405919661733,-0.018314625401979617
0.13851992409867173,0.12896405919661733,-0.01831546705596301
0.13851992409867173,0.1416490486257928,-0.01855729297370298
0.14041745730550284,0.1416490486257928,-0.018644121189857844
0.14041745730550284,0.1522198731501057,-0.01873854920519824
0.14231499051233396,0.1522198731501057,-0.01876740312207232
0.14231499051233396,0.15856236786469344,-0.018784637335837115
0.14800759013282733,0.15856236786469344,-0.018829379300458717
0.14800759013282733,0.16701902748414377,-0.018923112457873776
0.15370018975332067,0.16701902748414377,-0.019066079679902617
0.15370018975332067,0.16913319238900634,-0.019075300886824326
0.1555977229601518,0.16913319238900634,-0.019136793111402487
0.1555977229601518,0.1733615221987315,-0.0191629638671875
0.15749525616698293,0.1733615221987315,-0.019167342275943397
0.15749525616698293,0.17758985200845667,-0.019359759706439394
0.16129032258064516,0.17758985200845667,-0.019383298640810436
0.16129032258064516,0.19027484143763213,-0.01963018119664482
0.16318785578747627,0.19027484143763213,-0.019631884229052196
0.16318785578747627,0.1945031712473573,-0.01966597981901512
0.16698292220113853,0.1945031712473573,-0.019781821303897433
0.16698292220113853,0.19873150105708245,-0.019891088101408824
0.16888045540796964,0.19873150105708245,-0.019913420009152322
0.16888045540796964,0.20084566596194503,-0.019923896546576433
0.17267552182163187,0.20084566596194503,-0.019975673159967983
0.17267552182163187,0.2029598308668076,-0.019975814819335937
0.17647058823529413,0.2029598308668076,-0.020004469802196372
0.17647058823529413,0.2135306553911205,-0.020237431744971716
0.17836812144212524,0.2135306553911205,-0.020266695861507835
0.17836812144212524,0.2219873150105708,-0.020364684920567616
0.18026565464895636,0.2219873150105708,-0.02037720529656661
0.18026565464895636,0.22410147991543342,-0.02044503659063057
0.18216318785578747,0.22410147991543342,-0.020485211916618947
0.18216318785578747,0.226215644820296,-0.020537547576121796
0.1840607210626186,0.226215644820296,-0.020621281221758467
0.1840607210626186,0.23678646934460887,-0.020707949257204223
0.1859582542694497,0.23678646934460887,-0.02072500489620055
0.1859582542694497,0.23890063424947147,-0.02074089383729772
0.18785578747628084,0.23890063424947147,-0.020761542013621487
0.18785578747628084,0.24312896405919662,-0.020830289281979955
0.18975332068311196,0.24312896405919662,-0.020907058894881748
0.18975332068311196,0.24947145877378435,-0.02099711998213535
0.1935483870967742,0.24947145877378435,-0.02104461748982958
0.1935483870967742,0.2558139534883721,-0.02115469337406015
0.20113851992409867,0.2558139534883721,-0.021203049410892634
0.20113851992409867,0.26004228329809725,-0.021327347826973257
0.2030360531309298,0.26004228329809725,-0.02137192346099624
0.2030360531309298,0.26215644820295986,-0.021384963748742637
0.20683111954459202,0.26215644820295986,-0.021467189117494824
0.20683111954459202,0.266384778012685,-0.02152296413988409
0.22011385199240988,0.266384778012685,-0.0216216161168875
0.22011385199240988,0.26849894291754756,-0.0216797797082776
0.2239089184060721,0.26849894291754756,-0.021729402139153278
0.2239089184060721,0.27906976744186046,-0.02181957665203515
0.22580645161290322,0.27906976744186046,-0.021860274057539684
0.22580645161290322,0.2832980972515856,-0.021965826125372026
0.22770398481973433,0.2832980972515856,-0.021971912768842788
0.22770398481973433,0.28964059196617337,-0.022040473090277776
0.2314990512333966,0.28964059196617337,-0.0220519908356102
0.2314990512333966,0.2959830866807611,-0.022091200086805554
0.23529411764705882,0.2959830866807611,-0.022102315512048193
0.23529411764705882,0.30021141649048627,-0.022128427701931064
0.23719165085388993,0.30021141649048627,-0.022140213235901998
0.23719165085388993,0.3023255813953488,-0.022156152037617553
0.2409867172675522,0.3023255813953488,-0.02220929955639395
0.2409867172675522,0.3044397463002114,-0.022217708981942714
0.2428842504743833,0.3044397463002114,-0.022230526325113378
0.2428842504743833,0.30655391120507397,-0.022235865692176025
0.24478178368121442,0.30655391120507397,-0.022251249614514804
0.24478178368121442,0.3086680761099366,-0.022270395112050454
0.24667931688804554,0.3086680761099366,-0.022300693303399195
0.24667931688804554,0.321353065539112,-0.022447902213897426
0.24857685009487665,0.321353065539112,-0.022448723497287264
0.24857685009487665,0.32558139534883723,-0.02252096014387232
0.25426944971537,0.32558139534883723,-0.02264821499208861
0.25426944971537,0.3276955602536998,-0.02265870445435505
0.2637571157495256,0.3276955602536998,-0.022721911460776265
0.2637571157495256,0.3298097251585624,-0.022723841192924955
0.2656546489563567,0.3298097251585624,-0.022727235920303783
0.2656546489563567,0.3403805496828753,-0.022795453494822485
0.2675521821631879,0.3403805496828753,-0.02280544239565466
0.2675521821631879,0.34249471458773784,-0.022814647396120612
0.269449715370019,0.34249471458773784,-0.022837502045157065
0.269449715370019,0.3488372093023256,-0.022903112105992964
0.2713472485768501,0.3488372093023256,-0.022911524054376214
0.2713472485768501,0.35517970401691334,-0.023003974104481448
0.2732447817836812,0.35517970401691334,-0.0230102737550813
0.2732447817836812,0.3594080338266385,-0.02302730758101852
0.27703984819734345,0.3594080338266385,-0.023041016106717844
0.27703984819734345,0.36152219873150104,-0.023073822878510376
0.2827324478178368,0.36152219873150104,-0.02308756291240237
0.2827324478178368,0.3678646934460888,-0.023100853454621095
0.286527514231499,0.3678646934460888,-0.02311375193352247
0.286527514231499,0.37209302325581395,-0.02324057525058962
0.2884250474383302,0.37209302325581395,-0.023265938606847697
0.2884250474383302,0.3763213530655391,-0.023268656827965563
0.29791271347248577,0.3763213530655391,-0.023404841636543845
0.29791271347248577,0.3784355179704017,-0.02340848482572115
0.30740037950664134,0.3784355179704017,-0.023491279228583916
0.30740037950664134,0.38477801268498946,-0.023581905241935486
0.3092979127134725,0.38477801268498946,-0.02359685291788499
0.3092979127134725,0.386892177589852,-0.023615294344820997
0.3111954459203036,0.386892177589852,-0.02362779044254291
0.3111954459203036,0.3890063424947146,-0.023651806050703113
0.31499051233396586,0.3890063424947146,-0.02370351951458037
0.31499051233396586,0.39112050739957716,-0.023705540015628506
0.3206831119544592,0.39112050739957716,-0.023816868327191987
0.3206831119544592,0.3974630021141649,-0.023877595600328948
0.3225806451612903,0.3974630021141649,-0.02395359114104626
0.3225806451612903,0.40380549682875266,-0.024016123300701096
0.32447817836812143,0.40380549682875266,-0.024020028525141117
0.32447817836812143,0.4059196617336152,-0.02406114092312009
0.32637571157495254,0.4059196617336152,-0.02407787465488018
0.32637571157495254,0.4080338266384778,-0.024090104557389348
0.33206831119544594,0.4080338266384778,-0.024111917719925824
0.33206831119544594,0.41014799154334036,-0.02411411830357143
0.3415559772296015,0.41014799154334036,-0.024248252331936226
0.3415559772296015,0.41226215644820297,-0.024274952624427918
0.34345351043643263,0.41226215644820297,-0.02431855378327546
0.34345351043643263,0.4143763213530655,-0.024330241695573046
0.349146110056926,0.4143763213530655,-0.02435788343870157
0.349146110056926,0.4164904862579281,-0.024393888717739256
0.35294117647058826,0.4164904862579281,-0.024462544326241138
0.35294117647058826,0.42071881606765327,-0.024506162676487916
0.3586337760910816,0.42071881606765327,-0.024577803007493643
0.3586337760910816,0.42283298097251587,-0.024584231169327446
0.36242884250474383,0.42283298097251587,-0.024668482730263157
0.36242884250474383,0.4249471458773784,-0.024683439925691025
0.36622390891840606,0.4249471458773784,-0.02469950741941824
0.36622390891840606,0.42917547568710357,-0.024865846376161318
0.3700189753320683,0.42917547568710357,-0.02496764167906746
0.3700189753320683,0.4312896405919662,-0.024996011830849887
0.3738140417457306,0.4312896405919662,-0.025084054638125915
0.3738140417457306,0.4334038054968288,-0.025091237359723764
0.3757115749525617,0.4334038054968288,-0.02511908213297526
0.3757115749525617,0.4355179704016913,-0.0251292623338922
0.3776091081593928,0.4355179704016913,-0.025179242484177217
0.3776091081593928,0.4376321353065539,-0.02518708024548402
0.3795066413662239,0.4376321353065539,-0.025205027656653747
0.3795066413662239,0.4397463002114165,-0.025209933035714286
0.38140417457305503,0.4397463002114165,-0.025210377301356588
0.38140417457305503,0.4418604651162791,-0.025297539263101076
0.38330170777988615,0.4418604651162791,-0.02534315560056358
0.38330170777988615,0.4439746300211416,-0.025381096627644987
0.3870967741935484,0.4439746300211416,-0.02544207225814176
0.3870967741935484,0.44608879492600423,-0.02547124565972222
0.3889943074003795,0.44608879492600423,-0.025486954398777174
0.3889943074003795,0.44820295983086683,-0.025528091568130632
0.3927893738140417,0.44820295983086683,-0.025534375470349185
0.3927893738140417,0.452431289640592,-0.025553414481026788
0.396584440227704,0.452431289640592,-0.025587075684731935
0.396584440227704,0.4587737843551797,-0.02567895806888701
0.3984819734345351,0.4587737843551797,-0.025692243953962704
0.3984819734345351,0.4630021141649049,-0.025773331925675675
0.40037950664136623,0.4630021141649049,-0.025787677481422504
0.40037950664136623,0.46511627906976744,-0.025795717592592592
0.40227703984819735,0.46511627906976744,-0.025900183927560837
0.40227703984819735,0.46723044397463004,-0.0259098566215008
0.40417457305502846,0.46723044397463004,-0.025917727931016158
0.40417457305502846,0.4714587737843552,-0.025961144634398577
0.4060721062618596,0.4714587737843552,-0.025978122996399684
0.4060721062618596,0.47568710359408034,-0.026073790433114034
0.4117647058823529,0.47568710359408034,-0.026157971174932522
0.4117647058823529,0.4799154334038055,-0.0262157343138454
0.41366223908918404,0.4799154334038055,-0.02624263652497434
0.41366223908918404,0.4820295983086681,-0.026253654759147753
0.4174573055028463,0.4820295983086681,-0.02626545054030094
0.4174573055028463,0.48414376321353064,-0.026308308141169853
0.41935483870967744,0.48414376321353064,-0.026310642787388393
0.41935483870967744,0.48625792811839325,-0.026311555636715223
0.42314990512333966,0.48625792811839325,-0.026332485237249164
0.42314990512333966,0.4883720930232558,-0.02636461759868421
0.428842504743833,0.4883720930232558,-0.026445416266971663
0.428842504743833,0.5010570824524313,-0.026647423495765495
0.43453510436432635,0.5010570824524313,-0.026676473918371694
0.43453510436432635,0.5031712473572939,-0.0267078125
0.4364326375711575,0.5031712473572939,-0.026734274624066894
0.4364326375711575,0.5137420718816068,-0.026875060281635804
0.44022770398481975,0.5137420718816068,-0.027005525337633236
0.44022770398481975,0.5179704016913319,-0.02703558591130114
0.444022770398482,0.5179704016913319,-0.027055160070384675
0.444022770398482,0.5221987315010571,-0.02714013407223916
0.45161290322580644,0.5221987315010571,-0.027311337943340924
0.45161290322580644,0.5264270613107822,-0.02738494318181818
0.45351043643263755,0.5264270613107822,-0.027409220950704225
0.45351043643263755,0.5285412262156448,-0.02741051156679062
0.45540796963946867,0.5285412262156448,-0.027420852055546518
0.45540796963946867,0.53276955602537,-0.027466624067644035
0.4648956356736243,0.53276955602537,-0.02750772504664179
0.4648956356736243,0.5348837209302325,-0.02752114241372054
0.4667931688804554,0.5348837209302325,-0.027545106349284792
0.4667931688804554,0.5391120507399577,-0.027636372451241134
0.47438330170777987,0.5391120507399577,-0.027808102694424717
0.47438330170777987,0.5433403805496829,-0.027843645540112594
0.476280834914611,0.5433403805496829,-0.027880572632655202
0.476280834914611,0.5454545454545454,-0.02789385983389504
0.48007590132827327,0.5454545454545454,-0.027923184824613558
0.48007590132827327,0.547568710359408,-0.027982138036712397
0.4819734345351044,0.547568710359408,-0.027999612449513257
0.4819734345351044,0.5539112050739958,-0.02805227816441931
0.49146110056925996,0.5539112050739958,-0.028202287946428574
0.49146110056925996,0.5560253699788583,-0.02821057220356497
0.49335863377609107,0.5560253699788583,-0.0282142707985299
0.49335863377609107,0.5581395348837209,-0.02829616166189353
0.4952561669829222,0.5581395348837209,-0.028301508739741164
0.4952561669829222,0.5602536997885835,-0.028318870319092825
0.4990512333965844,0.5602536997885835,-0.028337190224911237
0.4990512333965844,0.5644820295983086,-0.02843159828082656
0.5009487666034156,0.5644820295983086,-0.028440319652288732
0.5009487666034156,0.5665961945031712,-0.02844427876717443
0.5047438330170778,0.5665961945031712,-0.028475033492544266
0.5047438330170778,0.5750528541226215,-0.028527014122511914
0.5066413662239089,0.5750528541226215,-0.02854785398573201
0.5066413662239089,0.5835095137420718,-0.02867589077102804
0.50853889943074,0.5835095137420718,-0.028684322447122053
0.50853889943074,0.5856236786469344,-0.028702445652173912
0.5123339658444023,0.5856236786469344,-0.028704848345588233
0.5123339658444023,0.5919661733615222,-0.028761406906512604
0.5180265654648957,0.5919661733615222,-0.02880126331902036
0.5180265654648957,0.6046511627906976,-0.028966871145940386
0.5218216318785579,0.6046511627906976,-0.029009415962669458
0.5218216318785579,0.6067653276955602,-0.029120682898462782
0.5256166982922201,0.6067653276955602,-0.02919661736826755
0.5256166982922201,0.6152219873150105,-0.029315072408536588
0.5294117647058824,0.6152219873150105,-0.029338861271252688
0.5294117647058824,0.6173361522198731,-0.029346361347273288
0.5313092979127134,0.6173361522198731,-0.029368990384615382
0.5313092979127134,0.6194503171247357,-0.029376332841207352
0.5351043643263758,0.6194503171247357,-0.029404783221915677
0.5351043643263758,0.6257928118393234,-0.0294314320465937
0.5370018975332068,0.6257928118393234,-0.029455844837935174
0.5370018975332068,0.627906976744186,-0.029461143330196872
0.538899430740038,0.627906976744186,-0.029462108979229993
0.538899430740038,0.6300211416490487,-0.029472032780894438
0.5445920303605313,0.6300211416490487,-0.029565378464709545
0.5445920303605313,0.6321353065539113,-0.029619626709259
0.5464895635673624,0.6321353065539113,-0.029644438566382297
0.5464895635673624,0.6342494714587738,-0.02968915870488323
0.5483870967741935,0.6342494714587738,-0.029796509089257767
0.5483870967741935,0.6363636363636364,-0.029800236600449774
0.5502846299810247,0.6363636363636364,-0.029807495915032678
0.5502846299810247,0.638477801268499,-0.029819010416666666
0.5597722960151803,0.638477801268499,-0.02998798076923077
0.5597722960151803,0.6511627906976745,-0.030147869715234102
0.5673624288425048,0.6511627906976745,-0.030241745801728184
0.5673624288425048,0.653276955602537,-0.03024913324587706
0.5692599620493358,0.653276955602537,-0.030269764087818285
0.5692599620493358,0.6553911205073996,-0.03027530988414235
0.571157495256167,0.6553911205073996,-0.030285828984647423
0.571157495256167,0.6575052854122622,-0.03032025257670182
0.5768500948766604,0.6575052854122622,-0.030418537695503425
0.5768500948766604,0.6596194503171248,-0.030494068287037036
0.5844402277039848,0.6596194503171248,-0.03058953414214523
0.5844402277039848,0.6617336152219874,-0.030602289160444322
0.5882352941176471,0.6617336152219874,-0.03063277867965368
0.5882352941176471,0.6659619450317125,-0.030659129349226804
0.5901328273244781,0.6659619450317125,-0.030684479569966814
0.5901328273244781,0.6680761099365751,-0.030733203125
0.5958254269449715,0.6680761099365751,-0.03081912702939304
0.5958254269449715,0.6701902748414377,-0.03083518774365461
0.5977229601518027,0.6701902748414377,-0.03083709051304517
0.5977229601518027,0.6765327695560254,-0.030897266570471052
0.5996204933586338,0.6765327695560254,-0.030964211856617647
0.5996204933586338,0.6807610993657506,-0.031006999153828197
0.6053130929791272,0.6807610993657506,-0.031056579146489103
0.6053130929791272,0.6828752642706131,-0.03111806017287234
0.6166982922201139,0.6828752642706131,-0.03128403736164853
0.6166982922201139,0.693446088794926,-0.03147974258814103
0.6242884250474383,0.693446088794926,-0.03162273714189037
0.6242884250474383,0.6955602536997886,-0.03162302927927928
0.6280834914611005,0.6955602536997886,-0.03171121162280702
0.6280834914611005,0.6976744186046512,-0.031716522976736564
0.6318785578747628,0.6976744186046512,-0.03176088686342593
0.6318785578747628,0.7019027484143763,-0.031791449652777776
0.6337760910815939,0.7019027484143763,-0.031846943051796264
0.6337760910815939,0.7040169133192389,-0.03185381208147321
0.6375711574952562,0.7040169133192389,-0.03188221773997274
0.6375711574952562,0.7061310782241015,-0.03189739437441643
0.6451612903225806,0.7061310782241015,-0.031965325192577033
0.6451612903225806,0.7082452431289641,-0.03198249035764376
0.6470588235294118,0.7082452431289641,-0.03202606053743961
0.6470588235294118,0.7103594080338267,-0.032038294853855724
0.6489563567362429,0.7103594080338267,-0.03204898057480204
0.6489563567362429,0.7167019027484144,-0.03209932073583744
0.6546489563567363,0.7167019027484144,-0.03221481061353324
0.6546489563567363,0.7209302325581395,-0.03225039985236221
0.6622390891840607,0.7209302325581395,-0.032317765917663895
0.6622390891840607,0.7230443974630021,-0.032360951834862386
0.6679316888045541,0.7230443974630021,-0.03239308744331066
0.6679316888045541,0.7251585623678647,-0.03241514335558252
0.6698292220113852,0.7251585623678647,-0.03244964588596175
0.6698292220113852,0.7272727272727273,-0.032467864280523256
0.6717267552182163,0.7272727272727273,-0.03249504113123053
0.6717267552182163,0.7293868921775899,-0.032500307380353456
0.681214421252372,0.7293868921775899,-0.032689144736842105
0.681214421252372,0.7315010570824524,-0.03274828486081933
0.683111954459203,0.7315010570824524,-0.03278179440974831
0.683111954459203,0.7441860465116279,-0.03297209497460087
0.6907020872865275,0.7441860465116279,-0.03311554158159407
0.6907020872865275,0.7484143763213531,-0.03317467096181617
0.6944971537001897,0.7484143763213531,-0.0331951904296875
0.6944971537001897,0.7505285412262156,-0.03322634459304984
0.7020872865275142,0.7505285412262156,-0.033388195548968574
0.7020872865275142,0.7653276955602537,-0.033567643873762376
0.7058823529411765,0.7653276955602537,-0.03363008720930232
0.7058823529411765,0.773784355179704,-0.033687905060672915
0.7115749525616698,0.773784355179704,-0.033793908964019855
0.7115749525616698,0.7780126849894292,-0.03380613542365303
0.713472485768501,0.7780126849894292,-0.033878326416015625
0.713472485768501,0.7864693446088795,-0.033949201102196604
0.7172675521821632,0.7864693446088795,-0.0339554680718316
0.7172675521821632,0.7885835095137421,-0.033984139872592294
0.7191650853889943,0.7885835095137421,-0.03399778825963439
0.7191650853889943,0.7949260042283298,-0.03413468580979567
0.7210626185958254,0.7949260042283298,-0.034159028238618085
0.7210626185958254,0.8012684989429175,-0.03420961967003753
0.7229601518026565,0.8012684989429175,-0.03424113505595439
0.7229601518026565,0.8033826638477801,-0.034255133734809026
0.7248576850094877,0.8033826638477801,-0.034322365844104974
0.7248576850094877,0.8118393234672304,-0.03443998159292631
0.7286527514231499,0.8118393234672304,-0.034467905542728924
0.7286527514231499,0.8160676532769556,-0.03450140915119364
0.7381404174573055,0.8160676532769556,-0.034677713858981093
0.7381404174573055,0.8181818181818182,-0.03471998995326189
0.7400379506641366,0.8181818181818182,-0.03480190834980237
0.7400379506641366,0.8202959830866807,-0.03485491444946452
0.7438330170777988,0.8202959830866807,-0.03491502480926582
0.7438330170777988,0.8224101479915433,-0.03495868389423077
0.74573055028463,0.8224101479915433,-0.035085177951388886
0.74573055028463,0.8245243128964059,-0.03510408319978632
0.7552182163187856,0.8245243128964059,-0.03526403063706413
0.7552182163187856,0.8308668076109936,-0.03542559159526724
0.7571157495256167,0.8308668076109936,-0.035432195138329306
0.7571157495256167,0.8329809725158562,-0.03544317647366221
0.7647058823529411,0.8329809725158562,-0.0355560175350328
0.7647058823529411,0.8350951374207188,-0.03558349609375
0.7685009487666035,0.8350951374207188,-0.03562219733865852
0.7685009487666035,0.8372093023255814,-0.03563817285024697
0.7722960151802657,0.8372093023255814,-0.03569273815203562
0.7722960151802657,0.8393234672304439,-0.035712421804234604
0.7741935483870968,0.8393234672304439,-0.035809330914311384
0.7741935483870968,0.8414376321353065,-0.03585427753980616
0.7855787476280834,0.8414376321353065,-0.036174050355568914
0.7855787476280834,0.8477801268498943,-0.03620175743471953
0.7874762808349146,0.8477801268498943,-0.03633211096938776
0.7874762808349146,0.854122621564482,-0.036503129778287464
0.7912713472485768,0.854122621564482,-0.03657698197798295
0.7912713472485768,0.8583509513742071,-0.03661947643781994
0.7950664136622391,0.8583509513742071,-0.03667473966215194
0.7950664136622391,0.8604651162790697,-0.036796230290303565
0.7969639468690702,0.8604651162790697,-0.03687201812977099
0.7969639468690702,0.8668076109936576,-0.037030201204264285
0.7988614800759013,0.8668076109936576,-0.03725611772486773
0.7988614800759013,0.86892177589852,-0.037361256805531706
0.8045540796963947,0.86892177589852,-0.037419139890742484
0.8045540796963947,0.8710359408033826,-0.0374235842985843
0.8064516129032258,0.8710359408033826,-0.03743418817934783
0.8064516129032258,0.879492600422833,-0.03783482746269464
0.8083491461100569,0.879492600422833,-0.037855920712809916
0.8083491461100569,0.8837209302325582,-0.03807097705855674
0.8159392789373814,0.8837209302325582,-0.03823203435019842
0.8159392789373814,0.8858350951374208,-0.03828137588623912
0.8197343453510436,0.8858350951374208,-0.0383520999670902
0.8197343453510436,0.8879492600422833,-0.03836816940864507
0.8216318785578748,0.8879492600422833,-0.038376817396801204
0.8216318785578748,0.8900634249471459,-0.038527820121951224
0.8311195445920304,0.8900634249471459,-0.03883475465506715
0.8311195445920304,0.8921775898520085,-0.038956447963800905
0.8387096774193549,0.8921775898520085,-0.039219539901299956
0.8387096774193549,0.8985200845665962,-0.03937602796052631
0.8462998102466793,0.8985200845665962,-0.03960605375813925
0.8462998102466793,0.9027484143763214,-0.03972226097470238
0.8500948766603416,0.9027484143763214,-0.03978205266436649
0.8500948766603416,0.904862579281184,-0.03984292290532366
0.8519924098671727,0.904862579281184,-0.039856734764542934
0.8519924098671727,0.9069767441860465,-0.03992391959366391
0.8595825426944972,0.9069767441860465,-0.04014850484913793
0.8595825426944972,0.9090909090909091,-0.040192085113960115
0.8614800759013282,0.9090909090909091,-0.04020524907995154
0.8614800759013282,0.9175475687103594,-0.040570967623432604
0.8652751423149905,0.9175475687103594,-0.04081759142801858
0.8652751423149905,0.919661733615222,-0.0409375
0.8690702087286527,0.919661733615222,-0.04105354975728155
0.8690702087286527,0.9217758985200846,-0.04108537946428571
0.872865275142315,0.9217758985200846,-0.04114659401193802
0.872865275142315,0.9260042283298098,-0.041386626766091054
0.8747628083491461,0.9260042283298098,-0.04160836193049065
0.8747628083491461,0.9302325581395349,-0.04169582428141711
0.8785578747628083,0.9302325581395349,-0.04173306126118926
0.8785578747628083,0.9323467230443975,-0.04175118323191346
0.8804554079696395,0.9323467230443975,-0.04176704545454546
0.8804554079696395,0.9386892177589852,-0.042704512433307924
0.8823529411764706,0.9386892177589852,-0.04280558571133168
0.8823529411764706,0.9408033826638478,-0.04282261564740143
0.8842504743833017,0.9408033826638478,-0.042969627414645106
0.8842504743833017,0.9429175475687104,-0.043157552083333335
0.8975332068311196,0.9429175475687104,-0.043624819015444016
0.8975332068311196,0.945031712473573,-0.04367232280643739
0.9013282732447818,0.945031712473573,-0.04397190105265935
0.9013282732447818,0.9471458773784355,-0.04405076969304734
0.9108159392789373,0.9471458773784355,-0.04471082303113553
0.9108159392789373,0.9513742071881607,-0.04475102710921325
0.9146110056925996,0.9513742071881607,-0.045020218253322045
0.9146110056925996,0.9534883720930233,-0.04521139705882353
0.9222011385199241,0.9534883720930233,-0.045923978907377344
0.9222011385199241,0.9556025369978859,-0.046191815495678364
0.9278937381404174,0.9556025369978859,-0.0467906562197873
0.9278937381404174,0.959830866807611,-0.04696503767730497
0.9297912713472486,0.959830866807611,-0.04702661873676782
0.9297912713472486,0.9682875264270613,-0.047123269853329805
0.937381404174573,0.9682875264270613,-0.047494346217105264
0.937381404174573,0.9704016913319239,-0.04759786184210526
0.9392789373814042,0.9704016913319239,-0.04776939655172414
0.9392789373814042,0.9725158562367865,-0.04791615474676226
0.9487666034155597,0.9725158562367865,-0.049056675922439764
0.9487666034155597,0.9746300211416491,-0.0490747316919192
0.9544592030360531,0.9746300211416491,-0.04944899986530173
0.9544592030360531,0.9767441860465116,-0.05005591806739267
0.967741935483871,0.9767441860465116,-0.052016283118206524
0.967741935483871,0.9830866807610994,-0.05263675470590943
0.9753320683111955,0.9830866807610994,-0.05339676294571314
0.9753320683111955,0.985200845665962,-0.053868085488505746
0.9772296015180265,0.985200845665962,-0.05449532945192667
0.9772296015180265,0.9873150105708245,-0.05568198552207341
0.9791271347248577,0.9873150105708245,-0.05583507344470046
0.9791271347248577,0.9894291754756871,-0.05623668323863637
0.9810246679316889,0.9894291754756871,-0.056516682330827066
0.9810246679316889,0.9936575052854123,-0.0578619265088848
0.9867172675521821,0.9936575052854123,-0.05890337666455295
0.9867172675521821,0.9957716701902748,-0.0600684102755026
0.9886148007590133,0.9957716701902748,-0.061311141304347824
0.9886148007590133,0.9978858350951374,-0.06148491565743945
0.9905123339658444,0.9978858350951374,-0.06166341145833333
0.9905123339658444,1.0,-0.06271753934624698
1.0,1.0,-0.09989320350985222


==> figs/data/p3_ngram_k=7_ngram_k=7_k_min_probs_0.2_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.005139437588778409
0.06072106261859583,0.0,-0.04984642477596507
0.06072106261859583,0.0021141649048625794,-0.04999351501464844
0.06451612903225806,0.0021141649048625794,-0.06855519612630208
0.06451612903225806,0.010570824524312896,-0.09293670654296875
0.0683111954459203,0.010570824524312896,-0.09999847412109375
0.0683111954459203,0.023255813953488372,-0.182763671875
0.07400379506641366,0.023255813953488372,-0.19377572195870535
0.07400379506641366,0.02536997885835095,-0.19404296875
0.08159392789373814,0.02536997885835095,-0.2064453125
0.08159392789373814,0.02748414376321353,-0.20979817708333334
0.08349146110056926,0.02748414376321353,-0.21038709368024552
0.08349146110056926,0.02959830866807611,-0.2161376953125
0.08538899430740038,0.02959830866807611,-0.216552734375
0.08538899430740038,0.03382663847780127,-0.218536376953125
0.0872865275142315,0.03382663847780127,-0.21974064753605768
0.0872865275142315,0.035940803382663845,-0.2239990234375
0.09297912713472485,0.035940803382663845,-0.22941080729166666
0.09297912713472485,0.042283298097251586,-0.2362060546875
0.0967741935483871,0.042283298097251586,-0.24174063546316965
0.0967741935483871,0.04439746300211417,-0.24178059895833334
0.09867172675521822,0.04439746300211417,-0.24532645089285715
0.09867172675521822,0.048625792811839326,-0.250732421875
0.10436432637571158,0.048625792811839326,-0.25341796875
0.10436432637571158,0.0507399577167019,-0.2558865017361111
0.1062618595825427,0.0507399577167019,-0.2562934027777778
0.1062618595825427,0.05496828752642706,-0.25822194417317706
0.11195445920303605,0.05496828752642706,-0.26934814453125
0.11195445920303605,0.0613107822410148,-0.272607421875
0.11385199240986717,0.0613107822410148,-0.2727406819661458
0.11385199240986717,0.06553911205073996,-0.2759195963541667
0.11764705882352941,0.06553911205073996,-0.2779071514423077
0.11764705882352941,0.06976744186046512,-0.28062220982142855
0.11954459203036052,0.06976744186046512,-0.2806640625
0.11954459203036052,0.07399577167019028,-0.2811686197916667
0.12333965844402277,0.07399577167019028,-0.2850748697916667
0.12333965844402277,0.08668076109936575,-0.286865234375
0.1252371916508539,0.08668076109936575,-0.2872869318181818
0.1252371916508539,0.10359408033826638,-0.301025390625
0.13092979127134724,0.10359408033826638,-0.3048828125
0.13092979127134724,0.11205073995771671,-0.3095703125
0.13282732447817835,0.11205073995771671,-0.30970348011363635
0.13282732447817835,0.1226215644820296,-0.317431640625
0.1347248576850095,0.1226215644820296,-0.31751796177455355
0.1347248576850095,0.12473572938689217,-0.3180067274305556
0.1366223908918406,0.12473572938689217,-0.320068359375
0.1366223908918406,0.13107822410147993,-0.32262073863636365
0.14041745730550284,0.13107822410147993,-0.324462890625
0.14041745730550284,0.13530655391120508,-0.32724609375
0.14231499051233396,0.13530655391120508,-0.327392578125
0.14231499051233396,0.13953488372093023,-0.32952880859375
0.1442125237191651,0.1416490486257928,-0.330078125
0.1442125237191651,0.15010570824524314,-0.3353271484375
0.14800759013282733,0.15010570824524314,-0.33787318638392855
0.14800759013282733,0.160676532769556,-0.341015625
0.15180265654648956,0.160676532769556,-0.3413899739583333
0.15180265654648956,0.16279069767441862,-0.3414861505681818
0.15370018975332067,0.16279069767441862,-0.34151785714285715
0.15370018975332067,0.17758985200845667,-0.34906005859375
0.1555977229601518,0.17758985200845667,-0.349365234375
0.1555977229601518,0.17970401691331925,-0.3502349853515625
0.15749525616698293,0.17970401691331925,-0.3506309107730263
0.15749525616698293,0.1839323467230444,-0.35272216796875
0.15939278937381404,0.1839323467230444,-0.3528645833333333
0.15939278937381404,0.18816067653276955,-0.3537326388888889
0.16129032258064516,0.18816067653276955,-0.3550347222222222
0.16129032258064516,0.19238900634249473,-0.35524204799107145
0.16129032258064516,0.19661733615221988,-0.35546875
0.16129032258064516,0.20507399577167018,-0.3567708333333333
0.16318785578747627,0.20507399577167018,-0.3570223721590909
0.16318785578747627,0.21141649048625794,-0.3577067057291667
0.16698292220113853,0.21141649048625794,-0.3606770833333333
0.16698292220113853,0.2156448202959831,-0.3617757161458333
0.16888045540796964,0.2156448202959831,-0.3617919921875
0.16888045540796964,0.2219873150105708,-0.3639322916666667
0.17077798861480076,0.2219873150105708,-0.3640380859375
0.17077798861480076,0.22410147991543342,-0.3641493055555556
0.17647058823529413,0.22410147991543342,-0.3658040364583333
0.17647058823529413,0.23255813953488372,-0.36795654296875
0.17836812144212524,0.23255813953488372,-0.36796875
0.17836812144212524,0.2346723044397463,-0.3681640625
0.18026565464895636,0.2346723044397463,-0.3687608506944444
0.18026565464895636,0.23678646934460887,-0.36962890625
0.1840607210626186,0.23678646934460887,-0.37022181919642855
0.1840607210626186,0.23890063424947147,-0.3702850341796875
0.18975332068311196,0.23890063424947147,-0.37269176136363635
0.18975332068311196,0.24101479915433405,-0.3727213541666667
0.1954459203036053,0.24101479915433405,-0.3748046875
0.1954459203036053,0.2452431289640592,-0.3763427734375
0.19734345351043645,0.2452431289640592,-0.3763671875
0.19734345351043645,0.24947145877378435,-0.3771701388888889
0.19734345351043645,0.2536997885835095,-0.3779296875
0.19734345351043645,0.2558139534883721,-0.3782552083333333
0.19924098671726756,0.2558139534883721,-0.3784586588541667
0.19924098671726756,0.25792811839323465,-0.3785743713378906
0.20113851992409867,0.25792811839323465,-0.379638671875
0.20113851992409867,0.26849894291754756,-0.38125
0.2049335863377609,0.26849894291754756,-0.3818359375
0.2049335863377609,0.2769556025369979,-0.3827427455357143
0.21062618595825428,0.2769556025369979,-0.3842440518465909
0.21062618595825428,0.2832980972515856,-0.3859592013888889
0.2125237191650854,0.2854122621564482,-0.38623046875
0.2125237191650854,0.28752642706131076,-0.3865966796875
0.21821631878557876,0.28752642706131076,-0.38992745535714285
0.21821631878557876,0.28964059196617337,-0.391357421875
0.2239089184060721,0.28964059196617337,-0.3935546875
0.2239089184060721,0.2959830866807611,-0.3969184027777778
0.22960151802656548,0.2959830866807611,-0.400146484375
0.22960151802656548,0.30021141649048627,-0.4011739095052083
0.2333965844402277,0.30021141649048627,-0.40166015625
0.2333965844402277,0.3044397463002114,-0.40185546875
0.23529411764705882,0.3044397463002114,-0.401904296875
0.23529411764705882,0.3128964059196617,-0.40440955528846156
0.2409867172675522,0.3128964059196617,-0.40625
0.2409867172675522,0.3171247357293869,-0.408203125
0.2428842504743833,0.3171247357293869,-0.4103816105769231
0.2428842504743833,0.3192389006342495,-0.41162109375
0.24667931688804554,0.3192389006342495,-0.4130671574519231
0.24667931688804554,0.3298097251585624,-0.41640625
0.2523719165085389,0.3298097251585624,-0.4173583984375
0.2523719165085389,0.3361522198731501,-0.4198133680555556
0.25426944971537,0.3382663847780127,-0.419921875
0.25616698292220114,0.3382663847780127,-0.4206814236111111
0.25616698292220114,0.34249471458773784,-0.4208306206597222
0.25806451612903225,0.34249471458773784,-0.4208984375
0.25806451612903225,0.34460887949260044,-0.4229329427083333
0.25996204933586337,0.34460887949260044,-0.4229514382102273
0.25996204933586337,0.346723044397463,-0.4232700892857143
0.2618595825426945,0.346723044397463,-0.42333984375
0.2618595825426945,0.35095137420718814,-0.4290364583333333
0.2637571157495256,0.35095137420718814,-0.4319545200892857
0.2637571157495256,0.35306553911205074,-0.43247767857142855
0.2656546489563567,0.35306553911205074,-0.43388671875
0.2656546489563567,0.35517970401691334,-0.4343804253472222
0.2732447817836812,0.35517970401691334,-0.4361572265625
0.2732447817836812,0.3572938689217759,-0.43980823863636365
0.2827324478178368,0.3572938689217759,-0.442626953125
0.2827324478178368,0.3657505285412262,-0.44453125
0.2846299810246679,0.3657505285412262,-0.44521484375
0.2846299810246679,0.37209302325581395,-0.4467075892857143
0.286527514231499,0.37209302325581395,-0.4482421875
0.286527514231499,0.386892177589852,-0.450244140625
0.2884250474383302,0.386892177589852,-0.4514567057291667
0.2884250474383302,0.39112050739957716,-0.451953125
0.2922201138519924,0.39112050739957716,-0.4536830357142857
0.2922201138519924,0.39957716701902746,-0.45521763392857145
0.29411764705882354,0.39957716701902746,-0.45732421875
0.29411764705882354,0.4059196617336152,-0.45771484375
0.29601518026565465,0.4059196617336152,-0.4586588541666667
0.29601518026565465,0.41226215644820297,-0.46002604166666666
0.29791271347248577,0.41226215644820297,-0.460205078125
0.29791271347248577,0.4143763213530655,-0.4602241516113281
0.2998102466793169,0.4143763213530655,-0.4604644775390625
0.2998102466793169,0.4186046511627907,-0.4620225694444444
0.301707779886148,0.4186046511627907,-0.462890625
0.301707779886148,0.42283298097251587,-0.4640842013888889
0.3036053130929791,0.42283298097251587,-0.4645182291666667
0.3036053130929791,0.42917547568710357,-0.4658745659722222
0.30740037950664134,0.42917547568710357,-0.46858978271484375
0.30740037950664134,0.4312896405919662,-0.46917724609375
0.3092979127134725,0.4312896405919662,-0.4693270596590909
0.3092979127134725,0.4355179704016913,-0.4696377840909091
0.31309297912713474,0.4397463002114165,-0.47216796875
0.31499051233396586,0.4397463002114165,-0.4727020263671875
0.31499051233396586,0.4439746300211416,-0.47356741768973215
0.3187855787476281,0.4439746300211416,-0.4754083806818182
0.3187855787476281,0.44820295983086683,-0.47607421875
0.3206831119544592,0.44820295983086683,-0.476171875
0.3206831119544592,0.45454545454545453,-0.4771205357142857
0.32637571157495254,0.45454545454545453,-0.4779575892857143
0.32637571157495254,0.4587737843551797,-0.47960316051136365
0.32827324478178366,0.4587737843551797,-0.4796875
0.32827324478178366,0.4608879492600423,-0.479736328125
0.3301707779886148,0.4608879492600423,-0.4802734375
0.3301707779886148,0.4630021141649049,-0.4806640625
0.33206831119544594,0.4630021141649049,-0.4837890625
0.33206831119544594,0.46511627906976744,-0.4840494791666667
0.33396584440227706,0.46511627906976744,-0.48421630859375
0.33396584440227706,0.4714587737843552,-0.4859212239583333
0.33586337760910817,0.4714587737843552,-0.4874674479166667
0.33586337760910817,0.47357293868921774,-0.48828125
0.3377609108159393,0.47357293868921774,-0.4883355034722222
0.3377609108159393,0.47780126849894294,-0.4889322916666667
0.3396584440227704,0.47780126849894294,-0.4890625
0.3396584440227704,0.4799154334038055,-0.489453125
0.34345351043643263,0.4799154334038055,-0.4899088541666667
0.34345351043643263,0.48414376321353064,-0.4905233383178711
0.34724857685009486,0.48414376321353064,-0.4908203125
0.34724857685009486,0.4904862579281184,-0.49609375
0.349146110056926,0.4904862579281184,-0.4967447916666667
0.349146110056926,0.492600422832981,-0.49737548828125
0.3510436432637571,0.492600422832981,-0.4976806640625
0.3510436432637571,0.49471458773784355,-0.49774169921875
0.3548387096774194,0.49471458773784355,-0.497802734375
0.3548387096774194,0.5010570824524313,-0.4998372395833333
0.3567362428842505,0.5010570824524313,-0.5005231584821429
0.3567362428842505,0.5031712473572939,-0.5005580357142857
0.3586337760910816,0.5031712473572939,-0.5017903645833334
0.3586337760910816,0.5052854122621564,-0.50185546875
0.3605313092979127,0.5052854122621564,-0.5038655598958334
0.3605313092979127,0.5116279069767442,-0.5050048828125
0.36622390891840606,0.5116279069767442,-0.5068010602678571
0.36622390891840606,0.5137420718816068,-0.50732421875
0.3700189753320683,0.5137420718816068,-0.5080295138888888
0.3700189753320683,0.5158562367864693,-0.509674072265625
0.3738140417457306,0.5158562367864693,-0.5121281941731771
0.3738140417457306,0.5200845665961945,-0.513818359375
0.3757115749525617,0.5200845665961945,-0.51455078125
0.3757115749525617,0.5221987315010571,-0.5149301382211539
0.3795066413662239,0.5221987315010571,-0.516571044921875
0.3795066413662239,0.5285412262156448,-0.517578125
0.38140417457305503,0.5285412262156448,-0.517835115131579
0.38140417457305503,0.5306553911205074,-0.51796875
0.3870967741935484,0.5306553911205074,-0.518890380859375
0.3870967741935484,0.5369978858350951,-0.5208333333333334
0.3908918406072106,0.5369978858350951,-0.522796630859375
0.3908918406072106,0.5412262156448203,-0.523046875
0.3927893738140417,0.5412262156448203,-0.5234375
0.3927893738140417,0.5433403805496829,-0.525390625
0.3946869070208729,0.5433403805496829,-0.526123046875
0.3946869070208729,0.5496828752642706,-0.5271267361111112
0.3946869070208729,0.5539112050739958,-0.52734375
0.3946869070208729,0.5560253699788583,-0.5279017857142857
0.3946869070208729,0.5602536997885835,-0.528515625
0.3946869070208729,0.5644820295983086,-0.5300681374289773
0.396584440227704,0.5644820295983086,-0.5302734375
0.396584440227704,0.5665961945031712,-0.5304987980769231
0.3984819734345351,0.5665961945031712,-0.530517578125
0.3984819734345351,0.5708245243128964,-0.53125
0.40417457305502846,0.5708245243128964,-0.532501220703125
0.40417457305502846,0.572938689217759,-0.533203125
0.4117647058823529,0.572938689217759,-0.5379710477941176
0.4117647058823529,0.5771670190274841,-0.53828125
0.41935483870967744,0.5771670190274841,-0.54052734375
0.41935483870967744,0.5813953488372093,-0.5411338806152344
0.42125237191650855,0.5813953488372093,-0.5421006944444444
0.42125237191650855,0.5919661733615222,-0.5453657670454546
0.42314990512333966,0.5919661733615222,-0.545703125
0.42314990512333966,0.5940803382663847,-0.54609375
0.4250474383301708,0.5940803382663847,-0.54638671875
0.4250474383301708,0.5983086680761099,-0.5475698617788461
0.428842504743833,0.5983086680761099,-0.5492960611979166
0.428842504743833,0.6025369978858351,-0.5505859375
0.4307400379506641,0.6025369978858351,-0.551904296875
0.4307400379506641,0.6088794926004228,-0.5546875
0.43453510436432635,0.6088794926004228,-0.5568576388888888
0.43453510436432635,0.6131078224101479,-0.56005859375
0.43453510436432635,0.6173361522198731,-0.56103515625
0.43453510436432635,0.627906976744186,-0.5627790178571429
0.43833017077798864,0.627906976744186,-0.56292724609375
0.44022770398481975,0.627906976744186,-0.563671875
0.44022770398481975,0.6300211416490487,-0.56494140625
0.44212523719165087,0.6300211416490487,-0.56640625
0.44212523719165087,0.6321353065539113,-0.5671875
0.4497153700189753,0.6321353065539113,-0.5703125
0.4497153700189753,0.6405919661733616,-0.573486328125
0.45161290322580644,0.6405919661733616,-0.5736328125
0.45161290322580644,0.642706131078224,-0.575927734375
0.45351043643263755,0.642706131078224,-0.5765380859375
0.4573055028462998,0.642706131078224,-0.5779854910714286
0.45920303605313095,0.642706131078224,-0.5809199015299479
0.45920303605313095,0.6490486257928119,-0.5858931107954546
0.4629981024667932,0.6490486257928119,-0.5870225694444444
0.4629981024667932,0.6511627906976745,-0.5894097222222222
0.4648956356736243,0.6511627906976745,-0.58984375
0.4648956356736243,0.6553911205073996,-0.59140625
0.4667931688804554,0.6553911205073996,-0.5917154947916666
0.47058823529411764,0.6553911205073996,-0.591796875
0.47438330170777987,0.6553911205073996,-0.593994140625
0.47438330170777987,0.6575052854122622,-0.59423828125
0.476280834914611,0.6596194503171248,-0.5944010416666666
0.4857685009487666,0.6596194503171248,-0.5983072916666666
0.4857685009487666,0.6723044397463002,-0.6041015625
0.48956356736242884,0.6723044397463002,-0.60625
0.48956356736242884,0.6765327695560254,-0.6080729166666666
0.49146110056925996,0.6765327695560254,-0.6082208806818182
0.49335863377609107,0.678646934460888,-0.60888671875
0.5009487666034156,0.678646934460888,-0.611328125
0.5047438330170778,0.678646934460888,-0.6114676339285714
0.5047438330170778,0.6871035940803383,-0.6155598958333334
0.5066413662239089,0.6871035940803383,-0.6160714285714286
0.5066413662239089,0.6892177589852009,-0.6163504464285714
0.50853889943074,0.6892177589852009,-0.61669921875
0.50853889943074,0.6913319238900634,-0.616796875
0.5123339658444023,0.6913319238900634,-0.6182528409090909
0.5123339658444023,0.693446088794926,-0.6185302734375
0.5142314990512334,0.693446088794926,-0.6188267299107143
0.5142314990512334,0.6976744186046512,-0.621124267578125
0.5161290322580645,0.6976744186046512,-0.6219889322916666
0.5161290322580645,0.6997885835095138,-0.6223958333333334
0.5180265654648957,0.6997885835095138,-0.6248604910714286
0.5180265654648957,0.7040169133192389,-0.6267578125
0.5199240986717267,0.7040169133192389,-0.626953125
0.5199240986717267,0.7082452431289641,-0.6279296875
0.5218216318785579,0.7082452431289641,-0.62823486328125
0.5218216318785579,0.7103594080338267,-0.629150390625
0.523719165085389,0.7103594080338267,-0.6292201450892857
0.523719165085389,0.7167019027484144,-0.6333443777901786
0.5275142314990512,0.7167019027484144,-0.6364397321428571
0.5275142314990512,0.718816067653277,-0.6394230769230769
0.5313092979127134,0.718816067653277,-0.63984375
0.5313092979127134,0.7209302325581395,-0.641015625
0.5332068311195446,0.7209302325581395,-0.642578125
0.5332068311195446,0.7251585623678647,-0.644866943359375
0.5370018975332068,0.7251585623678647,-0.64765625
0.5370018975332068,0.7272727272727273,-0.6478794642857143
0.538899430740038,0.7272727272727273,-0.64921875
0.538899430740038,0.7293868921775899,-0.650390625
0.5445920303605313,0.7293868921775899,-0.6529947916666666
0.5445920303605313,0.7315010570824524,-0.6549997329711914
0.5464895635673624,0.7315010570824524,-0.655078125
0.5464895635673624,0.7357293868921776,-0.6590983072916666
0.5616698292220114,0.7357293868921776,-0.6678799715909091
0.5616698292220114,0.7378435517970402,-0.671875
0.5635673624288425,0.7378435517970402,-0.673486328125
0.5635673624288425,0.7399577167019028,-0.673828125
0.5673624288425048,0.7399577167019028,-0.6755022321428571
0.571157495256167,0.7399577167019028,-0.67578125
0.5768500948766604,0.7399577167019028,-0.6823381696428571
0.5768500948766604,0.7420718816067653,-0.68359375
0.5806451612903226,0.7420718816067653,-0.6837890625
0.5806451612903226,0.7441860465116279,-0.6842447916666666
0.5844402277039848,0.7441860465116279,-0.685546875
0.5844402277039848,0.758985200845666,-0.69140625
0.5863377609108159,0.7610993657505285,-0.69189453125
0.5863377609108159,0.7632135306553911,-0.6921875
0.5901328273244781,0.7632135306553911,-0.6953125
0.5901328273244781,0.7653276955602537,-0.6978236607142857
0.5958254269449715,0.7653276955602537,-0.70283203125
0.5958254269449715,0.7695560253699789,-0.7054036458333334
0.6015180265654649,0.7695560253699789,-0.7098214285714286
0.6015180265654649,0.773784355179704,-0.7099609375
0.6015180265654649,0.7780126849894292,-0.71044921875
0.6110056925996205,0.7780126849894292,-0.7150607638888888
0.6110056925996205,0.7843551797040169,-0.7209821428571429
0.6129032258064516,0.7843551797040169,-0.7210557725694444
0.6129032258064516,0.7864693446088795,-0.72109375
0.6148007590132827,0.7864693446088795,-0.7219587053571429
0.6148007590132827,0.7906976744186046,-0.7236378987630209
0.635673624288425,0.7906976744186046,-0.734375
0.635673624288425,0.7928118393234672,-0.7345703125
0.6413662239089184,0.7928118393234672,-0.7386067708333334
0.6413662239089184,0.7949260042283298,-0.739453125
0.6470588235294118,0.7949260042283298,-0.742578125
0.6470588235294118,0.7991543340380549,-0.7444661458333334
0.650853889943074,0.7991543340380549,-0.748046875
0.650853889943074,0.8033826638477801,-0.7490234375
0.6527514231499051,0.8033826638477801,-0.750732421875
0.6527514231499051,0.8076109936575053,-0.7511541193181818
0.6584440227703985,0.8076109936575053,-0.7552083333333334
0.6584440227703985,0.8097251585623678,-0.7579210069444444
0.6622390891840607,0.8097251585623678,-0.7626953125
0.6622390891840607,0.8224101479915433,-0.7724609375
0.6641366223908919,0.8224101479915433,-0.7734375
0.6641366223908919,0.8245243128964059,-0.7751736111111112
0.6736242884250474,0.8245243128964059,-0.78271484375
0.6736242884250474,0.8266384778012685,-0.7859157986111112
0.6774193548387096,0.8266384778012685,-0.78671875
0.6774193548387096,0.8308668076109936,-0.7887073863636364
0.6793168880455408,0.8329809725158562,-0.7890625
0.681214421252372,0.8329809725158562,-0.7900390625
0.681214421252372,0.8350951374207188,-0.790130615234375
0.6869070208728653,0.8350951374207188,-0.7939453125
0.6869070208728653,0.8372093023255814,-0.7942708333333334
0.6888045540796964,0.8372093023255814,-0.79482421875
0.6888045540796964,0.8414376321353065,-0.7964754971590909
0.6925996204933587,0.8414376321353065,-0.79833984375
0.6925996204933587,0.8435517970401691,-0.7987196180555556
0.6963946869070209,0.8435517970401691,-0.8009033203125
0.6963946869070209,0.8456659619450317,-0.8052455357142857
0.7039848197343453,0.8456659619450317,-0.8076171875
0.7039848197343453,0.8477801268498943,-0.808074951171875
0.7096774193548387,0.8477801268498943,-0.8147321428571429
0.7096774193548387,0.8520084566596194,-0.8186848958333334
0.715370018975332,0.8520084566596194,-0.8271484375
0.715370018975332,0.854122621564482,-0.8272530691964286
0.7210626185958254,0.854122621564482,-0.8328683035714286
0.7210626185958254,0.8562367864693446,-0.8330078125
0.7229601518026565,0.8562367864693446,-0.8334263392857143
0.7229601518026565,0.8604651162790697,-0.833984375
0.7248576850094877,0.8604651162790697,-0.8375
0.7248576850094877,0.8625792811839323,-0.838134765625
0.7267552182163188,0.8625792811839323,-0.8391927083333334
0.7267552182163188,0.8668076109936576,-0.8414713541666666
0.7305502846299811,0.8668076109936576,-0.8429361979166666
0.7305502846299811,0.8731501057082452,-0.8450520833333334
0.74573055028463,0.8731501057082452,-0.8563058035714286
0.74573055028463,0.8752642706131079,-0.8590959821428571
0.7571157495256167,0.8752642706131079,-0.8662109375
0.7571157495256167,0.8773784355179705,-0.8670099431818182
0.7647058823529411,0.8773784355179705,-0.8810546875
0.7647058823529411,0.879492600422833,-0.8837890625
0.7666034155597723,0.879492600422833,-0.89208984375
0.7666034155597723,0.8816067653276956,-0.8996930803571429
0.7741935483870968,0.8816067653276956,-0.9109933035714286
0.7741935483870968,0.8837209302325582,-0.912109375
0.777988614800759,0.8837209302325582,-0.9151785714285714
0.777988614800759,0.8858350951374208,-0.920703125
0.7798861480075902,0.8858350951374208,-0.9232584635416666
0.7798861480075902,0.8879492600422833,-0.92470703125
0.7855787476280834,0.8879492600422833,-0.940625
0.7855787476280834,0.8900634249471459,-0.9427083333333334
0.7988614800759013,0.8900634249471459,-0.96142578125
0.7988614800759013,0.8921775898520085,-0.9615234375
0.8007590132827325,0.8921775898520085,-0.9647310697115384
0.8007590132827325,0.8942917547568711,-0.9663783482142857
0.8064516129032258,0.8942917547568711,-0.9780815972222222
0.8064516129032258,0.8964059196617337,-0.9796875
0.8102466793168881,0.8964059196617337,-0.98359375
0.8102466793168881,0.9006342494714588,-0.9879150390625
0.8140417457305503,0.9006342494714588,-0.990625
0.8140417457305503,0.9027484143763214,-0.990966796875
0.8178368121442126,0.9027484143763214,-1.0006948617788463
0.8178368121442126,0.904862579281184,-1.0008680555555556
0.8235294117647058,0.904862579281184,-1.00927734375
0.8235294117647058,0.9069767441860465,-1.0107421875
0.8292220113851992,0.9069767441860465,-1.0135904947916667
0.8292220113851992,0.9112050739957717,-1.0189453125
0.8349146110056926,0.9112050739957717,-1.0232631138392858
0.8349146110056926,0.9133192389006343,-1.0234375
0.8387096774193549,0.9133192389006343,-1.0257161458333333
0.8387096774193549,0.919661733615222,-1.03486328125
0.8444022770398482,0.919661733615222,-1.0386390686035156
0.8444022770398482,0.9217758985200846,-1.0393415178571428
0.8481973434535104,0.9217758985200846,-1.041015625
0.8481973434535104,0.9238900634249472,-1.043212890625
0.8500948766603416,0.9238900634249472,-1.0450439453125
0.8500948766603416,0.9260042283298098,-1.0473090277777777
0.8538899430740038,0.9260042283298098,-1.0652126736111112
0.8538899430740038,0.9281183932346723,-1.06640625
0.8595825426944972,0.9281183932346723,-1.074800037202381
0.8595825426944972,0.9323467230443975,-1.0774739583333333
0.8652751423149905,0.9323467230443975,-1.0861150568181819
0.8652751423149905,0.9344608879492601,-1.0884486607142858
0.8747628083491461,0.9344608879492601,-1.12646484375
0.8747628083491461,0.9365750528541226,-1.1321022727272727
0.8766603415559773,0.9365750528541226,-1.13671875
0.8766603415559773,0.9386892177589852,-1.1380208333333333
0.8823529411764706,0.9386892177589852,-1.1623046875
0.8823529411764706,0.9408033826638478,-1.170379638671875
0.8937381404174574,0.9408033826638478,-1.1984375
0.8937381404174574,0.9429175475687104,-1.21484375
0.8994307400379506,0.9429175475687104,-1.226171875
0.8994307400379506,0.9471458773784355,-1.2390625
0.905123339658444,0.9471458773784355,-1.2431640625
0.905123339658444,0.9513742071881607,-1.25
0.9089184060721063,0.9513742071881607,-1.25634765625
0.9089184060721063,0.9534883720930233,-1.2712673611111112
0.9108159392789373,0.9534883720930233,-1.27734375
0.9108159392789373,0.9556025369978859,-1.2860677083333334
0.9146110056925996,0.9556025369978859,-1.2890625
0.9146110056925996,0.959830866807611,-1.3033854166666667
0.9222011385199241,0.959830866807611,-1.3642578125
0.9222011385199241,0.9640591966173362,-1.3751627604166667
0.9259962049335864,0.9640591966173362,-1.3871527777777777
0.9259962049335864,0.9661733615221987,-1.4073350694444444
0.9297912713472486,0.9661733615221987,-1.427734375
0.9297912713472486,0.9682875264270613,-1.4287109375
0.9392789373814042,0.9682875264270613,-1.4697265625
0.9392789373814042,0.9704016913319239,-1.4787946428571428
0.9430740037950665,0.9704016913319239,-1.4927978515625
0.9430740037950665,0.9725158562367865,-1.5004340277777777
0.952561669829222,0.9725158562367865,-1.5403645833333333
0.952561669829222,0.9767441860465116,-1.552734375
0.9544592030360531,0.9767441860465116,-1.5580357142857142
0.9544592030360531,0.9809725158562368,-1.568359375
0.9639468690702088,0.9809725158562368,-1.60546875
0.9639468690702088,0.9830866807610994,-1.62890625
0.9734345351043643,0.9830866807610994,-1.7185997596153846
0.9734345351043643,0.985200845665962,-1.77734375
0.9829222011385199,0.985200845665962,-1.9233774038461537
0.9829222011385199,0.9894291754756871,-1.9494280133928572
0.9848197343453511,0.9894291754756871,-1.9774739583333334
0.9848197343453511,0.9936575052854123,-2.0244140625
0.9924098671726755,0.9936575052854123,-2.3604038783482144
0.9924098671726755,0.9957716701902748,-2.421875
0.9943074003795066,0.9957716701902748,-2.4794921875
0.9943074003795066,0.9978858350951374,-2.5531850961538463
0.9962049335863378,0.9978858350951374,-2.5625
0.9962049335863378,1.0,-2.5679117838541665
1.0,1.0,-2.9296875


==> figs/data/p3_ngram_k=7_ngram_k=7_ppl_ratio_change_char_case_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0,0.0021141649048625794,-0.46434001161938426
0.0,0.012684989429175475,-0.5527124949678637
0.0018975332068311196,0.012684989429175475,-0.5607599687920006
0.0018975332068311196,0.019027484143763214,-0.5694743780126582
0.003795066413662239,0.019027484143763214,-0.5779331422267471
0.003795066413662239,0.021141649048625793,-0.5790294204271232
0.0056925996204933585,0.021141649048625793,-0.5796812987184529
0.0056925996204933585,0.023255813953488372,-0.587612109250283
0.007590132827324478,0.023255813953488372,-0.5918151347901153
0.007590132827324478,0.02959830866807611,-0.5978190442531842
0.009487666034155597,0.02959830866807611,-0.5979713681301148
0.009487666034155597,0.046511627906976744,-0.6129419150511136
0.011385199240986717,0.046511627906976744,-0.6140430568463289
0.011385199240986717,0.05708245243128964,-0.6211760547053436
0.013282732447817837,0.05708245243128964,-0.621403801090183
0.013282732447817837,0.07399577167019028,-0.6280158787285635
0.015180265654648957,0.07399577167019028,-0.6294051898831293
0.015180265654648957,0.07610993657505286,-0.6294736323554767
0.017077798861480076,0.07610993657505286,-0.6305951441787836
0.017077798861480076,0.0824524312896406,-0.6356164202832584
0.018975332068311195,0.0824524312896406,-0.6376369407187468
0.018975332068311195,0.1014799154334038,-0.6464283347690677
0.022770398481973434,0.1014799154334038,-0.6484163740344987
0.022770398481973434,0.10359408033826638,-0.6496793882116557
0.026565464895635674,0.10359408033826638,-0.6513463680425263
0.026565464895635674,0.10570824524312897,-0.6514261732388136
0.028462998102466792,0.10570824524312897,-0.6530201930772965
0.028462998102466792,0.10782241014799154,-0.6533675140442644
0.030360531309297913,0.10782241014799154,-0.6536592546649912
0.030360531309297913,0.10993657505285412,-0.6539473623064483
0.03415559772296015,0.10993657505285412,-0.6558824829540966
0.03415559772296015,0.11839323467230443,-0.6604850671992089
0.036053130929791274,0.11839323467230443,-0.6621298686937241
0.036053130929791274,0.1226215644820296,-0.6637038498208239
0.03795066413662239,0.1226215644820296,-0.664744850796448
0.03795066413662239,0.12684989429175475,-0.6664845760645617
0.03984819734345351,0.12684989429175475,-0.6668733161748435
0.03984819734345351,0.13953488372093023,-0.6687743379204625
0.04174573055028463,0.13953488372093023,-0.6704183282506645
0.04174573055028463,0.1416490486257928,-0.6716991482821528
0.04364326375711575,0.1416490486257928,-0.6728985805011504
0.04364326375711575,0.14799154334038056,-0.6746693923051362
0.04743833017077799,0.14799154334038056,-0.6770927522449488
0.04743833017077799,0.15010570824524314,-0.6772312532001341
0.04933586337760911,0.15010570824524314,-0.6773652474269319
0.04933586337760911,0.17124735729386892,-0.682317369049306
0.051233396584440226,0.17124735729386892,-0.6826491707848219
0.051233396584440226,0.18604651162790697,-0.6845303289267153
0.05313092979127135,0.18604651162790697,-0.6860733532676482
0.05313092979127135,0.19238900634249473,-0.6873422114853154
0.05502846299810247,0.19238900634249473,-0.6874832809571705
0.05502846299810247,0.2029598308668076,-0.6909494901921991
0.058823529411764705,0.2029598308668076,-0.6925330595082554
0.058823529411764705,0.2135306553911205,-0.6965187544322109
0.06072106261859583,0.2135306553911205,-0.6969941100216633
0.06072106261859583,0.2156448202959831,-0.6974985417089866
0.06261859582542695,0.2156448202959831,-0.6975523856568019
0.06261859582542695,0.2219873150105708,-0.6983928002337745
0.06451612903225806,0.2219873150105708,-0.6987459178111267
0.06451612903225806,0.2346723044397463,-0.7003160596483041
0.06641366223908918,0.2346723044397463,-0.7003520723687087
0.06641366223908918,0.23678646934460887,-0.7006191733394236
0.0683111954459203,0.23678646934460887,-0.7019338344093742
0.0683111954459203,0.23890063424947147,-0.7028605490775839
0.07020872865275142,0.23890063424947147,-0.7040556662749036
0.07020872865275142,0.24101479915433405,-0.7044240035041611
0.07210626185958255,0.24101479915433405,-0.7049052364404738
0.07210626185958255,0.2452431289640592,-0.7055928905410508
0.07400379506641366,0.2452431289640592,-0.7057706309526421
0.07400379506641366,0.2536997885835095,-0.7075779871557916
0.07969639468690702,0.2536997885835095,-0.7089795521397482
0.07969639468690702,0.2642706131078224,-0.7109797595863702
0.08159392789373814,0.2642706131078224,-0.7115258666784787
0.08159392789373814,0.27061310782241016,-0.7121304978456037
0.08349146110056926,0.27061310782241016,-0.7128952548605875
0.08349146110056926,0.2727272727272727,-0.7130228237509836
0.08538899430740038,0.2727272727272727,-0.7136213624285778
0.08538899430740038,0.3044397463002114,-0.7208640552055794
0.08918406072106262,0.3044397463002114,-0.7214549074582473
0.08918406072106262,0.3298097251585624,-0.7262948428617713
0.09487666034155598,0.3298097251585624,-0.727194147257663
0.09487666034155598,0.33192389006342493,-0.7276535776547297
0.0967741935483871,0.33192389006342493,-0.7278017049042738
0.0967741935483871,0.3403805496828753,-0.7293753447587163
0.09867172675521822,0.3403805496828753,-0.729627726841606
0.09867172675521822,0.34460887949260044,-0.7302867888603917
0.10246679316888045,0.34460887949260044,-0.7308005205721787
0.10246679316888045,0.3488372093023256,-0.7315499621520278
0.10436432637571158,0.3488372093023256,-0.7316016742338252
0.10436432637571158,0.35095137420718814,-0.7317325738546581
0.1062618595825427,0.35095137420718814,-0.7320209057143224
0.1062618595825427,0.35517970401691334,-0.7325642139074308
0.10815939278937381,0.35517970401691334,-0.734402760419846
0.10815939278937381,0.3699788583509514,-0.7364662876313758
0.11005692599620494,0.3699788583509514,-0.7370118609183759
0.11005692599620494,0.386892177589852,-0.7403342110044263
0.11195445920303605,0.386892177589852,-0.7403628387067207
0.11195445920303605,0.3890063424947146,-0.740373188842275
0.1157495256166983,0.3890063424947146,-0.7406890447957273
0.1157495256166983,0.39112050739957716,-0.7407375241059138
0.11764705882352941,0.39112050739957716,-0.7411995103922281
0.11764705882352941,0.3953488372093023,-0.7413528708063664
0.12333965844402277,0.3953488372093023,-0.7416792977137805
0.12333965844402277,0.39957716701902746,-0.74186743842175
0.127134724857685,0.39957716701902746,-0.7424306812662811
0.127134724857685,0.4059196617336152,-0.7441948613959118
0.12903225806451613,0.4059196617336152,-0.7441955666570133
0.12903225806451613,0.41014799154334036,-0.745304132033479
0.13282732447817835,0.41014799154334036,-0.7462406660372499
0.13282732447817835,0.4143763213530655,-0.7466589167924568
0.1347248576850095,0.4143763213530655,-0.7472707908050058
0.1347248576850095,0.4186046511627907,-0.7474955371206553
0.1442125237191651,0.4186046511627907,-0.7484845699761687
0.1442125237191651,0.42283298097251587,-0.7487004973733513
0.1461100569259962,0.42283298097251587,-0.7487170454239934
0.1461100569259962,0.42917547568710357,-0.7489378652003637
0.14800759013282733,0.42917547568710357,-0.7490777430093544
0.14800759013282733,0.4334038054968288,-0.7497507477567299
0.15180265654648956,0.4334038054968288,-0.7500127490518548
0.15180265654648956,0.4355179704016913,-0.7503400781082623
0.15370018975332067,0.4355179704016913,-0.7504533404029693
0.15370018975332067,0.452431289640592,-0.7537004789219715
0.1555977229601518,0.452431289640592,-0.7538415141091893
0.1555977229601518,0.45454545454545453,-0.7538431784253202
0.16129032258064516,0.45454545454545453,-0.7547395203668429
0.16129032258064516,0.46723044397463004,-0.7579399109998127
0.1650853889943074,0.46723044397463004,-0.7581566486112623
0.1650853889943074,0.48414376321353064,-0.7617167254868087
0.16888045540796964,0.48414376321353064,-0.7622240619676351
0.16888045540796964,0.48625792811839325,-0.7627373684617346
0.17077798861480076,0.48625792811839325,-0.7628196070232539
0.17077798861480076,0.4904862579281184,-0.7637436413807794
0.17647058823529413,0.4904862579281184,-0.7651886412459721
0.17647058823529413,0.5010570824524313,-0.7665035553927306
0.17836812144212524,0.5010570824524313,-0.7665894259337861
0.17836812144212524,0.5116279069767442,-0.7685372278738074
0.1840607210626186,0.5116279069767442,-0.7690403323182539
0.1840607210626186,0.5158562367864693,-0.7702949366052599
0.18975332068311196,0.5158562367864693,-0.771444556017788
0.18975332068311196,0.5200845665961945,-0.7720393513562244
0.19165085388994307,0.5200845665961945,-0.7720646520256169
0.19165085388994307,0.5285412262156448,-0.7729037664479111
0.19924098671726756,0.5285412262156448,-0.7738247647403789
0.19924098671726756,0.5348837209302325,-0.7747386950037678
0.20113851992409867,0.5348837209302325,-0.7750511321498099
0.20113851992409867,0.5369978858350951,-0.7753855634915618
0.2144212523719165,0.5369978858350951,-0.77642924833624
0.2144212523719165,0.5412262156448203,-0.7766688712967263
0.21631878557874762,0.5412262156448203,-0.7770538227957323
0.21631878557874762,0.5433403805496829,-0.7772387059278999
0.21821631878557876,0.5433403805496829,-0.7773792018932302
0.21821631878557876,0.5602536997885835,-0.7802379614738438
0.2239089184060721,0.5602536997885835,-0.7804988856792205
0.2239089184060721,0.5665961945031712,-0.781750568809439
0.22770398481973433,0.5665961945031712,-0.7821286988813553
0.22770398481973433,0.5708245243128964,-0.7824821303576994
0.22960151802656548,0.5708245243128964,-0.783346799935304
0.22960151802656548,0.572938689217759,-0.7834306676388451
0.2333965844402277,0.572938689217759,-0.7840873098044183
0.2333965844402277,0.5750528541226215,-0.7844586834633986
0.23908918406072105,0.5750528541226215,-0.7855156689545978
0.23908918406072105,0.5771670190274841,-0.7855516173804794
0.2409867172675522,0.5771670190274841,-0.7856145642167347
0.2409867172675522,0.5813953488372093,-0.7873286857767738
0.24857685009487665,0.5813953488372093,-0.7877567405340021
0.24857685009487665,0.5835095137420718,-0.7878722423786128
0.2504743833017078,0.5835095137420718,-0.7880974330038827
0.2504743833017078,0.5856236786469344,-0.7886992382052526
0.25426944971537,0.5856236786469344,-0.7890422450882616
0.25426944971537,0.5898520084566596,-0.7893130009981945
0.25806451612903225,0.5898520084566596,-0.7898274512473198
0.25806451612903225,0.5919661733615222,-0.7899026069811124
0.2637571157495256,0.5919661733615222,-0.7902942513534735
0.2637571157495256,0.5940803382663847,-0.7904003604446967
0.2656546489563567,0.5940803382663847,-0.7904459147533252
0.2656546489563567,0.6004228329809725,-0.7916722837892904
0.2675521821631879,0.6004228329809725,-0.7917556708734266
0.2675521821631879,0.6046511627906976,-0.7923476300367469
0.269449715370019,0.6046511627906976,-0.7923637779568068
0.269449715370019,0.6131078224101479,-0.7931551961692228
0.2713472485768501,0.6131078224101479,-0.7933580599014717
0.2713472485768501,0.6194503171247357,-0.7942491458466795
0.2732447817836812,0.6194503171247357,-0.7945210202185276
0.2732447817836812,0.6257928118393234,-0.7950724351726074
0.27703984819734345,0.6257928118393234,-0.7958484504749925
0.27703984819734345,0.6321353065539113,-0.7959848629044967
0.2827324478178368,0.6321353065539113,-0.7968840775638291
0.2827324478178368,0.6342494714587738,-0.7971063236999046
0.2846299810246679,0.6342494714587738,-0.7971770524694959
0.2846299810246679,0.642706131078224,-0.7980951888761363
0.29411764705882354,0.642706131078224,-0.7992160985515848
0.29411764705882354,0.6448202959830867,-0.7993238263882341
0.29601518026565465,0.6448202959830867,-0.799674495285814
0.29601518026565465,0.6469344608879493,-0.7996747491319101
0.3111954459203036,0.6469344608879493,-0.8010769691516966
0.3111954459203036,0.6490486257928119,-0.8019907181240841
0.31309297912713474,0.6490486257928119,-0.802108331279883
0.31309297912713474,0.6511627906976745,-0.802410505966269
0.3187855787476281,0.6511627906976745,-0.8027414036044301
0.3187855787476281,0.6596194503171248,-0.8030846421917719
0.32637571157495254,0.6596194503171248,-0.8043088483440223
0.32637571157495254,0.6617336152219874,-0.804614943766495
0.32827324478178366,0.6617336152219874,-0.8047918175382637
0.32827324478178366,0.6659619450317125,-0.8051370571884795
0.33586337760910817,0.6659619450317125,-0.8058582857142857
0.33586337760910817,0.6680761099365751,-0.805868223319976
0.34345351043643263,0.6680761099365751,-0.8062334771647597
0.34345351043643263,0.6701902748414377,-0.8062799361362426
0.34535104364326374,0.6701902748414377,-0.8066429382088274
0.34535104364326374,0.6744186046511628,-0.8082411360110331
0.35294117647058826,0.6744186046511628,-0.8096970466959691
0.35294117647058826,0.6765327695560254,-0.8097295622432341
0.3567362428842505,0.6765327695560254,-0.8098322442584738
0.3567362428842505,0.6807610993657506,-0.810531419027254
0.3605313092979127,0.6807610993657506,-0.8109220429430866
0.3605313092979127,0.6871035940803383,-0.8111681572694667
0.38140417457305503,0.6871035940803383,-0.8136829226038372
0.38140417457305503,0.6913319238900634,-0.8139329816462043
0.38330170777988615,0.6913319238900634,-0.8141557226291504
0.38330170777988615,0.693446088794926,-0.8143595790444943
0.3946869070208729,0.693446088794926,-0.8151527492933435
0.3946869070208729,0.6955602536997886,-0.8151921452683745
0.3984819734345351,0.6955602536997886,-0.8168485344651147
0.3984819734345351,0.6997885835095138,-0.8170406526830262
0.40037950664136623,0.6997885835095138,-0.8172427910932567
0.40037950664136623,0.7019027484143763,-0.8173907333595879
0.40227703984819735,0.7019027484143763,-0.817401649638682
0.40227703984819735,0.7061310782241015,-0.8179566991964072
0.40417457305502846,0.7061310782241015,-0.8180750161672774
0.40417457305502846,0.7103594080338267,-0.818146805479988
0.4060721062618596,0.7103594080338267,-0.8184200052798151
0.4060721062618596,0.7145877378435518,-0.8192847062659931
0.4079696394686907,0.7145877378435518,-0.8194661379009242
0.4079696394686907,0.7230443974630021,-0.8200199539015129
0.41366223908918404,0.7230443974630021,-0.8207170660825915
0.41366223908918404,0.7293868921775899,-0.8220662726906215
0.4155597722960152,0.7293868921775899,-0.8222567366632778
0.4155597722960152,0.7315010570824524,-0.8237686131147214
0.42314990512333966,0.7315010570824524,-0.8240157639343801
0.42314990512333966,0.733615221987315,-0.8243487719979746
0.43263757115749524,0.733615221987315,-0.8252028892189801
0.43263757115749524,0.7357293868921776,-0.8254335096574131
0.4364326375711575,0.7357293868921776,-0.825611000705407
0.4364326375711575,0.7378435517970402,-0.8257260555065761
0.44212523719165087,0.7378435517970402,-0.8262149064870895
0.44212523719165087,0.7399577167019028,-0.8271010389691409
0.4459203036053131,0.7399577167019028,-0.828977016361352
0.4459203036053131,0.7420718816067653,-0.8292627148394165
0.4478178368121442,0.7420718816067653,-0.8293254350071931
0.4478178368121442,0.7547568710359408,-0.8300215431401934
0.45161290322580644,0.7547568710359408,-0.8302942929739191
0.45161290322580644,0.758985200845666,-0.8307964053412061
0.45351043643263755,0.758985200845666,-0.831093702922567
0.45351043643263755,0.7610993657505285,-0.8315611711099392
0.45920303605313095,0.7610993657505285,-0.8317275973263816
0.45920303605313095,0.7632135306553911,-0.8317475648479569
0.4629981024667932,0.7632135306553911,-0.8318338662192535
0.4629981024667932,0.7653276955602537,-0.8323713932736897
0.4667931688804554,0.7653276955602537,-0.8325228501264537
0.4667931688804554,0.7716701902748414,-0.8328987555438081
0.47058823529411764,0.7716701902748414,-0.8330419134698205
0.47058823529411764,0.773784355179704,-0.83304356484939
0.47248576850094876,0.773784355179704,-0.8342647001010571
0.47248576850094876,0.7758985200845666,-0.8343063231112967
0.4838709677419355,0.7758985200845666,-0.836243978626408
0.4838709677419355,0.7780126849894292,-0.8363008683923909
0.48956356736242884,0.7780126849894292,-0.837628773365876
0.48956356736242884,0.7801268498942917,-0.8378857095226827
0.49146110056925996,0.7801268498942917,-0.8379175467417663
0.49146110056925996,0.7822410147991543,-0.8380365045498751
0.49335863377609107,0.7822410147991543,-0.8383785046461805
0.49335863377609107,0.7843551797040169,-0.8391893517130204
0.4971537001897533,0.7843551797040169,-0.8400398398943572
0.4971537001897533,0.7864693446088795,-0.840299569421896
0.4990512333965844,0.7864693446088795,-0.8403125284035672
0.4990512333965844,0.7885835095137421,-0.8410066284338286
0.5123339658444023,0.7885835095137421,-0.8430817615588583
0.5123339658444023,0.7906976744186046,-0.8433590845912661
0.5256166982922201,0.7906976744186046,-0.844568073178635
0.5256166982922201,0.7970401691331924,-0.8452116225341485
0.5332068311195446,0.7970401691331924,-0.8461866741753715
0.5332068311195446,0.8054968287526427,-0.8472590763322116
0.5351043643263758,0.8054968287526427,-0.847536639065361
0.5351043643263758,0.8076109936575053,-0.8475439433165282
0.540796963946869,0.8076109936575053,-0.8496504252013549
0.540796963946869,0.8118393234672304,-0.8498155302910346
0.5445920303605313,0.8118393234672304,-0.8499340885795185
0.5445920303605313,0.813953488372093,-0.8500525075273617
0.5464895635673624,0.813953488372093,-0.850151202549728
0.5464895635673624,0.8181818181818182,-0.8504578545045318
0.5521821631878557,0.8181818181818182,-0.8507984566821948
0.5521821631878557,0.8202959830866807,-0.8508454179616126
0.5635673624288425,0.8202959830866807,-0.8521613510245669
0.5635673624288425,0.8224101479915433,-0.8521991629894367
0.5692599620493358,0.8224101479915433,-0.8528894909973793
0.5692599620493358,0.8245243128964059,-0.8532294861246165
0.571157495256167,0.8245243128964059,-0.8532585404597174
0.571157495256167,0.8266384778012685,-0.8535947682991344
0.5749525616698292,0.8266384778012685,-0.8536436008078029
0.5749525616698292,0.828752642706131,-0.8536492928809367
0.5806451612903226,0.828752642706131,-0.8539829017421735
0.5806451612903226,0.8393234672304439,-0.8549708276230102
0.5825426944971537,0.8393234672304439,-0.8550238957423162
0.5825426944971537,0.8456659619450317,-0.8554532244380818
0.5844402277039848,0.8456659619450317,-0.8556189851255454
0.5844402277039848,0.8498942917547568,-0.8563762400484101
0.5882352941176471,0.8498942917547568,-0.8566460291319845
0.5882352941176471,0.8520084566596194,-0.8568106314901892
0.6053130929791272,0.8520084566596194,-0.8601246350919781
0.6053130929791272,0.8562367864693446,-0.8606603738012343
0.6166982922201139,0.8562367864693446,-0.8624323971840602
0.6166982922201139,0.8604651162790697,-0.8628234249073682
0.6242884250474383,0.8604651162790697,-0.8644607558050553
0.6242884250474383,0.8625792811839323,-0.8644825229825036
0.6280834914611005,0.8625792811839323,-0.8648903121434266
0.6280834914611005,0.864693446088795,-0.864904340860531
0.6318785578747628,0.864693446088795,-0.8659072244028817
0.6318785578747628,0.8668076109936576,-0.8661782842005669
0.6337760910815939,0.8668076109936576,-0.8662947141654679
0.6337760910815939,0.86892177589852,-0.8663200253974791
0.6375711574952562,0.86892177589852,-0.8672572473698817
0.6375711574952562,0.8710359408033826,-0.8672945387658022
0.6394686907020873,0.8710359408033826,-0.867420896693033
0.6394686907020873,0.879492600422833,-0.868007957751324
0.6413662239089184,0.879492600422833,-0.8686519202878031
0.6413662239089184,0.8816067653276956,-0.8687042393659004
0.6432637571157496,0.8816067653276956,-0.8690675811547061
0.6432637571157496,0.8837209302325582,-0.8691156663239756
0.6451612903225806,0.8837209302325582,-0.8698692177558167
0.6451612903225806,0.8879492600422833,-0.8704682441123499
0.650853889943074,0.8879492600422833,-0.870951512429431
0.650853889943074,0.8921775898520085,-0.8723392982502616
0.6546489563567363,0.8921775898520085,-0.8725157577021911
0.6546489563567363,0.8942917547568711,-0.8731029644178886
0.6565464895635673,0.8942917547568711,-0.8731505343307226
0.6565464895635673,0.8964059196617337,-0.8734371667601528
0.6622390891840607,0.8964059196617337,-0.8746121557602955
0.6622390891840607,0.904862579281184,-0.8767967668982124
0.6717267552182163,0.904862579281184,-0.8778810420389972
0.6717267552182163,0.9112050739957717,-0.8785437545811673
0.6774193548387096,0.9112050739957717,-0.8786697972389643
0.6774193548387096,0.9133192389006343,-0.8787302182950355
0.683111954459203,0.9133192389006343,-0.879272858646577
0.683111954459203,0.9154334038054969,-0.8793676470090569
0.6869070208728653,0.9154334038054969,-0.8797888281808333
0.6869070208728653,0.9217758985200846,-0.8804231953704018
0.6888045540796964,0.9217758985200846,-0.8804545666289321
0.6888045540796964,0.9260042283298098,-0.8811246356934682
0.7001897533206831,0.9260042283298098,-0.881663034990646
0.7001897533206831,0.9281183932346723,-0.8820256399823755
0.7020872865275142,0.9281183932346723,-0.8821215821881709
0.7020872865275142,0.9302325581395349,-0.8821876892213719
0.7115749525616698,0.9302325581395349,-0.883020196004115
0.7115749525616698,0.9365750528541226,-0.8845545000668972
0.713472485768501,0.9365750528541226,-0.8845659442332537
0.713472485768501,0.9386892177589852,-0.8849061679187527
0.7191650853889943,0.9386892177589852,-0.8855367389571583
0.7191650853889943,0.9408033826638478,-0.886631210218292
0.7229601518026565,0.9408033826638478,-0.8869764101779085
0.7229601518026565,0.9429175475687104,-0.8871335051496498
0.7248576850094877,0.9429175475687104,-0.8876424100038907
0.7248576850094877,0.945031712473573,-0.8877557923220024
0.7267552182163188,0.945031712473573,-0.8881371188975994
0.7267552182163188,0.9471458773784355,-0.8882044018298824
0.7381404174573055,0.9471458773784355,-0.8905094488382641
0.7381404174573055,0.9492600422832981,-0.8907195087381359
0.7400379506641366,0.9492600422832981,-0.8910929120664133
0.7400379506641366,0.9513742071881607,-0.8913255100198592
0.7438330170777988,0.9513742071881607,-0.8927730488277849
0.7438330170777988,0.9556025369978859,-0.8934173873472049
0.7476280834914611,0.9556025369978859,-0.8941801719577255
0.7476280834914611,0.9577167019027484,-0.8942198117587472
0.7590132827324478,0.9577167019027484,-0.8961991318994773
0.7590132827324478,0.959830866807611,-0.8966058117830926
0.7647058823529411,0.959830866807611,-0.8980923719874625
0.7647058823529411,0.9619450317124736,-0.8982779986319159
0.7685009487666035,0.9619450317124736,-0.9005306908856746
0.7685009487666035,0.9640591966173362,-0.9009819967266776
0.777988614800759,0.9640591966173362,-0.9019230950049497
0.777988614800759,0.9661733615221987,-0.9025814954100502
0.8083491461100569,0.9661733615221987,-0.9079144903405891
0.8083491461100569,0.9682875264270613,-0.910443276003822
0.855787476280835,0.9682875264270613,-0.9201545250276228
0.855787476280835,0.9725158562367865,-0.9220073173508283
0.8709677419354839,0.9725158562367865,-0.9247335032683721
0.8709677419354839,0.9767441860465116,-0.9252958259547275
0.8823529411764706,0.9767441860465116,-0.9271166381865329
0.8823529411764706,0.9788583509513742,-0.9293728548132741
0.9032258064516129,0.9788583509513742,-0.938065442999962
0.9032258064516129,0.9809725158562368,-0.9387713547304971
0.905123339658444,0.9809725158562368,-0.9392995485878118
0.905123339658444,0.985200845665962,-0.9402064133316501
0.9089184060721063,0.985200845665962,-0.9414622820206354
0.9089184060721063,0.9873150105708245,-0.941608761684326
0.9240986717267552,0.9873150105708245,-0.9460442225338256
0.9240986717267552,0.9915433403805497,-0.9482693815550376
0.9335863377609108,0.9915433403805497,-0.9514333495415571
0.9335863377609108,0.9936575052854123,-0.9519773850763347
0.9734345351043643,0.9936575052854123,-0.96622314174595
0.9734345351043643,0.9957716701902748,-0.9663064604349486
0.9829222011385199,0.9957716701902748,-0.9778775070101372
0.9829222011385199,0.9978858350951374,-0.9793344499196133
0.9886148007590133,0.9978858350951374,-0.9918340764181806
0.9886148007590133,1.0,-0.9995589722651216
1.0,1.0,-1.0817473228495726


==> figs/data/p3_ngram_k=7_ngram_k=7_ppl_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-6.196155071258545
0.0018975332068311196,0.008456659619450317,-9.044676780700684
0.003795066413662239,0.008456659619450317,-9.243354797363281
0.003795066413662239,0.012684989429175475,-10.107659339904785
0.0056925996204933585,0.012684989429175475,-10.23930835723877
0.0056925996204933585,0.02536997885835095,-11.123767852783203
0.007590132827324478,0.02536997885835095,-11.575597763061523
0.007590132827324478,0.02748414376321353,-11.601226806640625
0.011385199240986717,0.02748414376321353,-11.685349464416504
0.011385199240986717,0.02959830866807611,-11.934749603271484
0.015180265654648957,0.02959830866807611,-12.013747215270996
0.015180265654648957,0.03171247357293869,-12.016548156738281
0.017077798861480076,0.03171247357293869,-12.178300857543945
0.017077798861480076,0.035940803382663845,-12.212080955505371
0.018975332068311195,0.035940803382663845,-12.345941543579102
0.018975332068311195,0.03805496828752643,-12.517202377319336
0.020872865275142316,0.03805496828752643,-12.656193733215332
0.020872865275142316,0.04439746300211417,-12.892434120178223
0.022770398481973434,0.04439746300211417,-13.060747146606445
0.022770398481973434,0.048625792811839326,-13.376222610473633
0.026565464895635674,0.048625792811839326,-13.546687126159668
0.026565464895635674,0.05708245243128964,-13.91821002960205
0.028462998102466792,0.05708245243128964,-14.081977844238281
0.028462998102466792,0.05919661733615222,-14.108535766601562
0.030360531309297913,0.05919661733615222,-14.157624244689941
0.030360531309297913,0.0613107822410148,-14.174214363098145
0.03225806451612903,0.0613107822410148,-14.191855430603027
0.03225806451612903,0.080338266384778,-14.66842269897461
0.03415559772296015,0.080338266384778,-14.69177532196045
0.03415559772296015,0.08456659619450317,-14.87936019897461
0.036053130929791274,0.08456659619450317,-14.908759117126465
0.036053130929791274,0.08668076109936575,-15.025263786315918
0.03795066413662239,0.08668076109936575,-15.129279136657715
0.03795066413662239,0.08879492600422834,-15.47385311126709
0.03984819734345351,0.08879492600422834,-15.496665954589844
0.03984819734345351,0.09090909090909091,-15.542670249938965
0.04174573055028463,0.09090909090909091,-15.651599884033203
0.04174573055028463,0.09936575052854123,-15.807095527648926
0.04364326375711575,0.09936575052854123,-15.917248725891113
0.04364326375711575,0.11416490486257928,-16.505245208740234
0.04554079696394687,0.11416490486257928,-16.625856399536133
0.04554079696394687,0.12684989429175475,-17.1251277923584
0.051233396584440226,0.12684989429175475,-17.2087345123291
0.051233396584440226,0.15856236786469344,-18.244583129882812
0.05313092979127135,0.15856236786469344,-18.270965576171875
0.05313092979127135,0.1649048625792812,-18.373491287231445
0.05502846299810247,0.1649048625792812,-18.389259338378906
0.05502846299810247,0.226215644820296,-20.129430770874023
0.056925996204933584,0.226215644820296,-20.136564254760742
0.056925996204933584,0.23044397463002114,-20.206388473510742
0.058823529411764705,0.23044397463002114,-20.21473503112793
0.058823529411764705,0.24947145877378435,-20.892736434936523
0.06072106261859583,0.24947145877378435,-20.924440383911133
0.06072106261859583,0.2642706131078224,-21.248485565185547
0.06451612903225806,0.2642706131078224,-21.305986404418945
0.06451612903225806,0.2769556025369979,-21.55356788635254
0.0683111954459203,0.2769556025369979,-21.655948638916016
0.0683111954459203,0.28752642706131076,-21.899065017700195
0.07020872865275142,0.28752642706131076,-21.911300659179688
0.07020872865275142,0.2938689217758985,-22.001916885375977
0.07210626185958255,0.2938689217758985,-22.161582946777344
0.07210626185958255,0.32558139534883723,-23.031497955322266
0.07400379506641366,0.32558139534883723,-23.197071075439453
0.07400379506641366,0.33403805496828753,-23.307313919067383
0.07590132827324478,0.33403805496828753,-23.378690719604492
0.07590132827324478,0.3382663847780127,-23.484785079956055
0.0777988614800759,0.3382663847780127,-23.5059871673584
0.0777988614800759,0.34460887949260044,-23.7455997467041
0.07969639468690702,0.34460887949260044,-23.893720626831055
0.07969639468690702,0.35095137420718814,-23.983858108520508
0.08159392789373814,0.35095137420718814,-24.040180206298828
0.08159392789373814,0.35306553911205074,-24.082292556762695
0.08349146110056926,0.35306553911205074,-24.19527244567871
0.08349146110056926,0.36152219873150104,-24.39447593688965
0.08538899430740038,0.36152219873150104,-24.545167922973633
0.08538899430740038,0.3699788583509514,-24.918113708496094
0.09108159392789374,0.3699788583509514,-25.000215530395508
0.09108159392789374,0.38054968287526425,-25.431119918823242
0.09487666034155598,0.38054968287526425,-25.508136749267578
0.09487666034155598,0.386892177589852,-25.694808959960938
0.0967741935483871,0.386892177589852,-25.718860626220703
0.0967741935483871,0.39112050739957716,-26.021448135375977
0.09867172675521822,0.39112050739957716,-26.044706344604492
0.09867172675521822,0.3953488372093023,-26.23604393005371
0.10056925996204934,0.3953488372093023,-26.26323127746582
0.10056925996204934,0.4059196617336152,-26.556663513183594
0.10246679316888045,0.4059196617336152,-26.581689834594727
0.10246679316888045,0.4080338266384778,-26.582204818725586
0.10436432637571158,0.4080338266384778,-26.596023559570312
0.10436432637571158,0.41014799154334036,-26.64244270324707
0.10815939278937381,0.41014799154334036,-26.68871307373047
0.10815939278937381,0.41226215644820297,-26.721654891967773
0.11195445920303605,0.41226215644820297,-26.81247329711914
0.11195445920303605,0.4143763213530655,-26.86163330078125
0.11385199240986717,0.4143763213530655,-26.887121200561523
0.11385199240986717,0.4186046511627907,-27.20388412475586
0.1157495256166983,0.4186046511627907,-27.225841522216797
0.1157495256166983,0.42283298097251587,-27.258277893066406
0.11954459203036052,0.42283298097251587,-27.43305778503418
0.11954459203036052,0.427061310782241,-27.568321228027344
0.12144212523719165,0.427061310782241,-27.585514068603516
0.12144212523719165,0.4312896405919662,-27.76496124267578
0.1252371916508539,0.4312896405919662,-28.173316955566406
0.1252371916508539,0.4376321353065539,-28.27344512939453
0.127134724857685,0.4376321353065539,-28.27907943725586
0.127134724857685,0.4397463002114165,-28.29082679748535
0.13092979127134724,0.4397463002114165,-28.3638973236084
0.13092979127134724,0.44820295983086683,-28.468637466430664
0.1366223908918406,0.44820295983086683,-28.53053092956543
0.1366223908918406,0.4503171247357294,-28.58629608154297
0.13851992409867173,0.4503171247357294,-28.60444450378418
0.13851992409867173,0.47568710359408034,-29.355379104614258
0.14041745730550284,0.47568710359408034,-29.532161712646484
0.14041745730550284,0.48625792811839325,-29.761621475219727
0.14231499051233396,0.48625792811839325,-29.910585403442383
0.14231499051233396,0.4883720930232558,-29.924301147460938
0.1442125237191651,0.4883720930232558,-30.00429344177246
0.1442125237191651,0.4904862579281184,-30.079572677612305
0.1461100569259962,0.4904862579281184,-30.128047943115234
0.1461100569259962,0.492600422832981,-30.21933937072754
0.14800759013282733,0.492600422832981,-30.28884506225586
0.14800759013282733,0.49682875264270615,-30.30316162109375
0.15370018975332067,0.49682875264270615,-30.381282806396484
0.15370018975332067,0.4989429175475687,-30.423982620239258
0.1555977229601518,0.4989429175475687,-30.426334381103516
0.1555977229601518,0.5095137420718816,-30.871109008789062
0.15749525616698293,0.5095137420718816,-31.02132797241211
0.15749525616698293,0.5116279069767442,-31.152997970581055
0.15939278937381404,0.5116279069767442,-31.296857833862305
0.15939278937381404,0.5221987315010571,-31.853561401367188
0.16318785578747627,0.5221987315010571,-31.949838638305664
0.16318785578747627,0.5285412262156448,-32.05221939086914
0.17077798861480076,0.5285412262156448,-32.437828063964844
0.17077798861480076,0.5306553911205074,-32.443668365478516
0.17267552182163187,0.5306553911205074,-32.51286315917969
0.17267552182163187,0.53276955602537,-32.5250358581543
0.174573055028463,0.53276955602537,-32.56113815307617
0.174573055028463,0.5348837209302325,-32.790653228759766
0.1840607210626186,0.5348837209302325,-33.03794860839844
0.1840607210626186,0.5369978858350951,-33.04743957519531
0.1859582542694497,0.5369978858350951,-33.152984619140625
0.1859582542694497,0.5454545454545454,-33.27262496948242
0.18975332068311196,0.5454545454545454,-33.35393142700195
0.18975332068311196,0.547568710359408,-33.37178039550781
0.19165085388994307,0.547568710359408,-33.51466751098633
0.19165085388994307,0.5496828752642706,-33.54400634765625
0.1954459203036053,0.5496828752642706,-33.68431091308594
0.1954459203036053,0.5539112050739958,-33.80770492553711
0.19734345351043645,0.5539112050739958,-33.912986755371094
0.19734345351043645,0.5665961945031712,-34.31391143798828
0.19924098671726756,0.5665961945031712,-34.41145324707031
0.19924098671726756,0.5687103594080338,-34.576499938964844
0.2030360531309298,0.5687103594080338,-34.847686767578125
0.2030360531309298,0.5750528541226215,-35.256954193115234
0.21821631878557876,0.5750528541226215,-35.59396743774414
0.21821631878557876,0.5813953488372093,-35.748619079589844
0.22011385199240988,0.5813953488372093,-35.79003143310547
0.22011385199240988,0.587737843551797,-35.97806167602539
0.222011385199241,0.587737843551797,-35.983070373535156
0.222011385199241,0.5919661733615222,-36.040218353271484
0.2239089184060721,0.5919661733615222,-36.13345718383789
0.2239089184060721,0.6004228329809725,-36.316261291503906
0.22770398481973433,0.6004228329809725,-36.356292724609375
0.22770398481973433,0.6046511627906976,-36.37394714355469
0.2314990512333966,0.6046511627906976,-36.432254791259766
0.2314990512333966,0.6067653276955602,-36.45161819458008
0.2333965844402277,0.6067653276955602,-36.47014236450195
0.2333965844402277,0.6088794926004228,-36.5925178527832
0.23529411764705882,0.6088794926004228,-36.81690216064453
0.23529411764705882,0.6131078224101479,-36.863155364990234
0.23908918406072105,0.6131078224101479,-36.91752624511719
0.23908918406072105,0.6215644820295984,-37.10204315185547
0.2409867172675522,0.6215644820295984,-37.31059265136719
0.2409867172675522,0.627906976744186,-37.46217727661133
0.2428842504743833,0.627906976744186,-37.55689239501953
0.2428842504743833,0.6363636363636364,-37.79637908935547
0.2504743833017078,0.6363636363636364,-37.990848541259766
0.2504743833017078,0.638477801268499,-38.08977127075195
0.2523719165085389,0.638477801268499,-38.251834869384766
0.2523719165085389,0.642706131078224,-38.37981033325195
0.25806451612903225,0.642706131078224,-38.603233337402344
0.25806451612903225,0.6469344608879493,-38.700130462646484
0.25996204933586337,0.6469344608879493,-38.749183654785156
0.25996204933586337,0.6511627906976745,-38.88690948486328
0.2637571157495256,0.6511627906976745,-38.971073150634766
0.2637571157495256,0.653276955602537,-39.103458404541016
0.2656546489563567,0.653276955602537,-39.1424674987793
0.2656546489563567,0.6553911205073996,-39.157447814941406
0.269449715370019,0.6553911205073996,-39.24574279785156
0.269449715370019,0.6575052854122622,-39.43409729003906
0.2713472485768501,0.6575052854122622,-39.48239517211914
0.2713472485768501,0.6638477801268499,-39.88938522338867
0.27514231499051234,0.6638477801268499,-40.1746940612793
0.27514231499051234,0.6659619450317125,-40.27275466918945
0.27893738140417457,0.6659619450317125,-40.703277587890625
0.27893738140417457,0.6680761099365751,-40.73909378051758
0.286527514231499,0.6680761099365751,-40.89673614501953
0.286527514231499,0.678646934460888,-41.1093635559082
0.2922201138519924,0.678646934460888,-41.55202102661133
0.2922201138519924,0.6807610993657506,-42.08812713623047
0.29601518026565465,0.6807610993657506,-42.31824493408203
0.29601518026565465,0.6849894291754757,-42.49538040161133
0.29791271347248577,0.6849894291754757,-42.55303955078125
0.29791271347248577,0.6892177589852009,-42.61221694946289
0.2998102466793169,0.6892177589852009,-42.6999626159668
0.2998102466793169,0.6913319238900634,-42.72055435180664
0.3055028462998102,0.6913319238900634,-43.24406433105469
0.3055028462998102,0.693446088794926,-43.27513122558594
0.30740037950664134,0.693446088794926,-43.537940979003906
0.30740037950664134,0.6976744186046512,-43.68605041503906
0.3092979127134725,0.6976744186046512,-43.744590759277344
0.3092979127134725,0.6997885835095138,-43.81376266479492
0.31499051233396586,0.6997885835095138,-44.19766616821289
0.31499051233396586,0.7019027484143763,-44.2974739074707
0.3206831119544592,0.7019027484143763,-44.96440887451172
0.3206831119544592,0.7040169133192389,-44.991024017333984
0.3225806451612903,0.7040169133192389,-44.991485595703125
0.3225806451612903,0.7082452431289641,-45.01970672607422
0.32637571157495254,0.7082452431289641,-45.436580657958984
0.32637571157495254,0.7103594080338267,-45.55327224731445
0.34724857685009486,0.7103594080338267,-46.302921295166016
0.34724857685009486,0.7145877378435518,-46.351070404052734
0.349146110056926,0.7145877378435518,-46.409908294677734
0.349146110056926,0.7167019027484144,-46.472801208496094
0.3510436432637571,0.7167019027484144,-46.47718811035156
0.3510436432637571,0.718816067653277,-46.723079681396484
0.3548387096774194,0.718816067653277,-46.93675994873047
0.3548387096774194,0.7230443974630021,-47.24917221069336
0.3586337760910816,0.7230443974630021,-47.37226867675781
0.3586337760910816,0.7251585623678647,-47.441871643066406
0.36622390891840606,0.7251585623678647,-48.07014846801758
0.36622390891840606,0.7272727272727273,-48.08002853393555
0.3681214421252372,0.7272727272727273,-48.40712356567383
0.3681214421252372,0.7315010570824524,-48.536895751953125
0.3700189753320683,0.7315010570824524,-48.61235809326172
0.3700189753320683,0.733615221987315,-48.68336486816406
0.3719165085388994,0.733615221987315,-48.68559265136719
0.3719165085388994,0.7357293868921776,-48.84019470214844
0.3795066413662239,0.7357293868921776,-49.39490509033203
0.3795066413662239,0.7399577167019028,-49.546810150146484
0.3870967741935484,0.7399577167019028,-49.87208938598633
0.3870967741935484,0.7420718816067653,-49.87843704223633
0.3908918406072106,0.7420718816067653,-49.991790771484375
0.3908918406072106,0.7505285412262156,-50.396507263183594
0.3946869070208729,0.7505285412262156,-50.55986785888672
0.3946869070208729,0.7547568710359408,-50.83371353149414
0.396584440227704,0.7547568710359408,-51.017051696777344
0.396584440227704,0.7568710359408034,-51.15488815307617
0.4117647058823529,0.7568710359408034,-51.758541107177734
0.4117647058823529,0.7610993657505285,-51.80077362060547
0.41366223908918404,0.7610993657505285,-52.0783576965332
0.41366223908918404,0.7632135306553911,-52.2950553894043
0.41935483870967744,0.7632135306553911,-53.13604736328125
0.41935483870967744,0.7653276955602537,-53.20853805541992
0.42125237191650855,0.7653276955602537,-53.2331657409668
0.42125237191650855,0.7716701902748414,-53.70728302001953
0.42314990512333966,0.7716701902748414,-53.79374694824219
0.42314990512333966,0.773784355179704,-53.80897521972656
0.43453510436432635,0.773784355179704,-54.31522750854492
0.43453510436432635,0.7758985200845666,-54.45875930786133
0.44022770398481975,0.7758985200845666,-55.03933334350586
0.44022770398481975,0.7801268498942917,-55.77238464355469
0.444022770398482,0.7801268498942917,-56.07566452026367
0.444022770398482,0.7822410147991543,-56.17128372192383
0.4459203036053131,0.7822410147991543,-56.18411636352539
0.4459203036053131,0.7885835095137421,-56.54107666015625
0.4478178368121442,0.7885835095137421,-56.581886291503906
0.4478178368121442,0.7949260042283298,-56.775936126708984
0.45161290322580644,0.7949260042283298,-57.260292053222656
0.45161290322580644,0.7970401691331924,-57.36756134033203
0.45351043643263755,0.7970401691331924,-57.488433837890625
0.45351043643263755,0.7991543340380549,-57.51047897338867
0.45540796963946867,0.7991543340380549,-57.5225715637207
0.45540796963946867,0.8012684989429175,-57.55461883544922
0.45920303605313095,0.8012684989429175,-57.866153717041016
0.45920303605313095,0.8097251585623678,-58.65755081176758
0.4648956356736243,0.8097251585623678,-59.50560760498047
0.4648956356736243,0.8118393234672304,-59.64324188232422
0.4781783681214421,0.8118393234672304,-60.26836395263672
0.4781783681214421,0.813953488372093,-60.28106689453125
0.48007590132827327,0.813953488372093,-60.74528503417969
0.48007590132827327,0.8160676532769556,-61.06293869018555
0.4819734345351044,0.8160676532769556,-61.205078125
0.4819734345351044,0.8181818181818182,-61.386348724365234
0.4952561669829222,0.8181818181818182,-62.40700149536133
0.4952561669829222,0.8224101479915433,-63.18730163574219
0.5104364326375711,0.8224101479915433,-64.01312255859375
0.5104364326375711,0.8245243128964059,-64.10928344726562
0.5180265654648957,0.8245243128964059,-64.59383392333984
0.5180265654648957,0.828752642706131,-64.7905502319336
0.5199240986717267,0.828752642706131,-64.95691680908203
0.5199240986717267,0.8308668076109936,-65.13690185546875
0.5218216318785579,0.8308668076109936,-65.38603973388672
0.5218216318785579,0.8350951374207188,-65.44412231445312
0.5256166982922201,0.8350951374207188,-65.73780822753906
0.5256166982922201,0.8414376321353065,-66.08153533935547
0.5294117647058824,0.8414376321353065,-66.62186431884766
0.5294117647058824,0.8435517970401691,-66.79713439941406
0.5313092979127134,0.8435517970401691,-66.88736724853516
0.5313092979127134,0.8456659619450317,-67.03784942626953
0.5332068311195446,0.8456659619450317,-67.17784881591797
0.5332068311195446,0.8477801268498943,-67.21475982666016
0.5370018975332068,0.8477801268498943,-67.55393981933594
0.5370018975332068,0.8520084566596194,-67.6655502319336
0.5426944971537002,0.8520084566596194,-67.88919830322266
0.5426944971537002,0.854122621564482,-67.8993911743164
0.5502846299810247,0.854122621564482,-68.23493194580078
0.5502846299810247,0.8604651162790697,-68.45399475097656
0.5654648956356736,0.8604651162790697,-69.3028335571289
0.5654648956356736,0.8625792811839323,-69.46932220458984
0.5768500948766604,0.8625792811839323,-70.03297424316406
0.5768500948766604,0.864693446088795,-70.41416931152344
0.5787476280834914,0.864693446088795,-70.57884979248047
0.5787476280834914,0.8668076109936576,-70.59474182128906
0.5806451612903226,0.8668076109936576,-71.16799926757812
0.5806451612903226,0.86892177589852,-71.2032699584961
0.5863377609108159,0.86892177589852,-71.58512878417969
0.5863377609108159,0.8731501057082452,-72.00711059570312
0.5920303605313093,0.8731501057082452,-72.34666442871094
0.5920303605313093,0.8773784355179705,-72.55841064453125
0.6015180265654649,0.8773784355179705,-73.2747573852539
0.6015180265654649,0.879492600422833,-73.2972640991211
0.6110056925996205,0.879492600422833,-74.05609893798828
0.6110056925996205,0.8837209302325582,-74.24979400634766
0.6129032258064516,0.8837209302325582,-74.27649688720703
0.6129032258064516,0.8879492600422833,-74.9651107788086
0.6204933586337761,0.8879492600422833,-76.32557678222656
0.6204933586337761,0.8900634249471459,-76.684326171875
0.6242884250474383,0.8900634249471459,-76.79109954833984
0.6242884250474383,0.8921775898520085,-77.18592834472656
0.6261859582542695,0.8921775898520085,-77.46334838867188
0.6261859582542695,0.8942917547568711,-77.88554382324219
0.6280834914611005,0.8942917547568711,-78.04391479492188
0.6280834914611005,0.8964059196617337,-78.08456420898438
0.6299810246679317,0.8964059196617337,-78.39855194091797
0.6299810246679317,0.9006342494714588,-78.88983917236328
0.6394686907020873,0.9006342494714588,-80.09352111816406
0.6394686907020873,0.9027484143763214,-80.18025970458984
0.6413662239089184,0.9027484143763214,-80.41036987304688
0.6413662239089184,0.904862579281184,-80.42996215820312
0.650853889943074,0.904862579281184,-81.23072814941406
0.650853889943074,0.9069767441860465,-81.3625259399414
0.6717267552182163,0.9069767441860465,-83.82329559326172
0.6717267552182163,0.9090909090909091,-83.84735870361328
0.6736242884250474,0.9090909090909091,-84.40156555175781
0.6736242884250474,0.9112050739957717,-84.7391357421875
0.6774193548387096,0.9112050739957717,-85.85662078857422
0.6774193548387096,0.9133192389006343,-85.86980438232422
0.6793168880455408,0.9133192389006343,-85.8873291015625
0.6793168880455408,0.9175475687103594,-86.27925109863281
0.6925996204933587,0.9175475687103594,-87.46369934082031
0.6925996204933587,0.919661733615222,-87.84605407714844
0.698292220113852,0.919661733615222,-89.5349349975586
0.698292220113852,0.9217758985200846,-89.9378890991211
0.7001897533206831,0.9217758985200846,-90.25920104980469
0.7001897533206831,0.9238900634249472,-90.38548278808594
0.7077798861480076,0.9238900634249472,-92.679443359375
0.7077798861480076,0.9260042283298098,-92.77552032470703
0.7115749525616698,0.9260042283298098,-93.01072692871094
0.7115749525616698,0.9281183932346723,-93.58685302734375
0.7172675521821632,0.9281183932346723,-94.8600845336914
0.7172675521821632,0.9302325581395349,-95.26705169677734
0.7191650853889943,0.9302325581395349,-95.35758209228516
0.7191650853889943,0.9323467230443975,-95.8108139038086
0.7286527514231499,0.9323467230443975,-96.94080352783203
0.7286527514231499,0.9365750528541226,-97.49876403808594
0.7343453510436433,0.9365750528541226,-97.89054107666016
0.7343453510436433,0.9408033826638478,-98.19657135009766
0.7362428842504743,0.9408033826638478,-98.22691345214844
0.7362428842504743,0.945031712473573,-98.96649932861328
0.7400379506641366,0.945031712473573,-99.28285217285156
0.7400379506641366,0.9471458773784355,-99.42810821533203
0.7495256166982922,0.9471458773784355,-100.35181427001953
0.7495256166982922,0.9492600422832981,-100.72733306884766
0.7514231499051234,0.9492600422832981,-101.12355041503906
0.7514231499051234,0.9513742071881607,-101.85812377929688
0.7609108159392789,0.9513742071881607,-103.57421112060547
0.7609108159392789,0.9534883720930233,-104.03622436523438
0.7628083491461101,0.9534883720930233,-104.7536392211914
0.7628083491461101,0.9577167019027484,-106.53115844726562
0.7722960151802657,0.9577167019027484,-108.47540283203125
0.7722960151802657,0.959830866807611,-108.76570892333984
0.7836812144212524,0.959830866807611,-109.66445922851562
0.7836812144212524,0.9619450317124736,-109.75920104980469
0.7874762808349146,0.9619450317124736,-110.7146224975586
0.7874762808349146,0.9640591966173362,-111.01557922363281
0.7893738140417458,0.9640591966173362,-111.80953979492188
0.7893738140417458,0.9661733615221987,-112.13282775878906
0.7912713472485768,0.9661733615221987,-112.29972076416016
0.7912713472485768,0.9682875264270613,-113.79231262207031
0.8273244781783681,0.9682875264270613,-125.63191986083984
0.8273244781783681,0.9704016913319239,-126.07967376708984
0.8444022770398482,0.9704016913319239,-132.75331115722656
0.8444022770398482,0.9725158562367865,-134.0485382080078
0.8633776091081594,0.9725158562367865,-143.04954528808594
0.8633776091081594,0.9767441860465116,-144.559326171875
0.8671726755218216,0.9767441860465116,-148.5916748046875
0.8671726755218216,0.9809725158562368,-148.9583740234375
0.872865275142315,0.9809725158562368,-151.00961303710938
0.872865275142315,0.9830866807610994,-151.28125
0.8823529411764706,0.9830866807610994,-154.8123016357422
0.8823529411764706,0.985200845665962,-156.3204345703125
0.9013282732447818,0.985200845665962,-162.787841796875
0.9013282732447818,0.9873150105708245,-163.9409637451172
0.9070208728652751,0.9873150105708245,-171.69735717773438
0.9070208728652751,0.9894291754756871,-173.1619415283203
0.9146110056925996,0.9894291754756871,-180.3717041015625
0.9146110056925996,0.9915433403805497,-182.55130004882812
0.920303605313093,0.9915433403805497,-198.34681701660156
0.920303605313093,0.9936575052854123,-198.8420867919922
0.9240986717267552,0.9936575052854123,-200.1115264892578
0.9240986717267552,0.9957716701902748,-201.54037475585938
0.9354838709677419,0.9957716701902748,-218.0404815673828
0.9354838709677419,0.9978858350951374,-221.27671813964844
0.9506641366223909,0.9978858350951374,-236.9899139404297
0.9506641366223909,1.0,-240.79635620117188
1.0,1.0,-657.8067016601562


==> figs/data/p3_ngram_k=7_ngram_k=7_ref_ppl_ratio_phi-1_5_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0,0.0021141649048625794,-0.32547183635191373
0.0,0.24312896405919662,-0.6474032718774344
0.0018975332068311196,0.24312896405919662,-0.6475264000184171
0.0018975332068311196,0.3107822410147992,-0.6608959722843308
0.003795066413662239,0.3107822410147992,-0.6616937018292519
0.003795066413662239,0.346723044397463,-0.6679296331531452
0.0056925996204933585,0.346723044397463,-0.668237253902358
0.0056925996204933585,0.3890063424947146,-0.6789102404025532
0.007590132827324478,0.3890063424947146,-0.6789777699441254
0.007590132827324478,0.39323467230443976,-0.6795484749622555
0.009487666034155597,0.39323467230443976,-0.6797683005023202
0.009487666034155597,0.41226215644820297,-0.6836210319022833
0.011385199240986717,0.41226215644820297,-0.683624225850559
0.011385199240986717,0.42071881606765327,-0.6846368022816354
0.013282732447817837,0.42071881606765327,-0.6853052851138769
0.013282732447817837,0.4249471458773784,-0.6861315235197754
0.015180265654648957,0.4249471458773784,-0.6862385781355169
0.015180265654648957,0.452431289640592,-0.689533139634392
0.017077798861480076,0.452431289640592,-0.6899724922985307
0.017077798861480076,0.5391120507399577,-0.7041288423523618
0.018975332068311195,0.5391120507399577,-0.7041579074822579
0.018975332068311195,0.5433403805496829,-0.7050062843010009
0.020872865275142316,0.5433403805496829,-0.7057430389717109
0.020872865275142316,0.5581395348837209,-0.7083074268677798
0.022770398481973434,0.5581395348837209,-0.7084646002033995
0.022770398481973434,0.5708245243128964,-0.7100457251343579
0.024667931688804556,0.5708245243128964,-0.71010298175944
0.024667931688804556,0.572938689217759,-0.7105253229366105
0.026565464895635674,0.572938689217759,-0.7106774960380349
0.026565464895635674,0.5792811839323467,-0.7108677548301132
0.028462998102466792,0.5792811839323467,-0.7110546335295841
0.028462998102466792,0.5856236786469344,-0.7119170608115325
0.030360531309297913,0.5856236786469344,-0.712464102928298
0.030360531309297913,0.6152219873150105,-0.7174388247726002
0.03225806451612903,0.6152219873150105,-0.7177554043290685
0.03225806451612903,0.6215644820295984,-0.7180233427326798
0.036053130929791274,0.6215644820295984,-0.7183315507742564
0.036053130929791274,0.6236786469344608,-0.7187598226524914
0.03795066413662239,0.6236786469344608,-0.7187638861359523
0.03795066413662239,0.6342494714587738,-0.720998177766271
0.04174573055028463,0.6342494714587738,-0.7223193177728601
0.04174573055028463,0.642706131078224,-0.7267297128992511
0.04364326375711575,0.642706131078224,-0.7277971819871397
0.04364326375711575,0.6448202959830867,-0.728337236533958
0.04554079696394687,0.6448202959830867,-0.7287517938162262
0.04554079696394687,0.653276955602537,-0.7293085544404215
0.051233396584440226,0.653276955602537,-0.7300482355061964
0.051233396584440226,0.6596194503171248,-0.731155491501384
0.05313092979127135,0.6596194503171248,-0.7313044738797181
0.05313092979127135,0.6659619450317125,-0.731806993526916
0.05502846299810247,0.6659619450317125,-0.7320632326405896
0.05502846299810247,0.6680761099365751,-0.7328908629483207
0.056925996204933584,0.6680761099365751,-0.7333489736701018
0.056925996204933584,0.6744186046511628,-0.7340698016733104
0.06072106261859583,0.6744186046511628,-0.734514695468206
0.06072106261859583,0.6765327695560254,-0.7346838592867081
0.06261859582542695,0.6765327695560254,-0.7357176042030229
0.06261859582542695,0.6871035940803383,-0.737361639483589
0.06451612903225806,0.6871035940803383,-0.7374731093292646
0.06451612903225806,0.6913319238900634,-0.7380632670446907
0.06641366223908918,0.6913319238900634,-0.7385931781241596
0.06641366223908918,0.6955602536997886,-0.7399736726634489
0.0683111954459203,0.6955602536997886,-0.7417009742452421
0.0683111954459203,0.6997885835095138,-0.7422422760730544
0.07210626185958255,0.6997885835095138,-0.7426049357020064
0.07210626185958255,0.7019027484143763,-0.7430443067433008
0.07590132827324478,0.7019027484143763,-0.7434527984511248
0.07590132827324478,0.7124735729386892,-0.7443490604712635
0.0777988614800759,0.7124735729386892,-0.7447533417199446
0.0777988614800759,0.7209302325581395,-0.745350713141538
0.08349146110056926,0.7209302325581395,-0.7469126178201405
0.08349146110056926,0.7230443974630021,-0.7469654265811705
0.08538899430740038,0.7230443974630021,-0.7471788477725614
0.08538899430740038,0.7293868921775899,-0.7505165716174891
0.08918406072106262,0.7293868921775899,-0.7507923989865888
0.08918406072106262,0.7378435517970402,-0.75121160172858
0.09108159392789374,0.7378435517970402,-0.7514780510662905
0.09108159392789374,0.7441860465116279,-0.7521744987670519
0.0967741935483871,0.7441860465116279,-0.7525619061216073
0.0967741935483871,0.7463002114164905,-0.7528044705969039
0.10056925996204934,0.7463002114164905,-0.753392338921184
0.10056925996204934,0.7505285412262156,-0.7547494895097902
0.10436432637571158,0.7505285412262156,-0.7551564091086974
0.10436432637571158,0.7547568710359408,-0.7566933182934112
0.10815939278937381,0.7547568710359408,-0.7577955483318582
0.10815939278937381,0.7568710359408034,-0.7578289848444201
0.11195445920303605,0.7568710359408034,-0.7580529448359511
0.11195445920303605,0.7695560253699789,-0.7607685380861153
0.1157495256166983,0.7695560253699789,-0.7618215564336697
0.1157495256166983,0.7716701902748414,-0.7618900983443638
0.11764705882352941,0.7716701902748414,-0.762056905047485
0.11764705882352941,0.773784355179704,-0.7624965758078005
0.11954459203036052,0.773784355179704,-0.7630090896527995
0.11954459203036052,0.7864693446088795,-0.7648215536706817
0.12333965844402277,0.7864693446088795,-0.7657209499264525
0.12333965844402277,0.7906976744186046,-0.7666544891906993
0.127134724857685,0.7906976744186046,-0.7669950374301204
0.127134724857685,0.7991543340380549,-0.7678330470563208
0.12903225806451613,0.7991543340380549,-0.7679388404015842
0.12903225806451613,0.8012684989429175,-0.7679664312762255
0.14041745730550284,0.8012684989429175,-0.7690618480963644
0.14041745730550284,0.8033826638477801,-0.7690998260668661
0.15939278937381404,0.8033826638477801,-0.7723198162673557
0.15939278937381404,0.8054968287526427,-0.7731875635003426
0.16318785578747627,0.8054968287526427,-0.7736070889930757
0.16318785578747627,0.8076109936575053,-0.7741852043455768
0.16698292220113853,0.8076109936575053,-0.7745559300316274
0.16698292220113853,0.813953488372093,-0.7755869163809022
0.16888045540796964,0.813953488372093,-0.7756483188693795
0.16888045540796964,0.8160676532769556,-0.7759709421372422
0.174573055028463,0.8160676532769556,-0.7766682474844566
0.174573055028463,0.8202959830866807,-0.7770078422223334
0.17647058823529413,0.8202959830866807,-0.7770595830288957
0.17647058823529413,0.8266384778012685,-0.7778067234970667
0.17836812144212524,0.8266384778012685,-0.7782622845195987
0.17836812144212524,0.8308668076109936,-0.7794521635331609
0.18026565464895636,0.8308668076109936,-0.7797693622590021
0.18026565464895636,0.8329809725158562,-0.7798564407727543
0.18216318785578747,0.8329809725158562,-0.7803531622145796
0.18216318785578747,0.8435517970401691,-0.7817280028247077
0.1840607210626186,0.8435517970401691,-0.7819355094439463
0.1840607210626186,0.8456659619450317,-0.7822985599671882
0.18785578747628084,0.8456659619450317,-0.7839274837137754
0.18785578747628084,0.8477801268498943,-0.7841128679484075
0.18975332068311196,0.8477801268498943,-0.7843676719132584
0.18975332068311196,0.854122621564482,-0.7847704381384062
0.19165085388994307,0.854122621564482,-0.7850791592979589
0.19165085388994307,0.8604651162790697,-0.7856070375015456
0.1954459203036053,0.8604651162790697,-0.787193542087204
0.1954459203036053,0.8625792811839323,-0.7879103213675703
0.19734345351043645,0.8625792811839323,-0.7882446719117628
0.19734345351043645,0.864693446088795,-0.78868219368448
0.19924098671726756,0.864693446088795,-0.7889177428411005
0.19924098671726756,0.8668076109936576,-0.78916666865486
0.2049335863377609,0.8668076109936576,-0.7906664206647463
0.2049335863377609,0.86892177589852,-0.7908257384412627
0.2125237191650854,0.86892177589852,-0.7911306431528032
0.2125237191650854,0.8710359408033826,-0.7913021473501555
0.21821631878557876,0.8710359408033826,-0.791922759747578
0.21821631878557876,0.8731501057082452,-0.7920960876717328
0.22580645161290322,0.8731501057082452,-0.7935871743486973
0.22580645161290322,0.8752642706131079,-0.794135947958895
0.23908918406072105,0.8752642706131079,-0.7955431478946822
0.23908918406072105,0.8773784355179705,-0.7957132189425831
0.2523719165085389,0.8773784355179705,-0.7975540720388938
0.2523719165085389,0.8816067653276956,-0.7980235042735042
0.25616698292220114,0.8816067653276956,-0.7993255517619733
0.25616698292220114,0.8837209302325582,-0.7995130309638184
0.2656546489563567,0.8837209302325582,-0.8013922247695993
0.2656546489563567,0.8879492600422833,-0.8022450835853885
0.269449715370019,0.8879492600422833,-0.8024462045214409
0.269449715370019,0.8900634249471459,-0.8029495841131296
0.2732447817836812,0.8900634249471459,-0.8030937290092447
0.2732447817836812,0.8942917547568711,-0.8039773962481772
0.27893738140417457,0.8942917547568711,-0.8047787966446371
0.27893738140417457,0.8964059196617337,-0.8047930658433955
0.2808349146110057,0.8964059196617337,-0.8051440590285622
0.2808349146110057,0.8985200845665962,-0.8060882466069563
0.2846299810246679,0.8985200845665962,-0.8062880374401479
0.2846299810246679,0.9027484143763214,-0.8069674571700838
0.301707779886148,0.9027484143763214,-0.8093060087653429
0.301707779886148,0.904862579281184,-0.8093973819768208
0.32637571157495254,0.904862579281184,-0.81292870748216
0.32637571157495254,0.9090909090909091,-0.8139218704475452
0.32827324478178366,0.9090909090909091,-0.8149369306367
0.32827324478178366,0.9112050739957717,-0.8149717522114481
0.3301707779886148,0.9112050739957717,-0.815031637886736
0.3301707779886148,0.9133192389006343,-0.8150403946146256
0.34345351043643263,0.9133192389006343,-0.8167136957981755
0.34345351043643263,0.9154334038054969,-0.8172164602770015
0.34724857685009486,0.9154334038054969,-0.8176016229814992
0.34724857685009486,0.9175475687103594,-0.8177106115241495
0.35294117647058826,0.9175475687103594,-0.8206335412121881
0.35294117647058826,0.919661733615222,-0.8208624947401654
0.3567362428842505,0.919661733615222,-0.8215929416409185
0.3567362428842505,0.9217758985200846,-0.8216660360019461
0.36432637571157495,0.9217758985200846,-0.8221015266799231
0.36432637571157495,0.9260042283298098,-0.8223525418690365
0.36622390891840606,0.9260042283298098,-0.8226177554073819
0.36622390891840606,0.9281183932346723,-0.8229587802243087
0.3681214421252372,0.9281183932346723,-0.8230705415690598
0.3681214421252372,0.9344608879492601,-0.8240677089831503
0.3700189753320683,0.9344608879492601,-0.8240689257563371
0.3700189753320683,0.9365750528541226,-0.824073749318672
0.3776091081593928,0.9365750528541226,-0.8246269584888875
0.3776091081593928,0.9386892177589852,-0.8250501931444403
0.3870967741935484,0.9386892177589852,-0.826358014480398
0.3870967741935484,0.9429175475687104,-0.8271457078995545
0.3889943074003795,0.9429175475687104,-0.827316588372584
0.3889943074003795,0.945031712473573,-0.8278185357089385
0.428842504743833,0.945031712473573,-0.8316825343100149
0.428842504743833,0.9471458773784355,-0.832272210102857
0.44212523719165087,0.9471458773784355,-0.8348924875634042
0.44212523719165087,0.9492600422832981,-0.8349021999922674
0.45540796963946867,0.9492600422832981,-0.8381235006364961
0.45540796963946867,0.9513742071881607,-0.8383969749676276
0.4667931688804554,0.9513742071881607,-0.8398861579659146
0.4667931688804554,0.9556025369978859,-0.840341985484612
0.4971537001897533,0.9556025369978859,-0.8451582096460166
0.4971537001897533,0.9577167019027484,-0.8456495648894852
0.5066413662239089,0.9577167019027484,-0.8468221453913753
0.5066413662239089,0.9640591966173362,-0.8478397938100554
0.5180265654648957,0.9640591966173362,-0.8503075808848451
0.5180265654648957,0.9661733615221987,-0.850348873613126
0.5370018975332068,0.9661733615221987,-0.8541367762986501
0.5370018975332068,0.9682875264270613,-0.8541754336018821
0.5521821631878557,0.9682875264270613,-0.8556333848066421
0.5521821631878557,0.9704016913319239,-0.8557959649902487
0.5749525616698292,0.9704016913319239,-0.8586245188036719
0.5749525616698292,0.9725158562367865,-0.8587334282833593
0.5844402277039848,0.9725158562367865,-0.860477745826358
0.5844402277039848,0.9746300211416491,-0.86058369315844
0.5882352941176471,0.9746300211416491,-0.8626879122909673
0.5882352941176471,0.9767441860465116,-0.8633618154690288
0.6110056925996205,0.9767441860465116,-0.8670748627299063
0.6110056925996205,0.9788583509513742,-0.8674233396626992
0.6148007590132827,0.9788583509513742,-0.8679890414349913
0.6148007590132827,0.9809725158562368,-0.8681175660373314
0.6413662239089184,0.9809725158562368,-0.8718693924932067
0.6413662239089184,0.985200845665962,-0.8723842599140348
0.6584440227703985,0.985200845665962,-0.8755031268311895
0.6584440227703985,0.9873150105708245,-0.8755154468412832
0.715370018975332,0.9873150105708245,-0.8852235174492502
0.715370018975332,0.9894291754756871,-0.8852765207110243
0.7741935483870968,0.9894291754756871,-0.8972275442182494
0.7741935483870968,0.9915433403805497,-0.8972313091834956
0.8007590132827325,0.9915433403805497,-0.90390298800492
0.8007590132827325,0.9936575052854123,-0.9042665099156824
0.8519924098671727,0.9936575052854123,-0.9155946519276803
0.8519924098671727,0.9957716701902748,-0.915741225941208
0.8975332068311196,0.9957716701902748,-0.9305691998958832
0.8975332068311196,0.9978858350951374,-0.9322524440826946
0.9146110056925996,0.9978858350951374,-0.9406053026660808
0.9146110056925996,1.0,-0.9421314020091461
1.0,1.0,-1.0600725731875085


==> figs/data/p3_ngram_k=7_ngram_k=7_zlib_ratio_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.009006496288158276
0.020872865275142316,0.0,-0.012191204297510064
0.020872865275142316,0.004228329809725159,-0.012392299381766732
0.024667931688804556,0.004228329809725159,-0.012847364994517543
0.024667931688804556,0.006342494714587738,-0.01286357015763036
0.03415559772296015,0.006342494714587738,-0.013295711388027345
0.03415559772296015,0.010570824524312896,-0.01345390128405718
0.036053130929791274,0.010570824524312896,-0.013507339980576065
0.036053130929791274,0.014799154334038054,-0.013885186163933723
0.04364326375711575,0.014799154334038054,-0.01429102696663092
0.04364326375711575,0.016913319238900635,-0.014377932557782896
0.04933586337760911,0.016913319238900635,-0.01485896460847187
0.04933586337760911,0.02536997885835095,-0.015037445423156827
0.051233396584440226,0.02536997885835095,-0.01510541690437641
0.051233396584440226,0.02748414376321353,-0.01514725245786517
0.058823529411764705,0.02748414376321353,-0.015323257277047836
0.058823529411764705,0.03171247357293869,-0.015346207642202894
0.06072106261859583,0.03171247357293869,-0.015420868756569152
0.06072106261859583,0.03805496828752643,-0.015733122328502918
0.06261859582542695,0.03805496828752643,-0.01580563922261083
0.06261859582542695,0.042283298097251586,-0.01589720027156263
0.06451612903225806,0.042283298097251586,-0.015905540941399097
0.06451612903225806,0.046511627906976744,-0.015991937128190366
0.06641366223908918,0.046511627906976744,-0.016015644380467008
0.06641366223908918,0.05708245243128964,-0.016208779929483056
0.0683111954459203,0.05708245243128964,-0.01626210973951224
0.0683111954459203,0.06553911205073996,-0.0164505456995081
0.07210626185958255,0.06553911205073996,-0.01651874569700992
0.07210626185958255,0.07399577167019028,-0.01666056315104167
0.07400379506641366,0.07399577167019028,-0.0167660493655129
0.07400379506641366,0.08879492600422834,-0.01702849559294872
0.07590132827324478,0.08879492600422834,-0.017076507869519687
0.07590132827324478,0.10359408033826638,-0.01728493019386574
0.0777988614800759,0.10359408033826638,-0.017374255922105578
0.0777988614800759,0.11839323467230443,-0.01758397267964072
0.07969639468690702,0.11839323467230443,-0.017614579594400576
0.07969639468690702,0.1226215644820296,-0.017638744951105442
0.08159392789373814,0.1226215644820296,-0.017786369583739046
0.08159392789373814,0.12473572938689217,-0.017826375736531987
0.08538899430740038,0.12473572938689217,-0.017862922512755102
0.08538899430740038,0.13530655391120508,-0.017967059758892723
0.09297912713472485,0.13530655391120508,-0.018015994125318936
0.09297912713472485,0.13742071881606766,-0.01808669110962155
0.09487666034155598,0.13742071881606766,-0.018087394585080678
0.09487666034155598,0.14376321353065538,-0.018313356468704002
0.0967741935483871,0.14376321353065538,-0.018364779714833787
0.0967741935483871,0.14799154334038056,-0.018382427382464234
0.09867172675521822,0.14799154334038056,-0.01844958158639761
0.09867172675521822,0.15010570824524314,-0.018461384304037005
0.10056925996204934,0.15010570824524314,-0.01848483615451389
0.10056925996204934,0.15856236786469344,-0.01857221983990852
0.10436432637571158,0.15856236786469344,-0.018637628266305634
0.10436432637571158,0.160676532769556,-0.01864613942123348
0.1062618595825427,0.160676532769556,-0.018711490409795337
0.1062618595825427,0.1649048625792812,-0.01873650994744745
0.11195445920303605,0.1649048625792812,-0.018781252556446335
0.11195445920303605,0.1733615221987315,-0.018819210168087123
0.1157495256166983,0.1733615221987315,-0.0189749370194548
0.1157495256166983,0.17547568710359407,-0.018979995969742064
0.11954459203036052,0.17547568710359407,-0.019033039069407603
0.11954459203036052,0.18816067653276955,-0.019134811174264618
0.1252371916508539,0.18816067653276955,-0.01918788692306816
0.1252371916508539,0.19238900634249473,-0.019319561413513254
0.12903225806451613,0.19238900634249473,-0.01939936072492552
0.12903225806451613,0.19661733615221988,-0.019456732895082034
0.13092979127134724,0.19661733615221988,-0.01950957179635565
0.13092979127134724,0.19873150105708245,-0.019526324085750314
0.13282732447817835,0.19873150105708245,-0.019528766187189826
0.13282732447817835,0.2029598308668076,-0.01962127442185008
0.1347248576850095,0.2029598308668076,-0.019626713966836733
0.1347248576850095,0.20507399577167018,-0.01974936213731444
0.1366223908918406,0.20507399577167018,-0.01976095606088454
0.1366223908918406,0.21141649048625794,-0.019819254741827285
0.14041745730550284,0.21141649048625794,-0.019868539663461537
0.14041745730550284,0.2156448202959831,-0.019920738094640705
0.14231499051233396,0.2156448202959831,-0.01999277464101012
0.14231499051233396,0.21987315010570824,-0.020094962220746925
0.1442125237191651,0.21987315010570824,-0.020099870790707585
0.1442125237191651,0.23044397463002114,-0.020152107786737095
0.1461100569259962,0.23044397463002114,-0.02016492232642651
0.1461100569259962,0.24312896405919662,-0.020353019376456876
0.15180265654648956,0.24312896405919662,-0.020421833664021165
0.15180265654648956,0.25792811839323465,-0.02060884271144389
0.1555977229601518,0.25792811839323465,-0.020650870521517914
0.1555977229601518,0.26215644820295986,-0.02071339784681131
0.15749525616698293,0.26215644820295986,-0.02081111402816424
0.15749525616698293,0.2642706131078224,-0.020891500763041065
0.16129032258064516,0.2642706131078224,-0.020939492984693876
0.16129032258064516,0.266384778012685,-0.020968004130966954
0.16318785578747627,0.266384778012685,-0.020973488619961508
0.16318785578747627,0.27061310782241016,-0.021031072962353802
0.16698292220113853,0.27061310782241016,-0.021078804688661364
0.16698292220113853,0.2959830866807611,-0.0214032871756487
0.16888045540796964,0.2959830866807611,-0.021437517494779085
0.16888045540796964,0.29809725158562367,-0.021544574058219176
0.17267552182163187,0.29809725158562367,-0.02159392182187633
0.17267552182163187,0.3044397463002114,-0.02165247953881
0.174573055028463,0.3044397463002114,-0.02166326683687876
0.174573055028463,0.3128964059196617,-0.021722373722484277
0.17647058823529413,0.3128964059196617,-0.02173823755592841
0.17647058823529413,0.321353065539112,-0.021847109012190405
0.18216318785578747,0.321353065539112,-0.02188652124297753
0.18216318785578747,0.32558139534883723,-0.022077231783413847
0.1840607210626186,0.32558139534883723,-0.02208312402428965
0.1840607210626186,0.33192389006342493,-0.02216774674090651
0.1859582542694497,0.33192389006342493,-0.022225502664728683
0.1859582542694497,0.3382663847780127,-0.022351597377232142
0.18785578747628084,0.3382663847780127,-0.022370839188121633
0.18785578747628084,0.3403805496828753,-0.022393681129476584
0.18975332068311196,0.3403805496828753,-0.022394741282743564
0.18975332068311196,0.35095137420718814,-0.022438352798334876
0.19165085388994307,0.35095137420718814,-0.022451886111813278
0.19165085388994307,0.3572938689217759,-0.02247531745107176
0.1935483870967742,0.3572938689217759,-0.022476773648648647
0.1935483870967742,0.38477801268498946,-0.022797281916682684
0.19734345351043645,0.38477801268498946,-0.02282745437813283
0.19734345351043645,0.386892177589852,-0.02284363314636752
0.21062618595825428,0.386892177589852,-0.023033884494694616
0.21062618595825428,0.3890063424947146,-0.023065515466638514
0.2144212523719165,0.3890063424947146,-0.023102018619011976
0.2144212523719165,0.39323467230443976,-0.023123637710619125
0.21631878557874762,0.39323467230443976,-0.023152731600751986
0.21631878557874762,0.40380549682875266,-0.023224798387096773
0.21821631878557876,0.40380549682875266,-0.023307070275856004
0.21821631878557876,0.4059196617336152,-0.02331829107542217
0.22011385199240988,0.4059196617336152,-0.023345281520343618
0.22011385199240988,0.4080338266384778,-0.023364268629541426
0.22580645161290322,0.4080338266384778,-0.023457649327531648
0.22580645161290322,0.41226215644820297,-0.02354736328125
0.22960151802656548,0.41226215644820297,-0.02359466919658193
0.22960151802656548,0.4186046511627907,-0.023639235467809168
0.2333965844402277,0.4186046511627907,-0.023654434104370917
0.2333965844402277,0.42283298097251587,-0.023767459472359063
0.24478178368121442,0.42283298097251587,-0.023864110220137007
0.24478178368121442,0.4249471458773784,-0.023977749099223948
0.24667931688804554,0.4249471458773784,-0.024001996676672386
0.24667931688804554,0.42917547568710357,-0.024032280730001583
0.24857685009487665,0.42917547568710357,-0.024038585984563255
0.24857685009487665,0.4312896405919662,-0.02405116489955357
0.25426944971537,0.4312896405919662,-0.02410559819688109
0.25426944971537,0.4376321353065539,-0.024164533185529278
0.2618595825426945,0.4376321353065539,-0.02425012490483441
0.2618595825426945,0.4397463002114165,-0.024336847204685746
0.269449715370019,0.4397463002114165,-0.02450410917207792
0.269449715370019,0.4418604651162791,-0.02451953125
0.2713472485768501,0.4418604651162791,-0.024535072302240512
0.2713472485768501,0.4439746300211416,-0.02454039300468615
0.2732447817836812,0.4439746300211416,-0.024544160111961453
0.2732447817836812,0.44608879492600423,-0.02459367004751462
0.27703984819734345,0.44608879492600423,-0.024611957117127155
0.27703984819734345,0.44820295983086683,-0.024621082328216373
0.2846299810246679,0.44820295983086683,-0.024741036551339288
0.2846299810246679,0.4503171247357294,-0.024744760408852214
0.29411764705882354,0.4503171247357294,-0.024808816056910567
0.29411764705882354,0.45454545454545453,-0.02481305157696759
0.29601518026565465,0.45454545454545453,-0.024827302807438983
0.29601518026565465,0.4587737843551797,-0.02487049239644488
0.2998102466793169,0.4587737843551797,-0.02488782474875741
0.2998102466793169,0.4608879492600423,-0.024906008149624764
0.3036053130929791,0.4608879492600423,-0.024963561100746268
0.3036053130929791,0.46723044397463004,-0.025069656905594404
0.3111954459203036,0.46723044397463004,-0.025124307203043195
0.3111954459203036,0.4714587737843552,-0.025133131866027662
0.31499051233396586,0.4714587737843552,-0.025227104958281964
0.31499051233396586,0.47357293868921774,-0.02523572198275862
0.31688804554079697,0.47357293868921774,-0.025240616188909774
0.31688804554079697,0.47780126849894294,-0.025273021364057433
0.3225806451612903,0.47780126849894294,-0.025319109059343436
0.3225806451612903,0.4820295983086681,-0.02532616653129275
0.32447817836812143,0.4820295983086681,-0.0253265881147541
0.32447817836812143,0.48414376321353064,-0.02533564814814815
0.33206831119544594,0.48414376321353064,-0.025364191729323308
0.33206831119544594,0.48625792811839325,-0.02541778564453125
0.33396584440227706,0.48625792811839325,-0.025434217475233098
0.33396584440227706,0.4883720930232558,-0.02545710377229705
0.33586337760910817,0.4883720930232558,-0.025459230408187983
0.33586337760910817,0.4904862579281184,-0.0254824769263174
0.34345351043643263,0.4904862579281184,-0.02550095295219264
0.34345351043643263,0.492600422832981,-0.025534374999999998
0.34535104364326374,0.492600422832981,-0.02559919735212704
0.34535104364326374,0.49471458773784355,-0.025684196566358026
0.34724857685009486,0.49471458773784355,-0.02569467887302812
0.34724857685009486,0.5052854122621564,-0.02576037762935203
0.349146110056926,0.5052854122621564,-0.025781089557092005
0.349146110056926,0.507399577167019,-0.02580326036136583
0.3510436432637571,0.507399577167019,-0.02581112953803008
0.3510436432637571,0.5264270613107822,-0.026139120729813666
0.35294117647058826,0.5264270613107822,-0.026166206499961094
0.35294117647058826,0.5285412262156448,-0.026232386997767854
0.3605313092979127,0.5285412262156448,-0.026340776629468463
0.3605313092979127,0.5306553911205074,-0.02637730941645937
0.36242884250474383,0.5306553911205074,-0.026383612545241644
0.36242884250474383,0.53276955602537,-0.02647293153613683
0.36432637571157495,0.53276955602537,-0.02649699268919049
0.36432637571157495,0.5412262156448203,-0.02661090012991485
0.36622390891840606,0.5412262156448203,-0.026629875242248063
0.36622390891840606,0.5454545454545454,-0.026660817877710026
0.3738140417457306,0.5454545454545454,-0.02673762394831731
0.3738140417457306,0.5496828752642706,-0.02680057266383495
0.3795066413662239,0.5496828752642706,-0.02682806003118503
0.3795066413662239,0.5539112050739958,-0.026939168185711255
0.38140417457305503,0.5539112050739958,-0.027024544095113585
0.38140417457305503,0.5560253699788583,-0.02703427596830986
0.38519924098671726,0.5560253699788583,-0.02710709085756723
0.38519924098671726,0.5623678646934461,-0.027175103378188955
0.3870967741935484,0.5623678646934461,-0.02720369849902771
0.3870967741935484,0.5644820295983086,-0.027220335942680703
0.3889943074003795,0.5644820295983086,-0.027240471117424246
0.3889943074003795,0.5665961945031712,-0.027264101285460994
0.3908918406072106,0.5665961945031712,-0.027296087422740836
0.3908918406072106,0.5687103594080338,-0.027303804227007115
0.3927893738140417,0.5687103594080338,-0.02734846058592022
0.3927893738140417,0.572938689217759,-0.02737008004333173
0.40227703984819735,0.572938689217759,-0.027489260594729347
0.40227703984819735,0.5792811839323467,-0.027681891025641024
0.4060721062618596,0.5792811839323467,-0.02769050045289855
0.4060721062618596,0.5898520084566596,-0.027884478215628356
0.4079696394686907,0.5898520084566596,-0.02792995287024457
0.4079696394686907,0.5940803382663847,-0.0279611800879162
0.4117647058823529,0.5940803382663847,-0.02799433163157151
0.4117647058823529,0.6088794926004228,-0.028151898124357658
0.41366223908918404,0.6088794926004228,-0.028159877232142857
0.41366223908918404,0.6152219873150105,-0.028235980928582045
0.41935483870967744,0.6152219873150105,-0.028349594548646256
0.41935483870967744,0.6173361522198731,-0.028352800123762376
0.42314990512333966,0.6173361522198731,-0.028481469365763547
0.42314990512333966,0.6194503171247357,-0.02849171707576287
0.4269449715370019,0.6194503171247357,-0.02856196823314249
0.4269449715370019,0.6215644820295984,-0.028563443444995864
0.4307400379506641,0.6215644820295984,-0.0286431262993763
0.4307400379506641,0.6236786469344608,-0.02864557926829268
0.43453510436432635,0.6236786469344608,-0.028688152155319877
0.43453510436432635,0.627906976744186,-0.028726299157303372
0.43833017077798864,0.627906976744186,-0.02875377841497515
0.43833017077798864,0.6321353065539113,-0.028774052065647992
0.44022770398481975,0.6321353065539113,-0.028886354221175647
0.44022770398481975,0.6342494714587738,-0.02896084264401963
0.44212523719165087,0.6342494714587738,-0.028961292613636364
0.44212523719165087,0.6363636363636364,-0.028964752422928446
0.4478178368121442,0.6363636363636364,-0.029030723608235106
0.4478178368121442,0.6405919661733616,-0.02905406715260546
0.4497153700189753,0.6405919661733616,-0.029082099769253255
0.4497153700189753,0.642706131078224,-0.029087024217718038
0.45161290322580644,0.642706131078224,-0.02909622539850358
0.45161290322580644,0.6448202959830867,-0.0290998049071991
0.45351043643263755,0.6448202959830867,-0.029117383267773893
0.45351043643263755,0.6469344608879493,-0.029137436224489797
0.45540796963946867,0.6469344608879493,-0.029150847753770803
0.45540796963946867,0.653276955602537,-0.029247467885375494
0.4573055028462998,0.653276955602537,-0.029357383991109914
0.4573055028462998,0.6575052854122622,-0.02936417079207921
0.45920303605313095,0.6575052854122622,-0.02936954941860465
0.45920303605313095,0.6617336152219874,-0.0293977097362514
0.4629981024667932,0.6617336152219874,-0.0294557980520414
0.4629981024667932,0.6638477801268499,-0.029470737478549978
0.4648956356736243,0.6638477801268499,-0.02947991113687997
0.4648956356736243,0.6659619450317125,-0.029509185139573072
0.4667931688804554,0.6659619450317125,-0.029530474565756824
0.4667931688804554,0.6701902748414377,-0.029550496814320388
0.4686907020872865,0.6701902748414377,-0.02955618106617647
0.4686907020872865,0.6744186046511628,-0.029673743156259248
0.47248576850094876,0.6744186046511628,-0.029709277267871016
0.47248576850094876,0.678646934460888,-0.02972643400493421
0.47438330170777987,0.678646934460888,-0.029730342018374965
0.47438330170777987,0.6807610993657506,-0.02973571178120617
0.4819734345351044,0.6807610993657506,-0.029848040956439392
0.4819734345351044,0.6871035940803383,-0.030009543155930875
0.4876660341555977,0.6871035940803383,-0.030081417624521073
0.4876660341555977,0.6913319238900634,-0.03015453197337963
0.49335863377609107,0.6913319238900634,-0.030203372671023358
0.49335863377609107,0.693446088794926,-0.030258789062500003
0.4952561669829222,0.693446088794926,-0.030272391183035718
0.4952561669829222,0.6976744186046512,-0.030310762422578828
0.4971537001897533,0.6976744186046512,-0.030342795632102272
0.4971537001897533,0.7019027484143763,-0.030416905034324943
0.4990512333965844,0.7019027484143763,-0.030451785714285716
0.4990512333965844,0.7040169133192389,-0.030475192091454273
0.5028462998102466,0.7040169133192389,-0.03052427146120941
0.5028462998102466,0.7061310782241015,-0.030546591938405795
0.5142314990512334,0.7061310782241015,-0.030702125852344143
0.5142314990512334,0.7082452431289641,-0.030720387856791338
0.5199240986717267,0.7082452431289641,-0.030790849924740012
0.5199240986717267,0.7103594080338267,-0.030801276625215465
0.5313092979127134,0.7103594080338267,-0.03102150203296973
0.5313092979127134,0.7167019027484144,-0.03104599854932302
0.5426944971537002,0.7167019027484144,-0.03125022699025051
0.5426944971537002,0.718816067653277,-0.03128114038584184
0.5464895635673624,0.718816067653277,-0.03134464415362961
0.5464895635673624,0.7230443974630021,-0.03140710110924955
0.5540796963946869,0.7230443974630021,-0.03152545782068809
0.5540796963946869,0.7272727272727273,-0.031538521335629545
0.5578747628083491,0.7272727272727273,-0.03163199395980855
0.5578747628083491,0.7293868921775899,-0.0316496433392292
0.5673624288425048,0.7293868921775899,-0.03179019154900332
0.5673624288425048,0.7315010570824524,-0.031810300149964714
0.5692599620493358,0.7315010570824524,-0.03181574281448302
0.5692599620493358,0.733615221987315,-0.031873389375310486
0.5768500948766604,0.733615221987315,-0.032020084594367386
0.5768500948766604,0.7526427061310782,-0.03222296739039491
0.5882352941176471,0.7526427061310782,-0.032472245065789475
0.5882352941176471,0.7610993657505285,-0.03251367565280464
0.5920303605313093,0.7610993657505285,-0.03252638432017544
0.5920303605313093,0.7632135306553911,-0.03258562714680406
0.5977229601518027,0.7632135306553911,-0.032611985472154964
0.5977229601518027,0.7695560253699789,-0.03268497945336391
0.5996204933586338,0.7695560253699789,-0.032698042674731184
0.5996204933586338,0.7780126849894292,-0.0328250261693219
0.6015180265654649,0.7780126849894292,-0.032833777620760535
0.6015180265654649,0.7822410147991543,-0.032874163459329045
0.603415559772296,0.7822410147991543,-0.03287806007819795
0.603415559772296,0.7864693446088795,-0.03290363231221876
0.6053130929791272,0.7864693446088795,-0.032937670510912696
0.6053130929791272,0.7906976744186046,-0.032955930071934945
0.6129032258064516,0.7906976744186046,-0.03305668141708438
0.6129032258064516,0.7928118393234672,-0.033069605091089464
0.618595825426945,0.7928118393234672,-0.03309343359436798
0.618595825426945,0.7970401691331924,-0.033118033347237674
0.6261859582542695,0.7970401691331924,-0.033271108774038466
0.6261859582542695,0.7991543340380549,-0.03329195517492711
0.6318785578747628,0.7991543340380549,-0.03333202771425021
0.6318785578747628,0.8033826638477801,-0.03339561564757482
0.635673624288425,0.8033826638477801,-0.03348643460377726
0.635673624288425,0.8054968287526427,-0.033528404992231434
0.6413662239089184,0.8054968287526427,-0.03370225334673409
0.6413662239089184,0.8097251585623678,-0.03372012867647059
0.6432637571157496,0.8097251585623678,-0.03374251459339775
0.6432637571157496,0.8118393234672304,-0.033760266426282055
0.6470588235294118,0.8118393234672304,-0.03380333073600175
0.6470588235294118,0.8160676532769556,-0.03382518077730184
0.6527514231499051,0.8160676532769556,-0.033875629578754576
0.6527514231499051,0.8224101479915433,-0.033952433136716226
0.6546489563567363,0.8224101479915433,-0.034045182181133275
0.6546489563567363,0.828752642706131,-0.03415401082409822
0.6565464895635673,0.828752642706131,-0.03417416326209931
0.6565464895635673,0.8308668076109936,-0.034185991505886935
0.6603415559772297,0.8308668076109936,-0.03425043061023622
0.6603415559772297,0.8329809725158562,-0.03449602740607308
0.6622390891840607,0.8329809725158562,-0.03451334635416666
0.6622390891840607,0.8372093023255814,-0.034538065354215455
0.6641366223908919,0.8372093023255814,-0.03468132142495955
0.6641366223908919,0.8435517970401691,-0.03475674715909091
0.6717267552182163,0.8435517970401691,-0.03499315726850802
0.6717267552182163,0.8477801268498943,-0.03500822644198525
0.6736242884250474,0.8477801268498943,-0.03501879603109656
0.6736242884250474,0.8498942917547568,-0.03502171554844895
0.6774193548387096,0.8498942917547568,-0.03505627779150198
0.6774193548387096,0.8520084566596194,-0.03518813775510204
0.683111954459203,0.8520084566596194,-0.035273489188620236
0.683111954459203,0.854122621564482,-0.03528080778301887
0.6850094876660342,0.854122621564482,-0.035292405348557696
0.6850094876660342,0.8562367864693446,-0.035328028341850455
0.6963946869070209,0.8562367864693446,-0.0354940991807682
0.6963946869070209,0.8583509513742071,-0.03561325709025065
0.7001897533206831,0.8583509513742071,-0.03578143253504673
0.7001897533206831,0.8625792811839323,-0.03581956620789341
0.7039848197343453,0.8625792811839323,-0.03588245437181664
0.7039848197343453,0.8668076109936576,-0.035990851081812034
0.7058823529411765,0.8668076109936576,-0.035998462925295856
0.7058823529411765,0.8710359408033826,-0.036042798913043475
0.7077798861480076,0.8710359408033826,-0.03606517894847973
0.7077798861480076,0.8752642706131079,-0.036350357634638925
0.7305502846299811,0.8752642706131079,-0.03665152862466124
0.7305502846299811,0.879492600422833,-0.03673343382019928
0.7324478178368121,0.879492600422833,-0.0367373575468152
0.7324478178368121,0.8837209302325582,-0.036808291955174925
0.7400379506641366,0.8837209302325582,-0.036905924479166664
0.7400379506641366,0.8858350951374208,-0.03692300811068702
0.7609108159392789,0.8858350951374208,-0.03737054162126401
0.7609108159392789,0.8879492600422833,-0.03737833815958816
0.7628083491461101,0.8879492600422833,-0.03738650760135135
0.7628083491461101,0.8900634249471459,-0.037390853267307185
0.7703984819734345,0.8900634249471459,-0.03764579090956558
0.7703984819734345,0.8964059196617337,-0.037737899436090225
0.7722960151802657,0.8964059196617337,-0.03782769097222222
0.7722960151802657,0.8985200845665962,-0.03784991685144124
0.7741935483870968,0.8985200845665962,-0.037937026676310416
0.7741935483870968,0.9027484143763214,-0.03805839342948718
0.7836812144212524,0.9027484143763214,-0.038449960797491044
0.7836812144212524,0.904862579281184,-0.03852941483149817
0.7874762808349146,0.904862579281184,-0.03855105791098116
0.7874762808349146,0.9069767441860465,-0.038551409764273355
0.7912713472485768,0.9069767441860465,-0.03860185731132076
0.7912713472485768,0.9133192389006343,-0.03869359554280671
0.793168880455408,0.9133192389006343,-0.03877355677480916
0.793168880455408,0.9175475687103594,-0.0390625
0.7950664136622391,0.9175475687103594,-0.039269893685567006
0.7950664136622391,0.919661733615222,-0.03930515196265244
0.8007590132827325,0.919661733615222,-0.03938957093253968
0.8007590132827325,0.9260042283298098,-0.03965030162792488
0.8045540796963947,0.9260042283298098,-0.03980050263581453
0.8045540796963947,0.9281183932346723,-0.039810947664104084
0.8140417457305503,0.9281183932346723,-0.03993728959309134
0.8140417457305503,0.9302325581395349,-0.04008817954881657
0.8197343453510436,0.9302325581395349,-0.04035823717029816
0.8197343453510436,0.9323467230443975,-0.040519670758928567
0.825426944971537,0.9323467230443975,-0.04064749053030303
0.825426944971537,0.9365750528541226,-0.04073567708333333
0.8311195445920304,0.9365750528541226,-0.040834263392857145
0.8311195445920304,0.9386892177589852,-0.04086804077723939
0.8330170777988615,0.9386892177589852,-0.04088446275946276
0.8330170777988615,0.9408033826638478,-0.04098747702205883
0.8444022770398482,0.9408033826638478,-0.04139290566770187
0.8444022770398482,0.9429175475687104,-0.04170129654255319
0.8538899430740038,0.9429175475687104,-0.04207343791533758
0.8538899430740038,0.9471458773784355,-0.042192395050125314
0.855787476280835,0.9471458773784355,-0.04221402681790865
0.855787476280835,0.9513742071881607,-0.042315755667784054
0.8595825426944972,0.9513742071881607,-0.04265432646780303
0.8595825426944972,0.9534883720930233,-0.0426597499608396
0.8633776091081594,0.9534883720930233,-0.04300744742990654
0.8633776091081594,0.9556025369978859,-0.043502673059964726
0.8652751423149905,0.9556025369978859,-0.04354375301640927
0.8652751423149905,0.9577167019027484,-0.043577788978494625
0.8785578747628083,0.9577167019027484,-0.043991986443014705
0.8785578747628083,0.9661733615221987,-0.044505392023874116
0.8956356736242884,0.9661733615221987,-0.04601393188854489
0.8956356736242884,0.9682875264270613,-0.046016808712121215
0.9032258064516129,0.9682875264270613,-0.046357956514206516
0.9032258064516129,0.9704016913319239,-0.04635915071770335
0.9089184060721063,0.9704016913319239,-0.04729000079594436
0.9089184060721063,0.9725158562367865,-0.04739300896139705
0.9127134724857685,0.9725158562367865,-0.04835749911723164
0.9127134724857685,0.9746300211416491,-0.04855740787694388
0.9146110056925996,0.9746300211416491,-0.04861062012946204
0.9146110056925996,0.9767441860465116,-0.048673995817550504
0.9184060721062619,0.9767441860465116,-0.049099660374029644
0.9184060721062619,0.9788583509513742,-0.04914144736842105
0.9316888045540797,0.9788583509513742,-0.050158377084212745
0.9316888045540797,0.9809725158562368,-0.05020940535383903
0.9620493358633776,0.9809725158562368,-0.05301347180956423
0.9620493358633776,0.9830866807610994,-0.0531363620673785
0.9639468690702088,0.9830866807610994,-0.05369399889380531
0.9639468690702088,0.9873150105708245,-0.053994140625
0.9658444022770398,0.9873150105708245,-0.05405405802899097
0.9658444022770398,0.9915433403805497,-0.054239908854166664
0.9772296015180265,0.9915433403805497,-0.055801230244252875
0.9772296015180265,0.9957716701902748,-0.05727432657384988
0.9791271347248577,0.9957716701902748,-0.05793670794930876
0.9791271347248577,0.9978858350951374,-0.05806293047282204
0.9810246679316889,0.9978858350951374,-0.05840225563909775
0.9810246679316889,1.0,-0.05851400302768166
1.0,1.0,-0.09349503540640394


==> figs/data/standard_ngram_k=7_k_min_probs_0.2_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.0030042860243055555
0.07020872865275142,0.0,-0.018552303314208984
0.07020872865275142,0.0021141649048625794,-0.018985748291015625
0.07969639468690702,0.0021141649048625794,-0.025903860727945965
0.07969639468690702,0.004228329809725159,-0.027596337454659597
0.0872865275142315,0.004228329809725159,-0.04207552396334135
0.0872865275142315,0.006342494714587738,-0.0476318359375
0.08918406072106262,0.006342494714587738,-0.04784584045410156
0.08918406072106262,0.010570824524312896,-0.06053428649902344
0.09487666034155598,0.010570824524312896,-0.0698089599609375
0.09487666034155598,0.016913319238900635,-0.08953857421875
0.0967741935483871,0.016913319238900635,-0.09100619229403409
0.0967741935483871,0.019027484143763214,-0.09353160858154297
0.09867172675521822,0.019027484143763214,-0.09415690104166667
0.09867172675521822,0.02536997885835095,-0.09915839301215278
0.10056925996204934,0.02536997885835095,-0.10333824157714844
0.10056925996204934,0.02748414376321353,-0.10405785696847099
0.10246679316888045,0.02748414376321353,-0.10546875
0.10246679316888045,0.02959830866807611,-0.11529426574707032
0.10436432637571158,0.02959830866807611,-0.11905415852864583
0.10436432637571158,0.03171247357293869,-0.12265268961588542
0.1062618595825427,0.03171247357293869,-0.12353188650948661
0.1062618595825427,0.03382663847780127,-0.12738943099975586
0.11954459203036052,0.03382663847780127,-0.1336669921875
0.11954459203036052,0.035940803382663845,-0.13459269205729166
0.12333965844402277,0.035940803382663845,-0.14047828087439904
0.12333965844402277,0.03805496828752643,-0.1411404079861111
0.127134724857685,0.03805496828752643,-0.1421356201171875
0.127134724857685,0.042283298097251586,-0.1466030544704861
0.13092979127134724,0.042283298097251586,-0.14753983237526633
0.13092979127134724,0.04439746300211417,-0.15226173400878906
0.13282732447817835,0.04439746300211417,-0.1545992764559659
0.13282732447817835,0.048625792811839326,-0.15770128038194445
0.1347248576850095,0.048625792811839326,-0.159027099609375
0.1347248576850095,0.052854122621564484,-0.16157023111979166
0.1366223908918406,0.052854122621564484,-0.16162109375
0.1366223908918406,0.05708245243128964,-0.1643310546875
0.14041745730550284,0.05708245243128964,-0.16624886648995535
0.14041745730550284,0.05919661733615222,-0.16838727678571427
0.1461100569259962,0.05919661733615222,-0.17445256159855768
0.1461100569259962,0.0613107822410148,-0.177313232421875
0.15180265654648956,0.0613107822410148,-0.1811676025390625
0.15180265654648956,0.06342494714587738,-0.1834377712673611
0.15370018975332067,0.06342494714587738,-0.18562889099121094
0.15370018975332067,0.06553911205073996,-0.18682861328125
0.1555977229601518,0.06553911205073996,-0.19086837768554688
0.1555977229601518,0.06765327695560254,-0.1915707058376736
0.15749525616698293,0.06765327695560254,-0.1953972710503472
0.15749525616698293,0.06976744186046512,-0.20024762834821427
0.15939278937381404,0.06976744186046512,-0.20034269853071732
0.15939278937381404,0.07610993657505286,-0.201171875
0.16129032258064516,0.07610993657505286,-0.201953125
0.16129032258064516,0.07822410147991543,-0.20229230608258927
0.16318785578747627,0.07822410147991543,-0.20369309645432693
0.16318785578747627,0.0824524312896406,-0.206268310546875
0.16698292220113853,0.0824524312896406,-0.21285574776785715
0.16698292220113853,0.08456659619450317,-0.21302286783854166
0.174573055028463,0.08456659619450317,-0.21572113037109375
0.174573055028463,0.08668076109936575,-0.21666336059570312
0.17647058823529413,0.08668076109936575,-0.21868341619318182
0.17647058823529413,0.08879492600422834,-0.21903889973958332
0.17836812144212524,0.08879492600422834,-0.21941375732421875
0.17836812144212524,0.09513742071881606,-0.22564558549360794
0.1840607210626186,0.09513742071881606,-0.22722449669471154
0.1840607210626186,0.09725158562367865,-0.23074849446614584
0.1859582542694497,0.09725158562367865,-0.233953857421875
0.1859582542694497,0.09936575052854123,-0.23645833333333333
0.18975332068311196,0.09936575052854123,-0.24006204044117646
0.18975332068311196,0.1014799154334038,-0.24016571044921875
0.19165085388994307,0.1014799154334038,-0.24046630859375
0.19165085388994307,0.10359408033826638,-0.2414398193359375
0.1935483870967742,0.10359408033826638,-0.24149322509765625
0.1935483870967742,0.10993657505285412,-0.24405924479166666
0.1954459203036053,0.10993657505285412,-0.24560546875
0.1954459203036053,0.11205073995771671,-0.24570465087890625
0.20113851992409867,0.11205073995771671,-0.2498046875
0.20113851992409867,0.11627906976744186,-0.2520480685763889
0.2030360531309298,0.11627906976744186,-0.25268118722098215
0.2030360531309298,0.11839323467230443,-0.254345703125
0.2049335863377609,0.11839323467230443,-0.2553988370028409
0.2049335863377609,0.1226215644820296,-0.25597605985753674
0.20683111954459202,0.1226215644820296,-0.256494140625
0.20683111954459202,0.12473572938689217,-0.25651332310267855
0.2125237191650854,0.12473572938689217,-0.260711669921875
0.2125237191650854,0.12896405919661733,-0.26540374755859375
0.2144212523719165,0.12896405919661733,-0.2664642333984375
0.2144212523719165,0.13530655391120508,-0.2686360677083333
0.21821631878557876,0.13530655391120508,-0.272064208984375
0.21821631878557876,0.14376321353065538,-0.2741156684027778
0.222011385199241,0.14376321353065538,-0.27471923828125
0.222011385199241,0.14587737843551796,-0.27560997009277344
0.22580645161290322,0.14587737843551796,-0.2762654622395833
0.22580645161290322,0.14799154334038056,-0.2771484375
0.22960151802656548,0.14799154334038056,-0.2808837890625
0.22960151802656548,0.15010570824524314,-0.2822265625
0.23529411764705882,0.15010570824524314,-0.2874348958333333
0.23529411764705882,0.1543340380549683,-0.291015625
0.23719165085388993,0.1543340380549683,-0.2916259765625
0.23719165085388993,0.15644820295983086,-0.29353471235795453
0.23908918406072105,0.15644820295983086,-0.29380382191051135
0.23908918406072105,0.15856236786469344,-0.2939181857638889
0.2409867172675522,0.15856236786469344,-0.2950710720486111
0.2409867172675522,0.16913319238900634,-0.3022206624348958
0.2428842504743833,0.16913319238900634,-0.30299595424107145
0.2428842504743833,0.1733615221987315,-0.30732291085379465
0.24478178368121442,0.1733615221987315,-0.3079986572265625
0.24478178368121442,0.17547568710359407,-0.30854034423828125
0.24667931688804554,0.17547568710359407,-0.308746337890625
0.24667931688804554,0.17758985200845667,-0.308935546875
0.2504743833017078,0.17758985200845667,-0.3112127130681818
0.2504743833017078,0.17970401691331925,-0.3116752624511719
0.2618595825426945,0.17970401691331925,-0.31718670238148083
0.2618595825426945,0.18181818181818182,-0.3175811767578125
0.2637571157495256,0.18181818181818182,-0.31982421875
0.2637571157495256,0.1839323467230444,-0.322265625
0.2675521821631879,0.1839323467230444,-0.32368607954545453
0.2675521821631879,0.18816067653276955,-0.3311360677083333
0.27703984819734345,0.18816067653276955,-0.3345201280381944
0.27703984819734345,0.19238900634249473,-0.3348592122395833
0.27893738140417457,0.19238900634249473,-0.3384126935686384
0.27893738140417457,0.19661733615221988,-0.3412353515625
0.2808349146110057,0.19661733615221988,-0.34144810267857145
0.2808349146110057,0.20930232558139536,-0.34893798828125
0.2827324478178368,0.20930232558139536,-0.34964425223214285
0.2827324478178368,0.21141649048625794,-0.35030364990234375
0.2846299810246679,0.21141649048625794,-0.352081298828125
0.2846299810246679,0.2156448202959831,-0.3529052734375
0.2903225806451613,0.2156448202959831,-0.35554088245738635
0.2903225806451613,0.21987315010570824,-0.35765491832386365
0.2998102466793169,0.21987315010570824,-0.36359405517578125
0.2998102466793169,0.22832980972515857,-0.36716461181640625
0.3036053130929791,0.22832980972515857,-0.367645263671875
0.3036053130929791,0.23044397463002114,-0.3679673936631944
0.3055028462998102,0.23044397463002114,-0.3684605189732143
0.3055028462998102,0.2346723044397463,-0.36877695719401044
0.30740037950664134,0.2346723044397463,-0.368798828125
0.30740037950664134,0.23678646934460887,-0.3694254557291667
0.3092979127134725,0.23678646934460887,-0.3697713216145833
0.3092979127134725,0.23890063424947147,-0.37157440185546875
0.31499051233396586,0.23890063424947147,-0.3757290310329861
0.31499051233396586,0.24312896405919662,-0.3766276041666667
0.3206831119544592,0.24312896405919662,-0.379296875
0.3206831119544592,0.2452431289640592,-0.3794032505580357
0.3225806451612903,0.2452431289640592,-0.3807759602864583
0.3225806451612903,0.25158562367864695,-0.38309501199161305
0.32637571157495254,0.25158562367864695,-0.38356441921657985
0.32637571157495254,0.2536997885835095,-0.38530540466308594
0.33206831119544594,0.2536997885835095,-0.386962890625
0.33206831119544594,0.2558139534883721,-0.38778076171875
0.33396584440227706,0.2558139534883721,-0.38909912109375
0.33396584440227706,0.25792811839323465,-0.39194793701171876
0.33586337760910817,0.25792811839323465,-0.3950528231534091
0.33586337760910817,0.2642706131078224,-0.39765625
0.3377609108159393,0.2642706131078224,-0.39947509765625
0.3377609108159393,0.27061310782241016,-0.40213448660714285
0.3415559772296015,0.27061310782241016,-0.4023980034722222
0.3415559772296015,0.2854122621564482,-0.40859375
0.34345351043643263,0.2854122621564482,-0.4100968497140067
0.34345351043643263,0.2917547568710359,-0.411041259765625
0.349146110056926,0.2917547568710359,-0.41231536865234375
0.349146110056926,0.2959830866807611,-0.413818359375
0.3510436432637571,0.2959830866807611,-0.4138221740722656
0.3510436432637571,0.29809725158562367,-0.4138653094951923
0.3567362428842505,0.29809725158562367,-0.4167236328125
0.3567362428842505,0.3044397463002114,-0.4185267857142857
0.36242884250474383,0.3044397463002114,-0.4214353561401367
0.36242884250474383,0.30655391120507397,-0.4242897033691406
0.36622390891840606,0.30655391120507397,-0.4253743489583333
0.36622390891840606,0.3086680761099366,-0.42578125
0.3757115749525617,0.3086680761099366,-0.43377685546875
0.3757115749525617,0.3128964059196617,-0.4349717360276442
0.38519924098671726,0.3128964059196617,-0.43909912109375
0.38519924098671726,0.3192389006342495,-0.44044712611607145
0.3984819734345351,0.3192389006342495,-0.44686453683035715
0.3984819734345351,0.32558139534883723,-0.4537109375
0.40037950664136623,0.32558139534883723,-0.45390625
0.40037950664136623,0.3276955602536998,-0.45462646484375
0.40227703984819735,0.3276955602536998,-0.4576951435634068
0.40227703984819735,0.3298097251585624,-0.45784214564732145
0.4117647058823529,0.3298097251585624,-0.46881103515625
0.4117647058823529,0.33192389006342493,-0.469219970703125
0.41366223908918404,0.33192389006342493,-0.4694580078125
0.41366223908918404,0.3361522198731501,-0.4703572591145833
0.4155597722960152,0.3361522198731501,-0.47050694056919645
0.4155597722960152,0.34249471458773784,-0.47416548295454547
0.42314990512333966,0.34249471458773784,-0.478125
0.42314990512333966,0.346723044397463,-0.47992563247680664
0.43263757115749524,0.346723044397463,-0.486328125
0.43263757115749524,0.35517970401691334,-0.4883575439453125
0.43453510436432635,0.35517970401691334,-0.49110514322916665
0.43453510436432635,0.3594080338266385,-0.4943589430588942
0.4478178368121442,0.3594080338266385,-0.49893624441964285
0.4478178368121442,0.36152219873150104,-0.4992009943181818
0.45540796963946867,0.36152219873150104,-0.5047119140625
0.45540796963946867,0.3678646934460888,-0.5078667534722222
0.45920303605313095,0.3678646934460888,-0.5128789381547407
0.45920303605313095,0.3699788583509514,-0.5129275851779513
0.4629981024667932,0.3699788583509514,-0.5151748657226562
0.4629981024667932,0.37420718816067655,-0.5166829427083334
0.4648956356736243,0.37420718816067655,-0.5182883522727273
0.4648956356736243,0.3784355179704017,-0.5189412434895834
0.47058823529411764,0.3784355179704017,-0.521942138671875
0.47058823529411764,0.38054968287526425,-0.5219988141741071
0.47438330170777987,0.38054968287526425,-0.5264892578125
0.47438330170777987,0.38477801268498946,-0.52813720703125
0.4781783681214421,0.38477801268498946,-0.529052734375
0.4781783681214421,0.386892177589852,-0.5296492143110796
0.48956356736242884,0.386892177589852,-0.542108154296875
0.48956356736242884,0.3890063424947146,-0.5422712053571429
0.4952561669829222,0.3890063424947146,-0.5459681919642857
0.4952561669829222,0.39112050739957716,-0.5460069444444444
0.4971537001897533,0.39112050739957716,-0.54781494140625
0.4971537001897533,0.3953488372093023,-0.548583984375
0.4990512333965844,0.3953488372093023,-0.5486624581473214
0.4990512333965844,0.3974630021141649,-0.5489327566964286
0.5009487666034156,0.3974630021141649,-0.5506591796875
0.5009487666034156,0.39957716701902746,-0.5509275956587358
0.5028462998102466,0.39957716701902746,-0.5525604248046875
0.5028462998102466,0.40169133192389006,-0.5548977322048612
0.5047438330170778,0.40169133192389006,-0.556243896484375
0.5047438330170778,0.40380549682875266,-0.5570591517857143
0.5066413662239089,0.40380549682875266,-0.55712890625
0.5066413662239089,0.4080338266384778,-0.558056640625
0.50853889943074,0.4080338266384778,-0.559375
0.50853889943074,0.4143763213530655,-0.560943603515625
0.5123339658444023,0.4143763213530655,-0.5620465959821429
0.5123339658444023,0.42071881606765327,-0.563232421875
0.5180265654648957,0.42071881606765327,-0.5678013392857143
0.5180265654648957,0.42283298097251587,-0.5679931640625
0.5199240986717267,0.42283298097251587,-0.5688692728678385
0.5199240986717267,0.4249471458773784,-0.570318603515625
0.5218216318785579,0.4249471458773784,-0.5728759765625
0.5218216318785579,0.427061310782241,-0.5739021301269531
0.5294117647058824,0.427061310782241,-0.5819905598958334
0.5294117647058824,0.42917547568710357,-0.5839146205357143
0.5313092979127134,0.42917547568710357,-0.5866001674107143
0.5313092979127134,0.4334038054968288,-0.5888129340277778
0.5351043643263758,0.4334038054968288,-0.59033203125
0.5351043643263758,0.4418604651162791,-0.5942034040178571
0.5370018975332068,0.4418604651162791,-0.5965169270833334
0.5370018975332068,0.4439746300211416,-0.5972747802734375
0.538899430740038,0.4439746300211416,-0.5977567036946615
0.538899430740038,0.4503171247357294,-0.5993804931640625
0.5464895635673624,0.4503171247357294,-0.60595703125
0.5464895635673624,0.452431289640592,-0.6063349797175481
0.5540796963946869,0.452431289640592,-0.6117815290178571
0.5540796963946869,0.45454545454545453,-0.6122894287109375
0.5597722960151803,0.45454545454545453,-0.6178385416666666
0.5597722960151803,0.4587737843551797,-0.6193359375
0.5616698292220114,0.4587737843551797,-0.6209920247395834
0.5616698292220114,0.4714587737843552,-0.626220703125
0.5654648956356736,0.4714587737843552,-0.6307305230034722
0.5654648956356736,0.4799154334038055,-0.64024658203125
0.5673624288425048,0.4799154334038055,-0.6404854910714286
0.5673624288425048,0.4904862579281184,-0.64453125
0.573055028462998,0.4904862579281184,-0.646942138671875
0.573055028462998,0.49471458773784355,-0.6478271484375
0.5787476280834914,0.49471458773784355,-0.6511579241071429
0.5787476280834914,0.5010570824524313,-0.6531810098224216
0.5863377609108159,0.5010570824524313,-0.65478515625
0.5901328273244781,0.5010570824524313,-0.65625
0.5901328273244781,0.5031712473572939,-0.658050537109375
0.5920303605313093,0.5031712473572939,-0.6597137451171875
0.5920303605313093,0.5052854122621564,-0.6597524789663461
0.5939278937381404,0.5052854122621564,-0.6607421875
0.5939278937381404,0.507399577167019,-0.6613420758928571
0.6015180265654649,0.507399577167019,-0.6650390625
0.6015180265654649,0.5137420718816068,-0.668603515625
0.6072106261859582,0.5137420718816068,-0.6696599324544271
0.6072106261859582,0.5158562367864693,-0.6706194196428571
0.6110056925996205,0.5158562367864693,-0.673583984375
0.6110056925996205,0.5179704016913319,-0.674224853515625
0.6129032258064516,0.5179704016913319,-0.67724609375
0.6129032258064516,0.5348837209302325,-0.690576171875
0.6148007590132827,0.5348837209302325,-0.692816162109375
0.6148007590132827,0.547568710359408,-0.69775390625
0.6204933586337761,0.547568710359408,-0.70078125
0.6204933586337761,0.5496828752642706,-0.7026890345982143
0.6223908918406073,0.5496828752642706,-0.7047937566583807
0.6223908918406073,0.5581395348837209,-0.7076416015625
0.6242884250474383,0.5581395348837209,-0.7077287946428571
0.6242884250474383,0.5602536997885835,-0.70792236328125
0.6261859582542695,0.5602536997885835,-0.7127685546875
0.6261859582542695,0.5623678646934461,-0.7137276785714286
0.6280834914611005,0.5623678646934461,-0.7150634765625
0.6280834914611005,0.5665961945031712,-0.7168655395507812
0.6299810246679317,0.5665961945031712,-0.71875
0.6299810246679317,0.5708245243128964,-0.72158203125
0.6318785578747628,0.5708245243128964,-0.7220552884615384
0.6318785578747628,0.572938689217759,-0.72265625
0.6337760910815939,0.572938689217759,-0.72412109375
0.6337760910815939,0.5750528541226215,-0.7266845703125
0.635673624288425,0.5750528541226215,-0.7267913818359375
0.635673624288425,0.5771670190274841,-0.7269287109375
0.6413662239089184,0.5771670190274841,-0.7302734375
0.6413662239089184,0.5792811839323467,-0.73046875
0.6451612903225806,0.5792811839323467,-0.732421875
0.6451612903225806,0.5856236786469344,-0.733978271484375
0.650853889943074,0.5856236786469344,-0.735137939453125
0.650853889943074,0.5919661733615222,-0.737396240234375
0.6565464895635673,0.5919661733615222,-0.74453125
0.6565464895635673,0.5940803382663847,-0.7455357142857143
0.6584440227703985,0.5940803382663847,-0.74716796875
0.6584440227703985,0.5961945031712473,-0.749755859375
0.6641366223908919,0.5961945031712473,-0.7521484375
0.6641366223908919,0.6067653276955602,-0.75980224609375
0.6679316888045541,0.6067653276955602,-0.7642144097222222
0.6679316888045541,0.6088794926004228,-0.7642985026041667
0.6717267552182163,0.6088794926004228,-0.7667410714285714
0.6717267552182163,0.6173361522198731,-0.7755859375
0.6736242884250474,0.6173361522198731,-0.775830078125
0.6736242884250474,0.6194503171247357,-0.7767857142857143
0.6755218216318786,0.6194503171247357,-0.77734375
0.6755218216318786,0.6257928118393234,-0.7784830729166666
0.6793168880455408,0.6257928118393234,-0.7790798611111112
0.6793168880455408,0.6363636363636364,-0.78955078125
0.683111954459203,0.6363636363636364,-0.7953125
0.683111954459203,0.638477801268499,-0.795654296875
0.6888045540796964,0.638477801268499,-0.802093505859375
0.6888045540796964,0.6490486257928119,-0.8053385416666666
0.6907020872865275,0.6490486257928119,-0.8054618835449219
0.6907020872865275,0.6553911205073996,-0.8088785807291666
0.6944971537001897,0.6553911205073996,-0.8095179966517857
0.6944971537001897,0.6575052854122622,-0.812109375
0.6963946869070209,0.6575052854122622,-0.8136528862847222
0.6963946869070209,0.6596194503171248,-0.8146832784016927
0.7020872865275142,0.6596194503171248,-0.8209635416666666
0.7020872865275142,0.6638477801268499,-0.822784423828125
0.7058823529411765,0.6638477801268499,-0.8263888888888888
0.7058823529411765,0.6680761099365751,-0.833038330078125
0.7077798861480076,0.6680761099365751,-0.83355712890625
0.7077798861480076,0.6744186046511628,-0.8390625
0.7115749525616698,0.6744186046511628,-0.84130859375
0.7115749525616698,0.6765327695560254,-0.8414306640625
0.713472485768501,0.6765327695560254,-0.8424479166666666
0.713472485768501,0.6849894291754757,-0.8466796875
0.715370018975332,0.6849894291754757,-0.84686279296875
0.715370018975332,0.6892177589852009,-0.8491482204861112
0.7172675521821632,0.6892177589852009,-0.85068359375
0.7172675521821632,0.693446088794926,-0.85546875
0.7191650853889943,0.693446088794926,-0.8587646484375
0.7191650853889943,0.6955602536997886,-0.8621690538194444
0.7210626185958254,0.6955602536997886,-0.864044189453125
0.7210626185958254,0.6976744186046512,-0.86572265625
0.7286527514231499,0.6976744186046512,-0.8706752232142857
0.7286527514231499,0.7019027484143763,-0.8721278054373605
0.7324478178368121,0.7019027484143763,-0.87646484375
0.7324478178368121,0.7040169133192389,-0.8765625
0.7343453510436433,0.7040169133192389,-0.8806190490722656
0.7343453510436433,0.7061310782241015,-0.88421630859375
0.7381404174573055,0.7061310782241015,-0.8902994791666666
0.7381404174573055,0.7082452431289641,-0.8910369873046875
0.7400379506641366,0.7082452431289641,-0.89693603515625
0.7400379506641366,0.7124735729386892,-0.9009765625
0.7419354838709677,0.7124735729386892,-0.9057769775390625
0.7419354838709677,0.718816067653277,-0.910888671875
0.7495256166982922,0.718816067653277,-0.913720703125
0.7495256166982922,0.7209302325581395,-0.9159830729166667
0.7514231499051234,0.7209302325581395,-0.9176810128348214
0.7514231499051234,0.7230443974630021,-0.9275461832682291
0.7552182163187856,0.7230443974630021,-0.930078125
0.7552182163187856,0.7251585623678647,-0.93115234375
0.7571157495256167,0.7251585623678647,-0.9320725661057693
0.7571157495256167,0.7272727272727273,-0.9375
0.7685009487666035,0.7272727272727273,-0.9451171875
0.7685009487666035,0.7293868921775899,-0.9455973307291666
0.7760910815939279,0.7293868921775899,-0.9537760416666666
0.7760910815939279,0.733615221987315,-0.9576822916666666
0.7855787476280834,0.733615221987315,-0.9655412946428571
0.7893738140417458,0.7357293868921776,-0.96875
0.7893738140417458,0.7399577167019028,-0.97421875
0.7912713472485768,0.7399577167019028,-0.9790751139322916
0.7912713472485768,0.7463002114164905,-0.9934895833333334
0.793168880455408,0.7463002114164905,-0.99365234375
0.793168880455408,0.7484143763213531,-0.996234130859375
0.7950664136622391,0.7484143763213531,-0.997802734375
0.7950664136622391,0.7505285412262156,-0.9986165364583334
0.7988614800759013,0.7505285412262156,-1.0006880987258184
0.7988614800759013,0.7568710359408034,-1.003631591796875
0.8007590132827325,0.7568710359408034,-1.004052734375
0.8007590132827325,0.758985200845666,-1.0050484793526786
0.8045540796963947,0.758985200845666,-1.0110677083333333
0.8045540796963947,0.7610993657505285,-1.0137081146240234
0.8083491461100569,0.7610993657505285,-1.0201822916666667
0.8083491461100569,0.7632135306553911,-1.021484375
0.8159392789373814,0.7632135306553911,-1.0287950303819444
0.8159392789373814,0.7674418604651163,-1.0302734375
0.8197343453510436,0.7674418604651163,-1.03125
0.8197343453510436,0.7716701902748414,-1.033935546875
0.8273244781783681,0.7716701902748414,-1.0381729125976562
0.8273244781783681,0.7780126849894292,-1.0527866908482142
0.8330170777988615,0.7780126849894292,-1.0595703125
0.8330170777988615,0.7801268498942917,-1.0618341619318181
0.8368121442125237,0.7801268498942917,-1.069305419921875
0.8368121442125237,0.7906976744186046,-1.0773709615071614
0.8387096774193549,0.7906976744186046,-1.08046875
0.8387096774193549,0.7949260042283298,-1.0930989583333333
0.8406072106261859,0.7949260042283298,-1.0931208683894231
0.8406072106261859,0.7970401691331924,-1.0955132378472223
0.8425047438330171,0.7970401691331924,-1.09808349609375
0.8425047438330171,0.7991543340380549,-1.099609375
0.8444022770398482,0.7991543340380549,-1.10009765625
0.8444022770398482,0.8033826638477801,-1.107147216796875
0.855787476280835,0.8033826638477801,-1.1331787109375
0.855787476280835,0.8076109936575053,-1.141845703125
0.857685009487666,0.8076109936575053,-1.14459228515625
0.857685009487666,0.8160676532769556,-1.1534830729166667
0.8595825426944972,0.8160676532769556,-1.1537246704101562
0.8595825426944972,0.8308668076109936,-1.1691080729166667
0.8633776091081594,0.8308668076109936,-1.1906960227272727
0.8633776091081594,0.8372093023255814,-1.201806640625
0.8671726755218216,0.8372093023255814,-1.2196568080357142
0.8671726755218216,0.8414376321353065,-1.2320556640625
0.8671726755218216,0.8456659619450317,-1.234375
0.872865275142315,0.8456659619450317,-1.2474888392857142
0.872865275142315,0.854122621564482,-1.26171875
0.8766603415559773,0.854122621564482,-1.2702665328979492
0.8766603415559773,0.8562367864693446,-1.28046875
0.8785578747628083,0.8562367864693446,-1.2809787326388888
0.8785578747628083,0.8668076109936576,-1.3020833333333333
0.8823529411764706,0.8668076109936576,-1.3041015625
0.8823529411764706,0.8731501057082452,-1.3297526041666667
0.8861480075901328,0.8731501057082452,-1.3352716619318181
0.8861480075901328,0.8773784355179705,-1.3373046875
0.8937381404174574,0.8773784355179705,-1.3446180555555556
0.8937381404174574,0.8816067653276956,-1.362841796875
0.8994307400379506,0.8816067653276956,-1.38214111328125
0.8994307400379506,0.8837209302325582,-1.388671875
0.9013282732447818,0.8837209302325582,-1.3890625
0.9013282732447818,0.8900634249471459,-1.3978794642857142
0.9032258064516129,0.8900634249471459,-1.4016927083333333
0.9032258064516129,0.8921775898520085,-1.40435791015625
0.905123339658444,0.8921775898520085,-1.416015625
0.905123339658444,0.8942917547568711,-1.4220703125
0.9070208728652751,0.8942917547568711,-1.4295247395833333
0.9070208728652751,0.8985200845665962,-1.443359375
0.9127134724857685,0.8985200845665962,-1.4561941964285714
0.9127134724857685,0.9027484143763214,-1.4677734375
0.9165085388994307,0.9027484143763214,-1.49267578125
0.9165085388994307,0.904862579281184,-1.4958767361111112
0.9184060721062619,0.904862579281184,-1.5055803571428572
0.9184060721062619,0.9090909090909091,-1.5146484375
0.9259962049335864,0.9090909090909091,-1.5426373201258041
0.9259962049335864,0.9133192389006343,-1.5546875
0.9297912713472486,0.9133192389006343,-1.5708984375
0.9297912713472486,0.9154334038054969,-1.5859375
0.9354838709677419,0.9154334038054969,-1.6050347222222223
0.9354838709677419,0.9175475687103594,-1.6140625
0.9392789373814042,0.9175475687103594,-1.6345486111111112
0.9392789373814042,0.9217758985200846,-1.6544117647058822
0.9449715370018975,0.9217758985200846,-1.68359375
0.9449715370018975,0.9260042283298098,-1.701171875
0.952561669829222,0.9260042283298098,-1.729296875
0.952561669829222,0.9281183932346723,-1.7354910714285714
0.9544592030360531,0.9281183932346723,-1.7449544270833333
0.9544592030360531,0.9365750528541226,-1.8092447916666667
0.9601518026565465,0.9365750528541226,-1.823828125
0.9601518026565465,0.9386892177589852,-1.826953125
0.9620493358633776,0.9386892177589852,-1.8420372009277344
0.9620493358633776,0.9408033826638478,-1.8442826704545454
0.9639468690702088,0.9408033826638478,-1.85888671875
0.9639468690702088,0.945031712473573,-1.8663330078125
0.9658444022770398,0.945031712473573,-1.8829752604166667
0.9658444022770398,0.9492600422832981,-1.9053819444444444
0.9715370018975332,0.9492600422832981,-1.9379507211538463
0.9715370018975332,0.9577167019027484,-1.9819064670138888
0.9734345351043643,0.9577167019027484,-2.0347222222222223
0.9734345351043643,0.959830866807611,-2.040798611111111
0.9753320683111955,0.959830866807611,-2.041416713169643
0.9753320683111955,0.9619450317124736,-2.065340909090909
0.9810246679316889,0.9619450317124736,-2.0926649305555554
0.9810246679316889,0.9682875264270613,-2.18359375
0.9848197343453511,0.9682875264270613,-2.21875
0.9848197343453511,0.9704016913319239,-2.2203776041666665
0.9867172675521821,0.9704016913319239,-2.28125
0.9867172675521821,0.9725158562367865,-2.291015625
0.9886148007590133,0.9725158562367865,-2.3232901436941966
0.9886148007590133,0.9788583509513742,-2.3936941964285716
0.9943074003795066,0.9788583509513742,-2.419921875
0.9943074003795066,0.9894291754756871,-2.6728515625
0.9981024667931688,0.9894291754756871,-2.7403846153846154
0.9981024667931688,0.9936575052854123,-2.8801981608072915
1.0,0.9936575052854123,-2.9811197916666665
1.0,1.0,-3.1753472222222223


==> figs/data/standard_ngram_k=7_ppl_ratio_change_char_case_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.5342405982622492
0.026565464895635674,0.0,-0.6260601802328355
0.026565464895635674,0.0021141649048625794,-0.6278781765054898
0.04554079696394687,0.0021141649048625794,-0.6539774743499147
0.04554079696394687,0.004228329809725159,-0.6618855316240493
0.04743833017077799,0.004228329809725159,-0.6627855455138393
0.04743833017077799,0.006342494714587738,-0.6630078008515682
0.06261859582542695,0.006342494714587738,-0.6863475650421631
0.06261859582542695,0.008456659619450317,-0.6875174306340599
0.07210626185958255,0.008456659619450317,-0.6908261388873622
0.07210626185958255,0.010570824524312896,-0.692180240088613
0.0872865275142315,0.010570824524312896,-0.7052682497019906
0.0872865275142315,0.014799154334038054,-0.7076283526310415
0.09297912713472485,0.014799154334038054,-0.7105802097711743
0.09297912713472485,0.019027484143763214,-0.711844528514868
0.10815939278937381,0.019027484143763214,-0.7203809363069298
0.10815939278937381,0.023255813953488372,-0.7209825176183017
0.11764705882352941,0.023255813953488372,-0.7247241583588274
0.11764705882352941,0.02536997885835095,-0.7250121748398894
0.12144212523719165,0.02536997885835095,-0.7266880362759028
0.12144212523719165,0.02748414376321353,-0.7276622394659864
0.12333965844402277,0.02748414376321353,-0.7299359375752613
0.12333965844402277,0.02959830866807611,-0.7304528644682383
0.12903225806451613,0.02959830866807611,-0.7314412389242029
0.12903225806451613,0.03171247357293869,-0.7321457052307077
0.13092979127134724,0.03171247357293869,-0.7324294879051648
0.13092979127134724,0.03382663847780127,-0.7329555612944239
0.1347248576850095,0.03382663847780127,-0.7353381295433814
0.1347248576850095,0.035940803382663845,-0.7354645289654793
0.1366223908918406,0.035940803382663845,-0.7355592753858
0.1366223908918406,0.040169133192389,-0.736712449838588
0.14041745730550284,0.040169133192389,-0.7407488799460312
0.14041745730550284,0.042283298097251586,-0.7411608523431572
0.14231499051233396,0.042283298097251586,-0.7428438132225313
0.14231499051233396,0.046511627906976744,-0.7431327854974908
0.1442125237191651,0.046511627906976744,-0.7433846656908848
0.1442125237191651,0.048625792811839326,-0.743757961517697
0.1461100569259962,0.048625792811839326,-0.7441811503330598
0.1461100569259962,0.05708245243128964,-0.7470167854070627
0.14990512333965844,0.05708245243128964,-0.7475268435494151
0.14990512333965844,0.05919661733615222,-0.7476941892182054
0.15180265654648956,0.05919661733615222,-0.7486696992431046
0.15180265654648956,0.0613107822410148,-0.7489909553680429
0.15370018975332067,0.0613107822410148,-0.7490916373415729
0.15370018975332067,0.06342494714587738,-0.7493961171032358
0.16318785578747627,0.06342494714587738,-0.7523614695501697
0.16318785578747627,0.06553911205073996,-0.7529395630290355
0.1650853889943074,0.06553911205073996,-0.7529520139793132
0.1650853889943074,0.07188160676532769,-0.7548102718311943
0.16698292220113853,0.07188160676532769,-0.755326729833567
0.16698292220113853,0.07399577167019028,-0.7562075249106667
0.16888045540796964,0.07399577167019028,-0.7568585386253496
0.16888045540796964,0.07610993657505286,-0.7568970642040176
0.174573055028463,0.07610993657505286,-0.7587168711355008
0.174573055028463,0.08456659619450317,-0.7622027793171064
0.1840607210626186,0.08456659619450317,-0.7623907698660696
0.1840607210626186,0.08668076109936575,-0.762885825273945
0.1859582542694497,0.08668076109936575,-0.7636098793327121
0.1859582542694497,0.08879492600422834,-0.7641996746862252
0.18785578747628084,0.08879492600422834,-0.7643071986086727
0.18785578747628084,0.09090909090909091,-0.7647728925190198
0.19165085388994307,0.09090909090909091,-0.7651034555516345
0.19165085388994307,0.09513742071881606,-0.7661236337615273
0.1954459203036053,0.09513742071881606,-0.7673906892768526
0.1954459203036053,0.09725158562367865,-0.7674521650940977
0.19924098671726756,0.09725158562367865,-0.7685424363906546
0.19924098671726756,0.1014799154334038,-0.7688873676299711
0.20113851992409867,0.1014799154334038,-0.7691266511579875
0.20113851992409867,0.10359408033826638,-0.7691856652880057
0.20683111954459202,0.10359408033826638,-0.7703240886411652
0.20683111954459202,0.10782241014799154,-0.7706939770449124
0.21821631878557876,0.10782241014799154,-0.7731733332022784
0.21821631878557876,0.10993657505285412,-0.7732047231084445
0.22011385199240988,0.10993657505285412,-0.773258324260654
0.22011385199240988,0.11205073995771671,-0.7734423893732038
0.22580645161290322,0.11205073995771671,-0.7737461719606765
0.22580645161290322,0.11416490486257928,-0.7740671432314083
0.22770398481973433,0.11416490486257928,-0.7742691710508433
0.22770398481973433,0.11627906976744186,-0.7748528847500776
0.2314990512333966,0.11627906976744186,-0.7756433128351499
0.2314990512333966,0.1226215644820296,-0.7764667041624602
0.2333965844402277,0.1226215644820296,-0.776654102360776
0.2333965844402277,0.12896405919661733,-0.7780835782363149
0.23719165085388993,0.12896405919661733,-0.7792872158539279
0.23719165085388993,0.1331923890063425,-0.7802617328394307
0.23908918406072105,0.1331923890063425,-0.7803644691036324
0.23908918406072105,0.13530655391120508,-0.7803828740791545
0.24667931688804554,0.13530655391120508,-0.782505004864339
0.24667931688804554,0.13742071881606766,-0.783623438207079
0.25426944971537,0.13742071881606766,-0.7841842857609544
0.25426944971537,0.13953488372093023,-0.7841967223748924
0.25616698292220114,0.13953488372093023,-0.7841977874375456
0.25616698292220114,0.14376321353065538,-0.7842318627100017
0.25806451612903225,0.14376321353065538,-0.7842468281329921
0.25806451612903225,0.14799154334038056,-0.785350588734486
0.2675521821631879,0.14799154334038056,-0.786737028412497
0.2675521821631879,0.1543340380549683,-0.7871342269998425
0.269449715370019,0.1543340380549683,-0.7873812727224181
0.269449715370019,0.15856236786469344,-0.787995811927425
0.2713472485768501,0.15856236786469344,-0.7882366680841573
0.2713472485768501,0.16279069767441862,-0.7897090201924782
0.27514231499051234,0.16279069767441862,-0.7904850929137559
0.27514231499051234,0.1649048625792812,-0.7906350177832371
0.2827324478178368,0.1649048625792812,-0.7916178236614465
0.2827324478178368,0.16913319238900634,-0.7918477236561511
0.2846299810246679,0.16913319238900634,-0.7920346740026818
0.2846299810246679,0.17124735729386892,-0.7921983804950653
0.286527514231499,0.17124735729386892,-0.7922089472428209
0.286527514231499,0.1733615221987315,-0.79223494700794
0.2884250474383302,0.1733615221987315,-0.7923252498142868
0.2884250474383302,0.17547568710359407,-0.7924294678018338
0.2903225806451613,0.17547568710359407,-0.7926722839614417
0.2903225806451613,0.17758985200845667,-0.7934230019073895
0.2998102466793169,0.17758985200845667,-0.7952445589301415
0.2998102466793169,0.1839323467230444,-0.7961602892313482
0.301707779886148,0.1839323467230444,-0.7965866946847833
0.301707779886148,0.19238900634249473,-0.7972086294016639
0.3111954459203036,0.19238900634249473,-0.7979572861190972
0.3111954459203036,0.1945031712473573,-0.7980091525800266
0.3225806451612903,0.1945031712473573,-0.7988229911938901
0.3225806451612903,0.19661733615221988,-0.7997061390966692
0.32447817836812143,0.19661733615221988,-0.8003429543880105
0.32447817836812143,0.2029598308668076,-0.8015848852294636
0.32637571157495254,0.2029598308668076,-0.8020038098756067
0.32637571157495254,0.21141649048625794,-0.8026818453873894
0.3301707779886148,0.21141649048625794,-0.8028299786917984
0.3301707779886148,0.2135306553911205,-0.8030538852905487
0.33396584440227706,0.2135306553911205,-0.8038005421898323
0.33396584440227706,0.21775898520084566,-0.8046368303898016
0.3396584440227704,0.21775898520084566,-0.8052441441128224
0.3396584440227704,0.2219873150105708,-0.8065861826010463
0.3415559772296015,0.2219873150105708,-0.8071498956333143
0.3415559772296015,0.22410147991543342,-0.8074594454737298
0.34535104364326374,0.22410147991543342,-0.8079479740426911
0.34535104364326374,0.23044397463002114,-0.8087571400589799
0.3510436432637571,0.23044397463002114,-0.8090384093990058
0.3510436432637571,0.23255813953488372,-0.8092790102389079
0.3548387096774194,0.23255813953488372,-0.8096957418103694
0.3548387096774194,0.2346723044397463,-0.8097623613448094
0.3567362428842505,0.2346723044397463,-0.8098176314100608
0.3567362428842505,0.23678646934460887,-0.8100670207306122
0.3586337760910816,0.23678646934460887,-0.8101151725282628
0.3586337760910816,0.24101479915433405,-0.8110365865217528
0.3605313092979127,0.24101479915433405,-0.811163772272545
0.3605313092979127,0.24312896405919662,-0.8112982929835915
0.36622390891840606,0.24312896405919662,-0.8114063454053109
0.36622390891840606,0.2452431289640592,-0.8115368437153454
0.3681214421252372,0.2452431289640592,-0.8116103586316025
0.3681214421252372,0.24735729386892177,-0.8122724275721283
0.3700189753320683,0.24735729386892177,-0.8123849800778191
0.3700189753320683,0.2536997885835095,-0.8140410891587022
0.3719165085388994,0.2536997885835095,-0.8141899367788099
0.3719165085388994,0.2558139534883721,-0.8144800531301436
0.38519924098671726,0.2558139534883721,-0.8158315427589171
0.38519924098671726,0.26004228329809725,-0.8160745966281248
0.3870967741935484,0.26004228329809725,-0.8162962746183922
0.3870967741935484,0.2642706131078224,-0.8174379633129161
0.3889943074003795,0.2642706131078224,-0.8175161128723532
0.3889943074003795,0.2748414376321353,-0.8182772309819543
0.3927893738140417,0.2748414376321353,-0.818432868231733
0.3927893738140417,0.28118393234672306,-0.8196796023785777
0.3946869070208729,0.28118393234672306,-0.8201671299422262
0.3946869070208729,0.2832980972515856,-0.8202641416683152
0.396584440227704,0.2832980972515856,-0.8204866456300628
0.396584440227704,0.2854122621564482,-0.8205371231662246
0.3984819734345351,0.2854122621564482,-0.8207035292056444
0.3984819734345351,0.28752642706131076,-0.8208211474348568
0.4098671726755218,0.28752642706131076,-0.8218916475825965
0.4098671726755218,0.2917547568710359,-0.8221304495002584
0.4155597722960152,0.2917547568710359,-0.8227184661441582
0.4155597722960152,0.2959830866807611,-0.8229588203368209
0.4174573055028463,0.2959830866807611,-0.8239210130460023
0.4174573055028463,0.29809725158562367,-0.8239971234306473
0.41935483870967744,0.29809725158562367,-0.8243315898152058
0.41935483870967744,0.3023255813953488,-0.8246556799663565
0.42314990512333966,0.3023255813953488,-0.8250112257637442
0.42314990512333966,0.30655391120507397,-0.8257595815983402
0.4269449715370019,0.30655391120507397,-0.8263457792834724
0.4269449715370019,0.3086680761099366,-0.8265039499524927
0.4307400379506641,0.3086680761099366,-0.8269876565619895
0.4307400379506641,0.3107822410147992,-0.827039616181848
0.43263757115749524,0.3107822410147992,-0.8271359600057644
0.43263757115749524,0.3128964059196617,-0.8271564507032004
0.43453510436432635,0.3128964059196617,-0.8274103574379509
0.43453510436432635,0.3150105708245243,-0.8276949641958459
0.44022770398481975,0.3150105708245243,-0.8283844304312213
0.44022770398481975,0.3171247357293869,-0.8284798123344387
0.44212523719165087,0.3171247357293869,-0.8285317956800863
0.44212523719165087,0.3192389006342495,-0.8287604977355669
0.45351043643263755,0.3192389006342495,-0.8293503459235368
0.45351043643263755,0.321353065539112,-0.8295636030999772
0.4573055028462998,0.321353065539112,-0.8301829195526568
0.4573055028462998,0.32558139534883723,-0.8315526761803513
0.45920303605313095,0.32558139534883723,-0.8316956179620281
0.45920303605313095,0.3276955602536998,-0.8318543046654906
0.4667931688804554,0.3276955602536998,-0.8329243581895821
0.4667931688804554,0.33192389006342493,-0.8332379542040511
0.47058823529411764,0.33192389006342493,-0.8336869479114036
0.47058823529411764,0.3382663847780127,-0.8340193424764952
0.4781783681214421,0.3382663847780127,-0.8349046344193363
0.4781783681214421,0.3403805496828753,-0.8350519823929854
0.4876660341555977,0.3403805496828753,-0.8358106375660548
0.4876660341555977,0.34249471458773784,-0.8358784751479341
0.48956356736242884,0.34249471458773784,-0.835937477691398
0.48956356736242884,0.3488372093023256,-0.8367034063484807
0.4952561669829222,0.3488372093023256,-0.8376248597624973
0.4952561669829222,0.35095137420718814,-0.837681730028935
0.4971537001897533,0.35095137420718814,-0.8378075280117957
0.4971537001897533,0.35517970401691334,-0.8383277989160006
0.5009487666034156,0.35517970401691334,-0.8385189880774608
0.5009487666034156,0.3572938689217759,-0.8386271802729861
0.5047438330170778,0.3572938689217759,-0.8391463467496104
0.5047438330170778,0.3657505285412262,-0.8400550375324007
0.5066413662239089,0.3657505285412262,-0.8403347855018716
0.5066413662239089,0.3678646934460888,-0.840448956548351
0.5104364326375711,0.3678646934460888,-0.840843205074324
0.5104364326375711,0.37209302325581395,-0.8416952847465632
0.5123339658444023,0.37209302325581395,-0.8417010887638872
0.5123339658444023,0.37420718816067655,-0.8418102523915746
0.5180265654648957,0.37420718816067655,-0.8425369665222596
0.5180265654648957,0.3763213530655391,-0.8429170754861696
0.523719165085389,0.3763213530655391,-0.8430882958016068
0.523719165085389,0.3890063424947146,-0.8442552503322995
0.5256166982922201,0.3890063424947146,-0.8444792425824157
0.5256166982922201,0.39112050739957716,-0.8450594658708327
0.538899430740038,0.39112050739957716,-0.846207706320684
0.538899430740038,0.3953488372093023,-0.8465376739967052
0.540796963946869,0.3953488372093023,-0.8465775170171697
0.540796963946869,0.39957716701902746,-0.8466953234500878
0.5445920303605313,0.39957716701902746,-0.8469025131124138
0.5445920303605313,0.40380549682875266,-0.8472083145340247
0.5502846299810247,0.40380549682875266,-0.8476235524004854
0.5502846299810247,0.4059196617336152,-0.8478239730776385
0.5521821631878557,0.4059196617336152,-0.847838166114376
0.5521821631878557,0.41226215644820297,-0.8488910545956185
0.5540796963946869,0.41226215644820297,-0.8488954926905908
0.5540796963946869,0.4164904862579281,-0.8496200561094007
0.5559772296015181,0.4164904862579281,-0.8498634346148433
0.5559772296015181,0.42283298097251587,-0.8503716180710978
0.5635673624288425,0.42283298097251587,-0.8506855618951386
0.5635673624288425,0.427061310782241,-0.8509056549953647
0.5673624288425048,0.427061310782241,-0.8513397379912664
0.5673624288425048,0.4334038054968288,-0.8516550609712377
0.571157495256167,0.4334038054968288,-0.852548267651497
0.571157495256167,0.4418604651162791,-0.853559373358545
0.573055028462998,0.4418604651162791,-0.853688294387382
0.573055028462998,0.4439746300211416,-0.8538625371397554
0.5787476280834914,0.4439746300211416,-0.8547477760962886
0.5787476280834914,0.44608879492600423,-0.8550103514369186
0.5806451612903226,0.44608879492600423,-0.8551729059995892
0.5806451612903226,0.44820295983086683,-0.8554306395510902
0.5882352941176471,0.44820295983086683,-0.8560511385918587
0.5882352941176471,0.45665961945031713,-0.8562293123595608
0.5939278937381404,0.45665961945031713,-0.8565125555615625
0.5939278937381404,0.4587737843551797,-0.8565527700939566
0.5996204933586338,0.4587737843551797,-0.857144857747268
0.5996204933586338,0.4608879492600423,-0.8572583043974455
0.6015180265654649,0.4608879492600423,-0.8573191623963022
0.6015180265654649,0.46511627906976744,-0.857748536245297
0.6242884250474383,0.46511627906976744,-0.8598160632244415
0.6242884250474383,0.46723044397463004,-0.8599224993791218
0.6261859582542695,0.46723044397463004,-0.8601458315445315
0.6261859582542695,0.4714587737843552,-0.8604032275082253
0.6280834914611005,0.4714587737843552,-0.860459912865402
0.6280834914611005,0.47568710359408034,-0.8607260510370295
0.6299810246679317,0.47568710359408034,-0.8610662111870244
0.6299810246679317,0.4799154334038055,-0.8614009513083951
0.635673624288425,0.4799154334038055,-0.861642439702528
0.635673624288425,0.4820295983086681,-0.8617593928711165
0.6394686907020873,0.4820295983086681,-0.8621217296001874
0.6394686907020873,0.4883720930232558,-0.8624267888973771
0.6432637571157496,0.4883720930232558,-0.8627801565851596
0.6432637571157496,0.49471458773784355,-0.8631539359749181
0.6489563567362429,0.49471458773784355,-0.8641041460662092
0.6489563567362429,0.49682875264270615,-0.8641495964703139
0.650853889943074,0.49682875264270615,-0.8643416000230967
0.650853889943074,0.4989429175475687,-0.8643515898153856
0.6527514231499051,0.4989429175475687,-0.8645220828465063
0.6527514231499051,0.5010570824524313,-0.8646589626535046
0.6546489563567363,0.5010570824524313,-0.8648692768102991
0.6546489563567363,0.5031712473572939,-0.8650973168043246
0.6584440227703985,0.5031712473572939,-0.8655122200750892
0.6584440227703985,0.5095137420718816,-0.8660114160129422
0.6622390891840607,0.5095137420718816,-0.8661200816730303
0.6622390891840607,0.5116279069767442,-0.8661638086322823
0.6679316888045541,0.5116279069767442,-0.8663749193521002
0.6679316888045541,0.5264270613107822,-0.8671696412192955
0.6698292220113852,0.5264270613107822,-0.8676992060105249
0.6698292220113852,0.5306553911205074,-0.868549379165081
0.6717267552182163,0.5306553911205074,-0.8685774070222058
0.6717267552182163,0.5348837209302325,-0.8689559231724272
0.6736242884250474,0.5348837209302325,-0.8690271323278664
0.6736242884250474,0.5433403805496829,-0.8702373845613827
0.6755218216318786,0.5433403805496829,-0.8714352725216646
0.6755218216318786,0.5454545454545454,-0.8715484639843286
0.6774193548387096,0.5454545454545454,-0.8717169560401846
0.6774193548387096,0.5496828752642706,-0.8719313275010167
0.6793168880455408,0.5496828752642706,-0.872083089283035
0.6793168880455408,0.5517970401691332,-0.8725513147052214
0.681214421252372,0.5517970401691332,-0.8727654318151475
0.681214421252372,0.5539112050739958,-0.8729845343894004
0.6869070208728653,0.5539112050739958,-0.8738224817264764
0.6869070208728653,0.5560253699788583,-0.8741958951639421
0.6907020872865275,0.5560253699788583,-0.8746816019016859
0.6907020872865275,0.5581395348837209,-0.8749592444785684
0.6925996204933587,0.5581395348837209,-0.8751209959333002
0.6925996204933587,0.5623678646934461,-0.8755603662111576
0.6944971537001897,0.5623678646934461,-0.8755916657722909
0.6944971537001897,0.5644820295983086,-0.8756939278963279
0.6963946869070209,0.5644820295983086,-0.8757041336262925
0.6963946869070209,0.5665961945031712,-0.8758077027282815
0.698292220113852,0.5665961945031712,-0.8758699790006828
0.698292220113852,0.5687103594080338,-0.875920565342172
0.7020872865275142,0.5687103594080338,-0.8766085471388149
0.7020872865275142,0.5771670190274841,-0.8770029457999233
0.7039848197343453,0.5771670190274841,-0.877202151027071
0.7039848197343453,0.5835095137420718,-0.8780787814412727
0.7058823529411765,0.5835095137420718,-0.8783699476354115
0.7058823529411765,0.587737843551797,-0.8787339453452916
0.7077798861480076,0.587737843551797,-0.8789398519903107
0.7077798861480076,0.5898520084566596,-0.8790407834966939
0.713472485768501,0.5898520084566596,-0.8803870627711854
0.713472485768501,0.6109936575052854,-0.8815829487539797
0.715370018975332,0.6109936575052854,-0.8822595885352018
0.715370018975332,0.6257928118393234,-0.883367440292758
0.7191650853889943,0.6257928118393234,-0.8840056242394039
0.7191650853889943,0.627906976744186,-0.8840759289475284
0.7229601518026565,0.627906976744186,-0.8842560943637828
0.7229601518026565,0.6342494714587738,-0.884360009221729
0.7267552182163188,0.6342494714587738,-0.8851628006285481
0.7267552182163188,0.6363636363636364,-0.885346226835482
0.7286527514231499,0.6363636363636364,-0.8858274010375036
0.7286527514231499,0.6405919661733616,-0.8859587732089788
0.7343453510436433,0.6405919661733616,-0.8863977666428713
0.7343453510436433,0.642706131078224,-0.8865213089264259
0.7400379506641366,0.642706131078224,-0.8871220032649014
0.7400379506641366,0.6448202959830867,-0.8873159545598908
0.7438330170777988,0.6448202959830867,-0.8875848287635064
0.7438330170777988,0.6511627906976745,-0.888086389248714
0.7533206831119544,0.6511627906976745,-0.8895592433962879
0.7533206831119544,0.653276955602537,-0.8897522099448626
0.7552182163187856,0.653276955602537,-0.8902352950923835
0.7552182163187856,0.6553911205073996,-0.8902886240527509
0.7590132827324478,0.6553911205073996,-0.8906013147987373
0.7590132827324478,0.6596194503171248,-0.8908389923407648
0.7609108159392789,0.6596194503171248,-0.890918357413139
0.7609108159392789,0.6617336152219874,-0.8909605847422394
0.7628083491461101,0.6617336152219874,-0.8910060455922096
0.7628083491461101,0.6659619450317125,-0.8913888379223787
0.7666034155597723,0.6659619450317125,-0.8918710051359663
0.7666034155597723,0.6680761099365751,-0.8919819346565397
0.7798861480075902,0.6680761099365751,-0.8935259487947121
0.7798861480075902,0.6701902748414377,-0.8935637817689702
0.7817836812144212,0.6701902748414377,-0.8938035802043812
0.7817836812144212,0.6723044397463002,-0.8939625376831354
0.7836812144212524,0.6723044397463002,-0.8944037535413301
0.7836812144212524,0.6744186046511628,-0.8948188403428952
0.7855787476280834,0.6744186046511628,-0.8955920754808199
0.7855787476280834,0.6828752642706131,-0.8983329639853364
0.7874762808349146,0.6828752642706131,-0.898610897801204
0.7874762808349146,0.6913319238900634,-0.8995598141327724
0.7912713472485768,0.6913319238900634,-0.9002208032229677
0.7912713472485768,0.6955602536997886,-0.9012035535402891
0.7950664136622391,0.6955602536997886,-0.9015014729911587
0.7950664136622391,0.7040169133192389,-0.9028754676812722
0.8026565464895635,0.7040169133192389,-0.9039560382239803
0.8026565464895635,0.7082452431289641,-0.9043969670374966
0.8045540796963947,0.7082452431289641,-0.9044209921478625
0.8045540796963947,0.7230443974630021,-0.9052756750869682
0.8064516129032258,0.7230443974630021,-0.9053615441571745
0.8064516129032258,0.7293868921775899,-0.9061077923163218
0.8121442125237192,0.7293868921775899,-0.9071747443577144
0.8121442125237192,0.7315010570824524,-0.907471146663209
0.8159392789373814,0.7315010570824524,-0.9079587620527303
0.8159392789373814,0.733615221987315,-0.9083220976656743
0.8235294117647058,0.733615221987315,-0.9094135457158404
0.8235294117647058,0.7357293868921776,-0.9097368887899009
0.8311195445920304,0.7357293868921776,-0.9105543492631158
0.8311195445920304,0.7441860465116279,-0.9110703235373877
0.8368121442125237,0.7441860465116279,-0.9120280122307248
0.8368121442125237,0.7505285412262156,-0.9124920253703674
0.8387096774193549,0.7505285412262156,-0.912580870869687
0.8387096774193549,0.7547568710359408,-0.9127832702958468
0.8406072106261859,0.7547568710359408,-0.9129446733922335
0.8406072106261859,0.7568710359408034,-0.9131473806802309
0.8425047438330171,0.7568710359408034,-0.9132470303909104
0.8425047438330171,0.758985200845666,-0.9135197022286333
0.8444022770398482,0.758985200845666,-0.9135539971112313
0.8444022770398482,0.7632135306553911,-0.9137534512995132
0.8462998102466793,0.7632135306553911,-0.9139394681093491
0.8462998102466793,0.7653276955602537,-0.9141521120561371
0.8614800759013282,0.7653276955602537,-0.915728804652728
0.8614800759013282,0.773784355179704,-0.9167340126286204
0.8652751423149905,0.773784355179704,-0.916889009116383
0.8652751423149905,0.7843551797040169,-0.9177913404038999
0.8671726755218216,0.7843551797040169,-0.9177932446026015
0.8671726755218216,0.7864693446088795,-0.9179748827841027
0.872865275142315,0.7864693446088795,-0.9189843126792627
0.872865275142315,0.7949260042283298,-0.919907413454547
0.8747628083491461,0.7949260042283298,-0.9203428332235818
0.8747628083491461,0.8054968287526427,-0.9216581560185931
0.8766603415559773,0.8054968287526427,-0.9218662914336255
0.8766603415559773,0.8076109936575053,-0.9223045199692165
0.8785578747628083,0.8076109936575053,-0.9226098123919618
0.8785578747628083,0.8118393234672304,-0.9230019691033474
0.8804554079696395,0.8118393234672304,-0.9233640150694001
0.8804554079696395,0.8160676532769556,-0.9236281736281737
0.8842504743833017,0.8160676532769556,-0.9242503287486687
0.8842504743833017,0.8181818181818182,-0.9253656234742688
0.8861480075901328,0.8181818181818182,-0.9255934882484157
0.8861480075901328,0.8224101479915433,-0.9264046935642649
0.889943074003795,0.8224101479915433,-0.9266459936873581
0.889943074003795,0.8372093023255814,-0.9283409291570173
0.8994307400379506,0.8372093023255814,-0.929811187247703
0.8994307400379506,0.8414376321353065,-0.930304080599586
0.9013282732447818,0.8414376321353065,-0.9310296780167773
0.9013282732447818,0.8435517970401691,-0.9311227300342166
0.9032258064516129,0.8435517970401691,-0.9324008261539215
0.9032258064516129,0.8456659619450317,-0.9330317464951376
0.905123339658444,0.8456659619450317,-0.9330505381908798
0.905123339658444,0.8477801268498943,-0.9338702501475462
0.9070208728652751,0.8477801268498943,-0.9339147496654235
0.9070208728652751,0.8520084566596194,-0.934545127890673
0.9108159392789373,0.8520084566596194,-0.935416973441318
0.9108159392789373,0.854122621564482,-0.9361652678232959
0.9127134724857685,0.854122621564482,-0.9363348090665006
0.9127134724857685,0.8562367864693446,-0.9368003185029012
0.9146110056925996,0.8562367864693446,-0.936831333285789
0.9146110056925996,0.8604651162790697,-0.9371960822836999
0.9165085388994307,0.8604651162790697,-0.9372489621003939
0.9165085388994307,0.864693446088795,-0.9387412048131342
0.920303605313093,0.864693446088795,-0.9393325404504759
0.920303605313093,0.86892177589852,-0.940416565451491
0.9222011385199241,0.86892177589852,-0.9405911107469382
0.9222011385199241,0.8837209302325582,-0.9437487156789909
0.9297912713472486,0.8837209302325582,-0.9462603974245674
0.9297912713472486,0.8879492600422833,-0.9468413933182753
0.9316888045540797,0.8879492600422833,-0.9469360123224694
0.9316888045540797,0.8921775898520085,-0.9486761896383102
0.9392789373814042,0.8921775898520085,-0.9502265798420663
0.9392789373814042,0.8942917547568711,-0.9510984294324455
0.9411764705882353,0.8942917547568711,-0.9512496534900482
0.9411764705882353,0.8985200845665962,-0.9515599908729664
0.9468690702087287,0.8985200845665962,-0.9529560203356116
0.9468690702087287,0.9090909090909091,-0.955433790558326
0.9506641366223909,0.9090909090909091,-0.9557038729275856
0.9506641366223909,0.9112050739957717,-0.9557693118619134
0.9544592030360531,0.9112050739957717,-0.9567631394361084
0.9544592030360531,0.919661733615222,-0.9598156929568403
0.9563567362428842,0.919661733615222,-0.9603727474133795
0.9563567362428842,0.9238900634249472,-0.9605841641539665
0.9601518026565465,0.9238900634249472,-0.961946130223251
0.9601518026565465,0.9260042283298098,-0.9622566337423263
0.967741935483871,0.9260042283298098,-0.966856587698705
0.967741935483871,0.9323467230443975,-0.969664027984899
0.9715370018975332,0.9323467230443975,-0.9710869195851022
0.9715370018975332,0.9408033826638478,-0.97207473283711
0.9734345351043643,0.9408033826638478,-0.9738317039947566
0.9734345351043643,0.9492600422832981,-0.9782051063242588
0.9772296015180265,0.9492600422832981,-0.9809675348365429
0.9772296015180265,0.9534883720930233,-0.9822266644620605
0.9791271347248577,0.9534883720930233,-0.9828788148107636
0.9791271347248577,0.9577167019027484,-0.9836043425272121
0.9810246679316889,0.9577167019027484,-0.9880838214359454
0.9810246679316889,0.9619450317124736,-0.9895654960022887
0.9848197343453511,0.9619450317124736,-0.9917826100229379
0.9848197343453511,0.9640591966173362,-0.9929549927011441
0.9867172675521821,0.9640591966173362,-0.9939060895624224
0.9867172675521821,0.9704016913319239,-0.9969625811129237
0.9886148007590133,0.9704016913319239,-0.9972715068799644
0.9886148007590133,0.9746300211416491,-0.9992912827781716
0.9905123339658444,0.9746300211416491,-1.0
0.9905123339658444,0.985200845665962,-1.0053614473288752
0.9962049335863378,0.985200845665962,-1.0277147232147
0.9962049335863378,0.9873150105708245,-1.0306969143134888
0.9981024667931688,0.9873150105708245,-1.0329205580621752
0.9981024667931688,0.9978858350951374,-1.0505106458964961
1.0,0.9978858350951374,-1.0519929112096567
1.0,1.0,-1.0696882623209953


==> figs/data/standard_ngram_k=7_ppl_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-5.5407609939575195
0.06261859582542695,0.0,-18.202816009521484
0.06261859582542695,0.0021141649048625794,-18.605871200561523
0.08159392789373814,0.0021141649048625794,-20.993518829345703
0.08159392789373814,0.004228329809725159,-21.705276489257812
0.09108159392789374,0.004228329809725159,-22.55006980895996
0.09108159392789374,0.006342494714587738,-22.557193756103516
0.09867172675521822,0.006342494714587738,-24.585838317871094
0.09867172675521822,0.008456659619450317,-24.594562530517578
0.10436432637571158,0.008456659619450317,-24.963781356811523
0.10436432637571158,0.012684989429175475,-25.483930587768555
0.1062618595825427,0.012684989429175475,-25.520612716674805
0.1062618595825427,0.016913319238900635,-25.66518211364746
0.11954459203036052,0.016913319238900635,-27.081104278564453
0.11954459203036052,0.019027484143763214,-27.132793426513672
0.12333965844402277,0.019027484143763214,-27.32599449157715
0.12333965844402277,0.021141649048625793,-27.59967803955078
0.127134724857685,0.021141649048625793,-28.20285415649414
0.127134724857685,0.023255813953488372,-28.268638610839844
0.13092979127134724,0.023255813953488372,-28.724273681640625
0.13092979127134724,0.02748414376321353,-28.764755249023438
0.14041745730550284,0.02748414376321353,-30.191059112548828
0.14041745730550284,0.02959830866807611,-30.300539016723633
0.1442125237191651,0.02959830866807611,-30.591785430908203
0.1442125237191651,0.03382663847780127,-30.747058868408203
0.1461100569259962,0.03382663847780127,-30.859107971191406
0.1461100569259962,0.040169133192389,-31.05210304260254
0.14800759013282733,0.040169133192389,-31.154512405395508
0.14800759013282733,0.042283298097251586,-31.161027908325195
0.15180265654648956,0.042283298097251586,-31.362873077392578
0.15180265654648956,0.04439746300211417,-31.492374420166016
0.15370018975332067,0.04439746300211417,-31.676225662231445
0.15370018975332067,0.046511627906976744,-31.912717819213867
0.16129032258064516,0.046511627906976744,-32.396549224853516
0.16129032258064516,0.0507399577167019,-32.63821792602539
0.1650853889943074,0.0507399577167019,-32.74563217163086
0.1650853889943074,0.052854122621564484,-32.784461975097656
0.16698292220113853,0.052854122621564484,-32.884578704833984
0.16698292220113853,0.05496828752642706,-32.8929557800293
0.16888045540796964,0.05496828752642706,-32.97026824951172
0.16888045540796964,0.05708245243128964,-32.97132110595703
0.17647058823529413,0.05708245243128964,-33.94017791748047
0.17647058823529413,0.06342494714587738,-34.390472412109375
0.18216318785578747,0.06342494714587738,-34.65784454345703
0.18216318785578747,0.06765327695560254,-34.833839416503906
0.1840607210626186,0.06765327695560254,-35.036590576171875
0.1840607210626186,0.06976744186046512,-35.13529586791992
0.18785578747628084,0.06976744186046512,-35.60425567626953
0.18785578747628084,0.07822410147991543,-35.8668327331543
0.18975332068311196,0.07822410147991543,-36.07194137573242
0.18975332068311196,0.080338266384778,-36.15353775024414
0.19165085388994307,0.080338266384778,-36.267398834228516
0.19165085388994307,0.09090909090909091,-36.713680267333984
0.1935483870967742,0.09090909090909091,-36.716182708740234
0.1935483870967742,0.1014799154334038,-37.624916076660156
0.19734345351043645,0.1014799154334038,-37.81124496459961
0.19734345351043645,0.10570824524312897,-38.02253723144531
0.2030360531309298,0.10570824524312897,-38.57843780517578
0.2030360531309298,0.11205073995771671,-38.74227523803711
0.20872865275142316,0.11205073995771671,-39.184017181396484
0.20872865275142316,0.11416490486257928,-39.39545822143555
0.2125237191650854,0.11416490486257928,-39.43892288208008
0.2125237191650854,0.11627906976744186,-39.4775505065918
0.222011385199241,0.11627906976744186,-39.95241165161133
0.222011385199241,0.12050739957716702,-39.9874153137207
0.22770398481973433,0.12050739957716702,-40.300750732421875
0.22770398481973433,0.12473572938689217,-40.673736572265625
0.2314990512333966,0.12473572938689217,-40.9584846496582
0.2314990512333966,0.12684989429175475,-40.97092819213867
0.23529411764705882,0.12684989429175475,-41.20278549194336
0.23529411764705882,0.12896405919661733,-41.952938079833984
0.23719165085388993,0.12896405919661733,-41.95486831665039
0.23719165085388993,0.13107822410147993,-42.08341979980469
0.24478178368121442,0.13107822410147993,-42.54048156738281
0.24478178368121442,0.13530655391120508,-42.727420806884766
0.24857685009487665,0.13530655391120508,-43.14836883544922
0.24857685009487665,0.13953488372093023,-43.79558181762695
0.2523719165085389,0.13953488372093023,-43.965816497802734
0.2523719165085389,0.14376321353065538,-44.15624237060547
0.25616698292220114,0.14376321353065538,-44.54159164428711
0.25616698292220114,0.14799154334038056,-44.63548278808594
0.25806451612903225,0.14799154334038056,-44.64806365966797
0.25806451612903225,0.1543340380549683,-45.349308013916016
0.2637571157495256,0.1543340380549683,-45.6741828918457
0.2637571157495256,0.15856236786469344,-45.832157135009766
0.2656546489563567,0.15856236786469344,-45.847129821777344
0.2656546489563567,0.160676532769556,-45.864566802978516
0.2675521821631879,0.160676532769556,-45.90864562988281
0.2675521821631879,0.16913319238900634,-46.47438430786133
0.269449715370019,0.16913319238900634,-46.490562438964844
0.269449715370019,0.17124735729386892,-46.84336471557617
0.2732447817836812,0.17124735729386892,-47.0566291809082
0.2732447817836812,0.17547568710359407,-47.191734313964844
0.27514231499051234,0.17547568710359407,-47.21927261352539
0.27514231499051234,0.1839323467230444,-47.35334396362305
0.27893738140417457,0.1839323467230444,-47.60414505004883
0.27893738140417457,0.18604651162790697,-47.90120315551758
0.2808349146110057,0.18604651162790697,-48.00522994995117
0.2808349146110057,0.18816067653276955,-48.10371780395508
0.29411764705882354,0.18816067653276955,-48.86015701293945
0.29411764705882354,0.1945031712473573,-49.397342681884766
0.29791271347248577,0.1945031712473573,-49.526153564453125
0.29791271347248577,0.19873150105708245,-49.655738830566406
0.2998102466793169,0.19873150105708245,-49.74436950683594
0.2998102466793169,0.20718816067653276,-50.33297348022461
0.30740037950664134,0.20718816067653276,-50.666263580322266
0.30740037950664134,0.21141649048625794,-51.1899299621582
0.31309297912713474,0.21141649048625794,-51.67682647705078
0.31309297912713474,0.2156448202959831,-52.15386962890625
0.31499051233396586,0.2156448202959831,-52.16502380371094
0.31499051233396586,0.21987315010570824,-52.44955062866211
0.32447817836812143,0.21987315010570824,-52.910987854003906
0.32447817836812143,0.2219873150105708,-53.081703186035156
0.33206831119544594,0.2219873150105708,-53.386016845703125
0.33206831119544594,0.226215644820296,-53.77809143066406
0.33396584440227706,0.226215644820296,-53.950870513916016
0.33396584440227706,0.22832980972515857,-54.09208297729492
0.3396584440227704,0.22832980972515857,-54.72043991088867
0.3396584440227704,0.23044397463002114,-54.740928649902344
0.3415559772296015,0.23044397463002114,-55.018707275390625
0.3415559772296015,0.23678646934460887,-55.83430480957031
0.34535104364326374,0.23678646934460887,-56.669639587402344
0.34535104364326374,0.23890063424947147,-56.73163604736328
0.349146110056926,0.23890063424947147,-56.927581787109375
0.349146110056926,0.2452431289640592,-57.26201248168945
0.36242884250474383,0.2452431289640592,-58.80799865722656
0.36242884250474383,0.24735729386892177,-58.81394577026367
0.3681214421252372,0.24735729386892177,-59.25165939331055
0.3681214421252372,0.24947145877378435,-59.27579116821289
0.3700189753320683,0.24947145877378435,-59.28316879272461
0.3700189753320683,0.2558139534883721,-59.999114990234375
0.3738140417457306,0.2558139534883721,-60.178768157958984
0.3738140417457306,0.26004228329809725,-60.28923416137695
0.3757115749525617,0.26004228329809725,-60.33757781982422
0.3757115749525617,0.26215644820295986,-60.65813064575195
0.3795066413662239,0.26215644820295986,-60.801273345947266
0.3795066413662239,0.2642706131078224,-60.8113899230957
0.38140417457305503,0.2642706131078224,-60.82954406738281
0.38140417457305503,0.26849894291754756,-60.94969177246094
0.38519924098671726,0.26849894291754756,-61.08020782470703
0.38519924098671726,0.27061310782241016,-61.14341354370117
0.3870967741935484,0.27061310782241016,-61.24271011352539
0.3870967741935484,0.2748414376321353,-61.43484115600586
0.3889943074003795,0.2748414376321353,-61.509971618652344
0.3889943074003795,0.27906976744186046,-61.647212982177734
0.3908918406072106,0.27906976744186046,-61.97697067260742
0.3908918406072106,0.2832980972515856,-62.33131408691406
0.3927893738140417,0.2832980972515856,-62.372581481933594
0.3927893738140417,0.2854122621564482,-62.3789176940918
0.3946869070208729,0.2854122621564482,-62.652870178222656
0.3946869070208729,0.2959830866807611,-62.95311737060547
0.3984819734345351,0.2959830866807611,-63.602256774902344
0.3984819734345351,0.29809725158562367,-63.68525695800781
0.40037950664136623,0.29809725158562367,-63.75535202026367
0.40037950664136623,0.3023255813953488,-63.95829772949219
0.4079696394686907,0.3023255813953488,-64.91111755371094
0.4079696394686907,0.3044397463002114,-65.02245330810547
0.4117647058823529,0.3044397463002114,-65.32362365722656
0.4117647058823529,0.30655391120507397,-65.76348114013672
0.4174573055028463,0.30655391120507397,-66.18499755859375
0.4174573055028463,0.3107822410147992,-66.46257781982422
0.41935483870967744,0.3107822410147992,-66.4986572265625
0.41935483870967744,0.3192389006342495,-67.14371490478516
0.4250474383301708,0.3192389006342495,-67.39637756347656
0.4250474383301708,0.321353065539112,-67.54711151123047
0.4307400379506641,0.321353065539112,-67.68152618408203
0.4307400379506641,0.32346723044397463,-67.71354675292969
0.4364326375711575,0.32346723044397463,-68.09465026855469
0.4364326375711575,0.32558139534883723,-68.18517303466797
0.444022770398482,0.32558139534883723,-68.37364959716797
0.444022770398482,0.33192389006342493,-68.9222640991211
0.4459203036053131,0.33192389006342493,-68.94856262207031
0.4459203036053131,0.3361522198731501,-69.02991485595703
0.45161290322580644,0.3361522198731501,-69.44415283203125
0.45161290322580644,0.3382663847780127,-69.60099029541016
0.4573055028462998,0.3382663847780127,-69.82390594482422
0.4573055028462998,0.3403805496828753,-69.85977172851562
0.45920303605313095,0.3403805496828753,-70.04005432128906
0.45920303605313095,0.34249471458773784,-70.18666076660156
0.46110056925996207,0.34249471458773784,-70.34292602539062
0.46110056925996207,0.34460887949260044,-70.69017028808594
0.4648956356736243,0.34460887949260044,-70.92025756835938
0.4648956356736243,0.346723044397463,-71.09480285644531
0.4667931688804554,0.346723044397463,-71.1131820678711
0.4667931688804554,0.35306553911205074,-71.52255249023438
0.4686907020872865,0.35306553911205074,-71.56256866455078
0.4686907020872865,0.3594080338266385,-72.06656646728516
0.47058823529411764,0.3594080338266385,-72.07327270507812
0.47058823529411764,0.3678646934460888,-72.8005142211914
0.476280834914611,0.3678646934460888,-73.22972869873047
0.476280834914611,0.37209302325581395,-73.6339111328125
0.4819734345351044,0.37209302325581395,-74.6484603881836
0.4819734345351044,0.38054968287526425,-75.37332916259766
0.4857685009487666,0.38054968287526425,-75.93302154541016
0.4857685009487666,0.38266384778012685,-75.950439453125
0.4876660341555977,0.38266384778012685,-76.44380950927734
0.4876660341555977,0.39112050739957716,-76.97958374023438
0.48956356736242884,0.39112050739957716,-77.32901000976562
0.48956356736242884,0.39323467230443976,-77.4184799194336
0.4971537001897533,0.39323467230443976,-77.69062042236328
0.4971537001897533,0.3953488372093023,-77.85449981689453
0.5009487666034156,0.3953488372093023,-78.30921936035156
0.5009487666034156,0.40169133192389006,-78.77650451660156
0.5028462998102466,0.40169133192389006,-79.0143051147461
0.5028462998102466,0.4080338266384778,-79.44696044921875
0.5066413662239089,0.4080338266384778,-80.1528549194336
0.5066413662239089,0.41014799154334036,-80.28286743164062
0.50853889943074,0.41014799154334036,-80.66551971435547
0.50853889943074,0.4143763213530655,-80.92989349365234
0.5142314990512334,0.4143763213530655,-81.51171875
0.5142314990512334,0.42071881606765327,-81.76451873779297
0.5180265654648957,0.42071881606765327,-82.42002868652344
0.5180265654648957,0.42283298097251587,-82.46382904052734
0.523719165085389,0.42283298097251587,-82.80343627929688
0.523719165085389,0.4249471458773784,-82.8124771118164
0.5256166982922201,0.4249471458773784,-83.08206939697266
0.5256166982922201,0.427061310782241,-83.52385711669922
0.5332068311195446,0.427061310782241,-83.8995132446289
0.5332068311195446,0.4418604651162791,-84.90686798095703
0.5351043643263758,0.4418604651162791,-85.09286499023438
0.5351043643263758,0.4439746300211416,-85.10589599609375
0.5370018975332068,0.4439746300211416,-85.14730072021484
0.5370018975332068,0.44608879492600423,-85.2727279663086
0.538899430740038,0.44608879492600423,-85.35746765136719
0.538899430740038,0.4503171247357294,-85.4645767211914
0.540796963946869,0.4503171247357294,-85.54962921142578
0.540796963946869,0.452431289640592,-85.84880065917969
0.5445920303605313,0.452431289640592,-85.99752807617188
0.5445920303605313,0.45454545454545453,-86.10490417480469
0.5464895635673624,0.45454545454545453,-86.54344940185547
0.5464895635673624,0.45665961945031713,-86.5511703491211
0.5521821631878557,0.45665961945031713,-87.33612823486328
0.5521821631878557,0.4608879492600423,-88.47267150878906
0.5540796963946869,0.4608879492600423,-88.75797271728516
0.5540796963946869,0.46723044397463004,-89.47331237792969
0.5578747628083491,0.46723044397463004,-89.80542755126953
0.5578747628083491,0.4693446088794926,-90.73002624511719
0.5616698292220114,0.4693446088794926,-90.85345458984375
0.5616698292220114,0.47357293868921774,-91.5582046508789
0.5673624288425048,0.47357293868921774,-92.34814453125
0.5673624288425048,0.47568710359408034,-92.8246841430664
0.571157495256167,0.47568710359408034,-92.93128204345703
0.571157495256167,0.4820295983086681,-93.50334930419922
0.5749525616698292,0.4820295983086681,-93.7867660522461
0.5749525616698292,0.4883720930232558,-94.76473236083984
0.5844402277039848,0.4883720930232558,-95.15699768066406
0.5844402277039848,0.4989429175475687,-95.72122192382812
0.5863377609108159,0.4989429175475687,-95.85152435302734
0.5863377609108159,0.507399577167019,-96.24664306640625
0.5901328273244781,0.507399577167019,-96.28056335449219
0.5901328273244781,0.5095137420718816,-96.35409545898438
0.5920303605313093,0.5095137420718816,-96.83509826660156
0.5920303605313093,0.5158562367864693,-97.11842346191406
0.5958254269449715,0.5158562367864693,-97.32685089111328
0.5958254269449715,0.5179704016913319,-97.64532470703125
0.603415559772296,0.5179704016913319,-98.21127319335938
0.603415559772296,0.5200845665961945,-98.31477355957031
0.6072106261859582,0.5200845665961945,-98.50862884521484
0.6072106261859582,0.5221987315010571,-98.52935028076172
0.6091081593927894,0.5221987315010571,-98.66084289550781
0.6091081593927894,0.5243128964059197,-98.7175064086914
0.6148007590132827,0.5243128964059197,-98.97041320800781
0.6148007590132827,0.5264270613107822,-99.44546508789062
0.6166982922201139,0.5264270613107822,-99.7236328125
0.6166982922201139,0.5285412262156448,-99.89115905761719
0.6204933586337761,0.5285412262156448,-100.17037963867188
0.6204933586337761,0.53276955602537,-100.85484313964844
0.6261859582542695,0.53276955602537,-101.16815948486328
0.6261859582542695,0.5348837209302325,-101.21564483642578
0.6299810246679317,0.5348837209302325,-101.52112579345703
0.6299810246679317,0.5369978858350951,-101.9260025024414
0.6318785578747628,0.5369978858350951,-102.4051284790039
0.6318785578747628,0.5412262156448203,-102.45523834228516
0.6375711574952562,0.5412262156448203,-103.06695556640625
0.6375711574952562,0.5454545454545454,-103.39276885986328
0.6394686907020873,0.5454545454545454,-103.65948486328125
0.6394686907020873,0.547568710359408,-103.76502227783203
0.6413662239089184,0.547568710359408,-104.00636291503906
0.6413662239089184,0.5539112050739958,-104.81224822998047
0.6489563567362429,0.5539112050739958,-105.58097076416016
0.6489563567362429,0.5560253699788583,-105.75914764404297
0.6565464895635673,0.5560253699788583,-106.01902770996094
0.6565464895635673,0.5602536997885835,-106.30113983154297
0.6584440227703985,0.5602536997885835,-106.3884048461914
0.6584440227703985,0.5708245243128964,-106.82303619384766
0.6641366223908919,0.5708245243128964,-107.26398468017578
0.6641366223908919,0.5750528541226215,-107.44879150390625
0.6755218216318786,0.5750528541226215,-108.1026382446289
0.6755218216318786,0.5771670190274841,-108.9734115600586
0.6793168880455408,0.5771670190274841,-109.7788314819336
0.6793168880455408,0.5813953488372093,-110.26437377929688
0.6869070208728653,0.5813953488372093,-112.6272201538086
0.6869070208728653,0.5835095137420718,-112.64688110351562
0.6888045540796964,0.5835095137420718,-113.30907440185547
0.6888045540796964,0.587737843551797,-113.47127532958984
0.6907020872865275,0.587737843551797,-113.52886199951172
0.6907020872865275,0.5898520084566596,-114.08189392089844
0.6925996204933587,0.5898520084566596,-114.24885559082031
0.6925996204933587,0.5961945031712473,-114.92879486083984
0.6944971537001897,0.5961945031712473,-115.2193374633789
0.6944971537001897,0.5983086680761099,-115.60247039794922
0.7020872865275142,0.5983086680761099,-116.44961547851562
0.7020872865275142,0.6025369978858351,-116.48182678222656
0.7039848197343453,0.6025369978858351,-116.54515838623047
0.7039848197343453,0.6067653276955602,-117.27611541748047
0.7058823529411765,0.6067653276955602,-117.57405090332031
0.7058823529411765,0.6109936575052854,-117.7153091430664
0.7077798861480076,0.6109936575052854,-117.91226959228516
0.7077798861480076,0.6152219873150105,-118.37127685546875
0.7115749525616698,0.6152219873150105,-118.82992553710938
0.7115749525616698,0.6194503171247357,-119.56586456298828
0.713472485768501,0.6194503171247357,-119.93096160888672
0.713472485768501,0.6215644820295984,-120.07693481445312
0.7210626185958254,0.6215644820295984,-121.37227630615234
0.7210626185958254,0.6236786469344608,-121.68827819824219
0.7229601518026565,0.6236786469344608,-121.78527069091797
0.7229601518026565,0.6257928118393234,-121.85515594482422
0.7267552182163188,0.6257928118393234,-122.68889617919922
0.7267552182163188,0.6300211416490487,-124.13333892822266
0.7305502846299811,0.6300211416490487,-124.37252044677734
0.7305502846299811,0.6321353065539113,-124.37353515625
0.7362428842504743,0.6321353065539113,-124.86799621582031
0.7362428842504743,0.638477801268499,-126.51255798339844
0.7400379506641366,0.638477801268499,-127.00111389160156
0.7400379506641366,0.6405919661733616,-127.1793441772461
0.7495256166982922,0.6405919661733616,-130.52395629882812
0.7495256166982922,0.642706131078224,-130.75611877441406
0.7514231499051234,0.642706131078224,-130.96546936035156
0.7514231499051234,0.6448202959830867,-131.2064971923828
0.7571157495256167,0.6448202959830867,-131.7346649169922
0.7571157495256167,0.6469344608879493,-132.6698455810547
0.7590132827324478,0.6469344608879493,-132.80162048339844
0.7590132827324478,0.6490486257928119,-133.4037322998047
0.7666034155597723,0.6490486257928119,-135.5175323486328
0.7666034155597723,0.6511627906976745,-135.8026123046875
0.7703984819734345,0.6511627906976745,-136.2990264892578
0.7703984819734345,0.6638477801268499,-137.94842529296875
0.7722960151802657,0.6638477801268499,-138.4558563232422
0.7722960151802657,0.6659619450317125,-138.6370086669922
0.7760910815939279,0.6659619450317125,-138.7963409423828
0.7760910815939279,0.6680761099365751,-139.76658630371094
0.7817836812144212,0.6680761099365751,-140.09019470214844
0.7817836812144212,0.6723044397463002,-140.42506408691406
0.7836812144212524,0.6723044397463002,-141.14862060546875
0.7836812144212524,0.6765327695560254,-141.22665405273438
0.7855787476280834,0.6765327695560254,-141.4785919189453
0.7855787476280834,0.678646934460888,-142.95196533203125
0.7893738140417458,0.678646934460888,-143.62469482421875
0.7893738140417458,0.6871035940803383,-144.9928741455078
0.793168880455408,0.6871035940803383,-145.7721405029297
0.793168880455408,0.6955602536997886,-146.12322998046875
0.7950664136622391,0.6955602536997886,-146.56985473632812
0.7950664136622391,0.6976744186046512,-146.81228637695312
0.7969639468690702,0.6976744186046512,-147.28004455566406
0.7969639468690702,0.6997885835095138,-147.3800048828125
0.8007590132827325,0.6997885835095138,-148.55136108398438
0.8007590132827325,0.7061310782241015,-149.36228942871094
0.8026565464895635,0.7061310782241015,-150.0411376953125
0.8045540796963947,0.7082452431289641,-150.16261291503906
0.8045540796963947,0.7103594080338267,-150.40216064453125
0.8064516129032258,0.7103594080338267,-150.77296447753906
0.8064516129032258,0.7124735729386892,-151.0075225830078
0.8102466793168881,0.7124735729386892,-151.9132537841797
0.8102466793168881,0.7145877378435518,-152.542236328125
0.8140417457305503,0.7145877378435518,-153.2604522705078
0.8140417457305503,0.718816067653277,-153.5814666748047
0.8159392789373814,0.718816067653277,-153.7681121826172
0.8159392789373814,0.7230443974630021,-154.3090057373047
0.8197343453510436,0.7230443974630021,-154.67735290527344
0.8197343453510436,0.7315010570824524,-156.3379669189453
0.825426944971537,0.7315010570824524,-157.95130920410156
0.825426944971537,0.733615221987315,-157.98822021484375
0.8273244781783681,0.733615221987315,-158.08377075195312
0.8273244781783681,0.7357293868921776,-159.00442504882812
0.8330170777988615,0.7357293868921776,-160.4005126953125
0.8330170777988615,0.7378435517970402,-160.6987762451172
0.8349146110056926,0.7378435517970402,-160.88731384277344
0.8349146110056926,0.7420718816067653,-161.2669677734375
0.8368121442125237,0.7420718816067653,-162.7670440673828
0.8368121442125237,0.7441860465116279,-162.92926025390625
0.8387096774193549,0.7441860465116279,-164.4439239501953
0.8387096774193549,0.7463002114164905,-164.4489288330078
0.8406072106261859,0.7463002114164905,-164.57814025878906
0.8406072106261859,0.7526427061310782,-165.32984924316406
0.8462998102466793,0.7526427061310782,-168.8844451904297
0.8462998102466793,0.7547568710359408,-168.90370178222656
0.8481973434535104,0.7547568710359408,-169.7255096435547
0.8481973434535104,0.7632135306553911,-170.40945434570312
0.8500948766603416,0.7632135306553911,-170.87423706054688
0.8500948766603416,0.7695560253699789,-171.96142578125
0.8538899430740038,0.7695560253699789,-172.4978790283203
0.8538899430740038,0.7716701902748414,-172.6360321044922
0.855787476280835,0.7716701902748414,-172.7878875732422
0.855787476280835,0.7843551797040169,-175.27574157714844
0.8633776091081594,0.7843551797040169,-178.19593811035156
0.8633776091081594,0.7885835095137421,-179.32135009765625
0.8652751423149905,0.7885835095137421,-179.80982971191406
0.8652751423149905,0.7906976744186046,-179.81942749023438
0.8709677419354839,0.7906976744186046,-181.27012634277344
0.8709677419354839,0.7991543340380549,-185.91079711914062
0.872865275142315,0.7991543340380549,-186.16583251953125
0.872865275142315,0.8012684989429175,-186.29165649414062
0.8766603415559773,0.8012684989429175,-186.85000610351562
0.8766603415559773,0.8054968287526427,-187.66165161132812
0.8785578747628083,0.8054968287526427,-188.01007080078125
0.8785578747628083,0.8076109936575053,-188.56564331054688
0.8861480075901328,0.8076109936575053,-191.2263946533203
0.8861480075901328,0.8097251585623678,-192.14205932617188
0.888045540796964,0.8097251585623678,-193.05575561523438
0.888045540796964,0.8160676532769556,-194.11619567871094
0.889943074003795,0.8160676532769556,-194.4513702392578
0.889943074003795,0.8181818181818182,-194.6819305419922
0.8918406072106262,0.8181818181818182,-195.86810302734375
0.8918406072106262,0.8202959830866807,-195.8967742919922
0.8956356736242884,0.8202959830866807,-196.30560302734375
0.8956356736242884,0.8224101479915433,-196.55230712890625
0.8975332068311196,0.8224101479915433,-198.06924438476562
0.8975332068311196,0.8308668076109936,-200.77130126953125
0.8994307400379506,0.8308668076109936,-201.39857482910156
0.8994307400379506,0.8350951374207188,-204.4149169921875
0.9013282732447818,0.8350951374207188,-205.23414611816406
0.9013282732447818,0.8393234672304439,-206.14324951171875
0.9032258064516129,0.8393234672304439,-206.36109924316406
0.9032258064516129,0.854122621564482,-211.4089813232422
0.905123339658444,0.854122621564482,-213.07815551757812
0.905123339658444,0.8604651162790697,-214.9867401123047
0.9070208728652751,0.8604651162790697,-216.31541442871094
0.9070208728652751,0.864693446088795,-218.00784301757812
0.9108159392789373,0.864693446088795,-218.47738647460938
0.9108159392789373,0.86892177589852,-226.11029052734375
0.9127134724857685,0.86892177589852,-226.1483612060547
0.9127134724857685,0.8752642706131079,-231.53912353515625
0.9146110056925996,0.8752642706131079,-231.9013214111328
0.9146110056925996,0.8816067653276956,-237.36074829101562
0.9184060721062619,0.8816067653276956,-238.65045166015625
0.9184060721062619,0.8837209302325582,-240.00767517089844
0.920303605313093,0.8837209302325582,-240.25936889648438
0.920303605313093,0.8858350951374208,-240.7706298828125
0.9222011385199241,0.8858350951374208,-243.74099731445312
0.9222011385199241,0.8900634249471459,-246.08152770996094
0.9259962049335864,0.8900634249471459,-248.25413513183594
0.9259962049335864,0.8921775898520085,-248.75656127929688
0.9354838709677419,0.8921775898520085,-252.5880126953125
0.9354838709677419,0.8964059196617337,-253.0328369140625
0.937381404174573,0.8964059196617337,-253.50927734375
0.937381404174573,0.9027484143763214,-260.106201171875
0.9392789373814042,0.9027484143763214,-262.2017517089844
0.9392789373814042,0.904862579281184,-266.043212890625
0.9411764705882353,0.904862579281184,-266.36029052734375
0.9411764705882353,0.9069767441860465,-268.511962890625
0.9449715370018975,0.9069767441860465,-277.7436218261719
0.9449715370018975,0.9112050739957717,-289.67437744140625
0.9468690702087287,0.9112050739957717,-291.0177307128906
0.9468690702087287,0.919661733615222,-294.10491943359375
0.9487666034155597,0.919661733615222,-294.7861633300781
0.9487666034155597,0.9323467230443975,-302.5583190917969
0.9506641366223909,0.9323467230443975,-306.3341979980469
0.9506641366223909,0.9365750528541226,-317.35943603515625
0.952561669829222,0.9365750528541226,-317.92138671875
0.952561669829222,0.9408033826638478,-326.13287353515625
0.9544592030360531,0.9408033826638478,-326.18109130859375
0.9544592030360531,0.9471458773784355,-330.9931945800781
0.9563567362428842,0.9471458773784355,-335.0769348144531
0.9563567362428842,0.9492600422832981,-335.18670654296875
0.9582542694497154,0.9492600422832981,-336.1132507324219
0.9582542694497154,0.9513742071881607,-336.899169921875
0.9639468690702088,0.9513742071881607,-353.4636535644531
0.9639468690702088,0.9577167019027484,-359.7525634765625
0.9658444022770398,0.9577167019027484,-361.7799072265625
0.9658444022770398,0.9619450317124736,-372.528076171875
0.967741935483871,0.9619450317124736,-373.86041259765625
0.967741935483871,0.9661733615221987,-376.8736572265625
0.9715370018975332,0.9661733615221987,-387.6863098144531
0.9715370018975332,0.9746300211416491,-414.0726623535156
0.9734345351043643,0.9746300211416491,-423.4224548339844
0.9734345351043643,0.9767441860465116,-425.405517578125
0.9753320683111955,0.9767441860465116,-429.20819091796875
0.9753320683111955,0.9788583509513742,-435.51885986328125
0.9791271347248577,0.9788583509513742,-442.71661376953125
0.9791271347248577,0.9809725158562368,-446.7602844238281
0.9848197343453511,0.9809725158562368,-462.232421875
0.9848197343453511,0.9830866807610994,-464.6644287109375
0.9886148007590133,0.9830866807610994,-481.9913024902344
0.9886148007590133,0.9873150105708245,-484.920166015625
0.9905123339658444,0.9873150105708245,-556.042724609375
0.9905123339658444,0.9894291754756871,-571.5709838867188
0.9962049335863378,0.9894291754756871,-630.9159545898438
0.9962049335863378,0.9915433403805497,-632.044189453125
0.9981024667931688,0.9915433403805497,-660.239013671875
0.9981024667931688,0.9978858350951374,-760.2091064453125
1.0,0.9978858350951374,-769.3448486328125
1.0,1.0,-846.034423828125


==> figs/data/standard_ngram_k=7_ref_ppl_ratio_phi-1_5_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.5707619606204217
0.03984819734345351,0.0,-0.719145983326076
0.03984819734345351,0.0021141649048625794,-0.7212599755328685
0.04554079696394687,0.0021141649048625794,-0.729254279671588
0.04554079696394687,0.004228329809725159,-0.7308500170094417
0.051233396584440226,0.004228329809725159,-0.73530979135332
0.051233396584440226,0.006342494714587738,-0.7362011616872712
0.06261859582542695,0.006342494714587738,-0.7457162023234185
0.06261859582542695,0.010570824524312896,-0.7518234879372959
0.08349146110056926,0.010570824524312896,-0.762373751082366
0.08349146110056926,0.014799154334038054,-0.764900673395008
0.09108159392789374,0.014799154334038054,-0.766813093322776
0.09108159392789374,0.016913319238900635,-0.767330104909308
0.09487666034155598,0.016913319238900635,-0.7692346071703671
0.09487666034155598,0.019027484143763214,-0.7705652921522668
0.1062618595825427,0.019027484143763214,-0.7755555225315036
0.1062618595825427,0.021141649048625793,-0.7761737518694116
0.10815939278937381,0.021141649048625793,-0.7772468513110935
0.10815939278937381,0.023255813953488372,-0.777491509819662
0.11195445920303605,0.023255813953488372,-0.7798240199293082
0.11195445920303605,0.02536997885835095,-0.7806601690052042
0.1157495256166983,0.02536997885835095,-0.7811590109109233
0.1157495256166983,0.02748414376321353,-0.781200546463021
0.11954459203036052,0.02748414376321353,-0.7820659039865244
0.11954459203036052,0.02959830866807611,-0.7832197500473532
0.1442125237191651,0.02959830866807611,-0.7910791165868639
0.1442125237191651,0.03171247357293869,-0.7913495338444647
0.15749525616698293,0.03171247357293869,-0.7936939553541005
0.15749525616698293,0.03805496828752643,-0.7941682094683946
0.17267552182163187,0.03805496828752643,-0.7969805963816717
0.17267552182163187,0.040169133192389,-0.7974004282301004
0.1840607210626186,0.040169133192389,-0.8050079008659267
0.1840607210626186,0.042283298097251586,-0.805326501579948
0.19734345351043645,0.042283298097251586,-0.8100006300505667
0.19734345351043645,0.04439746300211417,-0.8100641924263168
0.2030360531309298,0.04439746300211417,-0.8108746985055807
0.2030360531309298,0.046511627906976744,-0.8109614079226206
0.20872865275142316,0.046511627906976744,-0.8133289112240287
0.20872865275142316,0.048625792811839326,-0.8138056116614374
0.21062618595825428,0.048625792811839326,-0.8139763453447153
0.21062618595825428,0.0507399577167019,-0.8141514215882634
0.22580645161290322,0.0507399577167019,-0.8200002010525098
0.22580645161290322,0.05496828752642706,-0.8210769712958486
0.2314990512333966,0.05496828752642706,-0.8235439517699672
0.2314990512333966,0.05708245243128964,-0.8235575096346958
0.23529411764705882,0.05708245243128964,-0.8236456081145633
0.23529411764705882,0.05919661733615222,-0.8238146302718571
0.23719165085388993,0.05919661733615222,-0.823940528057586
0.23719165085388993,0.06342494714587738,-0.825629706569722
0.2409867172675522,0.06342494714587738,-0.8260021710102883
0.2409867172675522,0.06765327695560254,-0.8267460316991347
0.2428842504743833,0.06765327695560254,-0.8278154788307681
0.2428842504743833,0.06976744186046512,-0.8278632256256817
0.24478178368121442,0.06976744186046512,-0.8279435892019167
0.24478178368121442,0.07822410147991543,-0.8298149131148005
0.24667931688804554,0.07822410147991543,-0.8302560700579713
0.24667931688804554,0.0824524312896406,-0.8311070435016308
0.24857685009487665,0.0824524312896406,-0.8313578439288749
0.24857685009487665,0.08456659619450317,-0.8313831141236476
0.25426944971537,0.08456659619450317,-0.8320819232037246
0.25426944971537,0.08668076109936575,-0.8328222847291055
0.25616698292220114,0.08668076109936575,-0.8329688770299511
0.25616698292220114,0.09513742071881606,-0.8333330565897257
0.25806451612903225,0.09513742071881606,-0.833567229388972
0.25806451612903225,0.09725158562367865,-0.8337705840455288
0.2637571157495256,0.09725158562367865,-0.8340721884740919
0.2637571157495256,0.09936575052854123,-0.8348178391418746
0.269449715370019,0.09936575052854123,-0.8366729884813708
0.269449715370019,0.10782241014799154,-0.8374726498046561
0.27703984819734345,0.10782241014799154,-0.8383083978808038
0.27703984819734345,0.10993657505285412,-0.8384109077496469
0.27893738140417457,0.10993657505285412,-0.8390795519966944
0.27893738140417457,0.11205073995771671,-0.8391008784006617
0.2808349146110057,0.11205073995771671,-0.8397381869344392
0.2808349146110057,0.11416490486257928,-0.8402433695816485
0.2827324478178368,0.11416490486257928,-0.8402461498370252
0.2827324478178368,0.11627906976744186,-0.8404624723149093
0.2922201138519924,0.11627906976744186,-0.8421862893203323
0.2922201138519924,0.11839323467230443,-0.8422864930878009
0.29411764705882354,0.11839323467230443,-0.8428990887219101
0.29411764705882354,0.12896405919661733,-0.8440111091414052
0.29601518026565465,0.12896405919661733,-0.8440394093068355
0.29601518026565465,0.13107822410147993,-0.8440593674959396
0.2998102466793169,0.13107822410147993,-0.8442996377994584
0.2998102466793169,0.13530655391120508,-0.8449474480126331
0.30740037950664134,0.13530655391120508,-0.8462176460775497
0.30740037950664134,0.13742071881606766,-0.8463326984508902
0.31688804554079697,0.13742071881606766,-0.8472423233989989
0.31688804554079697,0.13953488372093023,-0.8472672278347446
0.3187855787476281,0.13953488372093023,-0.8475979301736455
0.3187855787476281,0.1416490486257928,-0.8478761071337616
0.3206831119544592,0.1416490486257928,-0.8482544725792417
0.3206831119544592,0.14376321353065538,-0.8482910972366664
0.32447817836812143,0.14376321353065538,-0.8483848549665683
0.32447817836812143,0.14799154334038056,-0.8488958656695357
0.32637571157495254,0.14799154334038056,-0.8492787263056061
0.32637571157495254,0.15010570824524314,-0.8493740373170902
0.32827324478178366,0.15010570824524314,-0.849382724125623
0.32827324478178366,0.1522198731501057,-0.8495702058038545
0.3396584440227704,0.1522198731501057,-0.8503451623507292
0.3396584440227704,0.1543340380549683,-0.8504546531982635
0.349146110056926,0.1543340380549683,-0.8511175224932115
0.349146110056926,0.15644820295983086,-0.8512207740725877
0.3548387096774194,0.15644820295983086,-0.8515862559046123
0.3548387096774194,0.15856236786469344,-0.8517569396976027
0.3567362428842505,0.15856236786469344,-0.8520097571031022
0.3567362428842505,0.160676532769556,-0.8523170097981099
0.3605313092979127,0.160676532769556,-0.852430912255146
0.3605313092979127,0.16279069767441862,-0.852456141327647
0.36242884250474383,0.16279069767441862,-0.852499526156179
0.36242884250474383,0.16913319238900634,-0.8537753115448303
0.36432637571157495,0.16913319238900634,-0.8539193952337264
0.36432637571157495,0.17124735729386892,-0.853927702281483
0.3700189753320683,0.17124735729386892,-0.8546660234651879
0.3700189753320683,0.17547568710359407,-0.8550394622032118
0.3776091081593928,0.17547568710359407,-0.8565102233031269
0.3776091081593928,0.17970401691331925,-0.8569226748324337
0.396584440227704,0.17970401691331925,-0.8582420002910875
0.396584440227704,0.18181818181818182,-0.8583448754285385
0.40037950664136623,0.18181818181818182,-0.8587381485849356
0.40037950664136623,0.1839323467230444,-0.8587567882079131
0.4098671726755218,0.1839323467230444,-0.8606922707810424
0.4098671726755218,0.18604651162790697,-0.8607157042847923
0.4155597722960152,0.18604651162790697,-0.8617411326367916
0.4155597722960152,0.19238900634249473,-0.8622175753250902
0.4269449715370019,0.19238900634249473,-0.8644711662394885
0.4269449715370019,0.19661733615221988,-0.8646461650441667
0.44022770398481975,0.19661733615221988,-0.8657166180699792
0.44022770398481975,0.19873150105708245,-0.8658866319439332
0.444022770398482,0.19873150105708245,-0.8664991744382058
0.444022770398482,0.2029598308668076,-0.8667027829800116
0.4459203036053131,0.2029598308668076,-0.8667911214061599
0.4459203036053131,0.20718816067653276,-0.8671570643888983
0.4497153700189753,0.20718816067653276,-0.8673440508120382
0.4497153700189753,0.21141649048625794,-0.8676581573652314
0.4648956356736243,0.21141649048625794,-0.8687600958057149
0.4648956356736243,0.21987315010570824,-0.8694951078631746
0.4686907020872865,0.21987315010570824,-0.8701543476275878
0.4686907020872865,0.22410147991543342,-0.8710700809918424
0.47058823529411764,0.22410147991543342,-0.8717338119887547
0.47058823529411764,0.226215644820296,-0.8717574290282334
0.4781783681214421,0.226215644820296,-0.8723285286417668
0.4781783681214421,0.22832980972515857,-0.8723801577585223
0.48007590132827327,0.22832980972515857,-0.872505016754076
0.48007590132827327,0.23255813953488372,-0.8725912491498526
0.4857685009487666,0.23255813953488372,-0.8731096913005261
0.4857685009487666,0.24735729386892177,-0.8745184639535273
0.48956356736242884,0.24735729386892177,-0.8750702701056265
0.48956356736242884,0.25158562367864695,-0.8757766176029497
0.4952561669829222,0.25158562367864695,-0.8760295433537791
0.4952561669829222,0.2536997885835095,-0.8761552895428575
0.4971537001897533,0.2536997885835095,-0.8761593491719596
0.4971537001897533,0.26004228329809725,-0.8767238953641848
0.5009487666034156,0.26004228329809725,-0.8771877139239278
0.5009487666034156,0.2642706131078224,-0.877815785435428
0.5047438330170778,0.2642706131078224,-0.8782632912684105
0.5047438330170778,0.266384778012685,-0.8783300386687621
0.5066413662239089,0.266384778012685,-0.8783842701622984
0.5066413662239089,0.27061310782241016,-0.8791896901884552
0.50853889943074,0.27061310782241016,-0.8792497761955017
0.50853889943074,0.2727272727272727,-0.8794084582130895
0.5104364326375711,0.2727272727272727,-0.8794324027490308
0.5104364326375711,0.2769556025369979,-0.8795481183924222
0.5142314990512334,0.2769556025369979,-0.8800406869793634
0.5142314990512334,0.27906976744186046,-0.88009692376577
0.5161290322580645,0.27906976744186046,-0.8801174762988787
0.5161290322580645,0.2938689217758985,-0.8808910092780432
0.5180265654648957,0.2938689217758985,-0.8812665810361436
0.5180265654648957,0.2959830866807611,-0.8815225766728545
0.5199240986717267,0.2959830866807611,-0.8816092387817489
0.5199240986717267,0.29809725158562367,-0.881677023850966
0.523719165085389,0.29809725158562367,-0.8817911498522505
0.523719165085389,0.30655391120507397,-0.882255257440956
0.5313092979127134,0.30655391120507397,-0.8828865405242853
0.5313092979127134,0.3150105708245243,-0.8829330641046846
0.5332068311195446,0.3150105708245243,-0.8829833504556599
0.5332068311195446,0.3171247357293869,-0.8830070006851131
0.5351043643263758,0.3171247357293869,-0.8830704153423359
0.5351043643263758,0.321353065539112,-0.8831529626185255
0.538899430740038,0.321353065539112,-0.8835162253766904
0.538899430740038,0.32346723044397463,-0.8835786551526623
0.5426944971537002,0.32346723044397463,-0.8838821205884397
0.5426944971537002,0.32558139534883723,-0.8842174979966864
0.5445920303605313,0.32558139534883723,-0.8842891835257964
0.5445920303605313,0.3298097251585624,-0.8849685990347483
0.5483870967741935,0.3298097251585624,-0.8852846029801594
0.5483870967741935,0.33403805496828753,-0.8858104143967241
0.5521821631878557,0.33403805496828753,-0.8861795625080277
0.5521821631878557,0.3361522198731501,-0.8864193439737503
0.5559772296015181,0.3361522198731501,-0.8866697948468182
0.5559772296015181,0.3382663847780127,-0.8866973797000803
0.5616698292220114,0.3382663847780127,-0.8872126021061757
0.5616698292220114,0.34249471458773784,-0.8876992275399163
0.5635673624288425,0.34249471458773784,-0.8878240966916104
0.5635673624288425,0.34460887949260044,-0.8880824579412345
0.5673624288425048,0.34460887949260044,-0.8881654860593046
0.5673624288425048,0.3488372093023256,-0.8883151693749375
0.5692599620493358,0.3488372093023256,-0.8888869706819467
0.5692599620493358,0.35095137420718814,-0.8889874471965532
0.5787476280834914,0.35095137420718814,-0.8894183707736717
0.5787476280834914,0.35306553911205074,-0.8897647048586834
0.5844402277039848,0.35306553911205074,-0.8903028442241879
0.5844402277039848,0.35517970401691334,-0.8904773944789593
0.5863377609108159,0.35517970401691334,-0.890600174278073
0.5863377609108159,0.3572938689217759,-0.8906530608607425
0.5882352941176471,0.3572938689217759,-0.8907392983306452
0.5882352941176471,0.36363636363636365,-0.8913885257885767
0.5901328273244781,0.36363636363636365,-0.8916419101712407
0.5901328273244781,0.3657505285412262,-0.8917187604763643
0.5939278937381404,0.3657505285412262,-0.8921272575796843
0.5939278937381404,0.37209302325581395,-0.8923936357622211
0.5977229601518027,0.37209302325581395,-0.8927162132202451
0.5977229601518027,0.3763213530655391,-0.893194249232355
0.6015180265654649,0.3763213530655391,-0.893342095035947
0.6015180265654649,0.38054968287526425,-0.8937429437547123
0.6053130929791272,0.38054968287526425,-0.8943838786166922
0.6053130929791272,0.386892177589852,-0.8949337465159023
0.6129032258064516,0.386892177589852,-0.8955985924821246
0.6129032258064516,0.39323467230443976,-0.8963182731915047
0.6223908918406073,0.39323467230443976,-0.8970269132363895
0.6223908918406073,0.40380549682875266,-0.898141249448954
0.6242884250474383,0.40380549682875266,-0.8981885435060529
0.6242884250474383,0.4080338266384778,-0.8985295830875382
0.6261859582542695,0.4080338266384778,-0.8985773860101592
0.6261859582542695,0.41014799154334036,-0.8989222157015646
0.6299810246679317,0.41014799154334036,-0.8992470774717655
0.6299810246679317,0.4143763213530655,-0.8994280484146003
0.635673624288425,0.4143763213530655,-0.8999402921808548
0.635673624288425,0.42071881606765327,-0.900389088528366
0.6375711574952562,0.42071881606765327,-0.9005569376158902
0.6375711574952562,0.42283298097251587,-0.9008301955269247
0.6394686907020873,0.42283298097251587,-0.9012636594334249
0.6394686907020873,0.4249471458773784,-0.9013194357087141
0.6432637571157496,0.4249471458773784,-0.9016842944907617
0.6432637571157496,0.42917547568710357,-0.9019299304477784
0.6451612903225806,0.42917547568710357,-0.9019851864073322
0.6451612903225806,0.4376321353065539,-0.9027425088877604
0.6470588235294118,0.4376321353065539,-0.9033202412589213
0.6470588235294118,0.4397463002114165,-0.9035168625125388
0.650853889943074,0.4397463002114165,-0.9038789408285735
0.650853889943074,0.4439746300211416,-0.904089865725812
0.6546489563567363,0.4439746300211416,-0.904712314844446
0.6546489563567363,0.4503171247357294,-0.9049418203271116
0.6603415559772297,0.4503171247357294,-0.9051687065873382
0.6603415559772297,0.452431289640592,-0.9055470249311574
0.6622390891840607,0.452431289640592,-0.9061800709689469
0.6622390891840607,0.45454545454545453,-0.9064832651095593
0.6641366223908919,0.45454545454545453,-0.9068986899499103
0.6641366223908919,0.4608879492600423,-0.9076217003271803
0.6679316888045541,0.4608879492600423,-0.9078860482910726
0.6679316888045541,0.4693446088794926,-0.9103127316784786
0.6698292220113852,0.4693446088794926,-0.9106835819508342
0.6698292220113852,0.4799154334038055,-0.9121606068976211
0.6736242884250474,0.4799154334038055,-0.91244917531754
0.6736242884250474,0.48414376321353064,-0.9127323121227727
0.6793168880455408,0.48414376321353064,-0.9141271314688688
0.6793168880455408,0.4904862579281184,-0.9150636951670763
0.683111954459203,0.4904862579281184,-0.9152018648102368
0.683111954459203,0.492600422832981,-0.9152123652853402
0.6850094876660342,0.492600422832981,-0.915253778672545
0.6850094876660342,0.49471458773784355,-0.9154159156118836
0.6869070208728653,0.49471458773784355,-0.9155390928568835
0.6869070208728653,0.49682875264270615,-0.9156357314117163
0.6907020872865275,0.49682875264270615,-0.9159537273851542
0.6907020872865275,0.5010570824524313,-0.9160715602159617
0.6925996204933587,0.5010570824524313,-0.9161326492876446
0.6925996204933587,0.507399577167019,-0.9163177548941949
0.6944971537001897,0.507399577167019,-0.9166006208308567
0.6944971537001897,0.5095137420718816,-0.9170221447305341
0.7001897533206831,0.5095137420718816,-0.9174739755701306
0.7001897533206831,0.5116279069767442,-0.9178560359643988
0.7020872865275142,0.5116279069767442,-0.9181157743862346
0.7020872865275142,0.5179704016913319,-0.9185308079887334
0.7039848197343453,0.5179704016913319,-0.9185657084956517
0.7039848197343453,0.5243128964059197,-0.9188793579115753
0.7077798861480076,0.5243128964059197,-0.9190778705578828
0.7077798861480076,0.5369978858350951,-0.9196311330964982
0.7115749525616698,0.5369978858350951,-0.920419602208612
0.7115749525616698,0.5391120507399577,-0.9204326923076924
0.713472485768501,0.5391120507399577,-0.9207848316537576
0.713472485768501,0.5412262156448203,-0.9208284430774212
0.7229601518026565,0.5412262156448203,-0.9213354798424809
0.7229601518026565,0.5517970401691332,-0.9220791457286432
0.7286527514231499,0.5517970401691332,-0.9223721259578663
0.7286527514231499,0.5560253699788583,-0.9226389060285207
0.7381404174573055,0.5560253699788583,-0.9232215402105833
0.7381404174573055,0.5644820295983086,-0.9238233963745444
0.7419354838709677,0.5644820295983086,-0.9241220536039414
0.7419354838709677,0.5687103594080338,-0.9244433683015931
0.7438330170777988,0.5687103594080338,-0.9245034235129626
0.7438330170777988,0.572938689217759,-0.9248482350341666
0.7476280834914611,0.572938689217759,-0.9253156341344401
0.7476280834914611,0.5771670190274841,-0.9265475545930337
0.7495256166982922,0.5771670190274841,-0.9265750271598092
0.7495256166982922,0.5835095137420718,-0.9269110428590526
0.7533206831119544,0.5835095137420718,-0.927316716457297
0.7533206831119544,0.587737843551797,-0.9274072469904557
0.7552182163187856,0.587737843551797,-0.927524380364137
0.7552182163187856,0.5961945031712473,-0.9287352721142411
0.7609108159392789,0.5961945031712473,-0.9297737775431691
0.7609108159392789,0.6004228329809725,-0.9304275503497513
0.7647058823529411,0.6004228329809725,-0.9305651267733116
0.7647058823529411,0.6046511627906976,-0.9309826508555057
0.7666034155597723,0.6046511627906976,-0.9310813462471781
0.7666034155597723,0.6131078224101479,-0.9319594929493884
0.7685009487666035,0.6131078224101479,-0.9320489247112822
0.7685009487666035,0.6152219873150105,-0.9321483741944603
0.7703984819734345,0.6152219873150105,-0.9324480564526331
0.7703984819734345,0.6173361522198731,-0.9326413728495607
0.7722960151802657,0.6173361522198731,-0.9327982198582719
0.7722960151802657,0.6215644820295984,-0.9333545993763214
0.7741935483870968,0.6215644820295984,-0.9336247860000256
0.7741935483870968,0.6300211416490487,-0.934897314136959
0.7760910815939279,0.6300211416490487,-0.9350082127683423
0.7760910815939279,0.642706131078224,-0.9367812446797501
0.777988614800759,0.642706131078224,-0.9369820205479452
0.777988614800759,0.6469344608879493,-0.937426015722841
0.7798861480075902,0.6469344608879493,-0.9380350161844723
0.7798861480075902,0.653276955602537,-0.9386857108904426
0.7855787476280834,0.653276955602537,-0.9390411368117246
0.7855787476280834,0.6553911205073996,-0.9391628554627122
0.7893738140417458,0.6553911205073996,-0.9393556917898784
0.7893738140417458,0.6575052854122622,-0.9394111952622288
0.7912713472485768,0.6575052854122622,-0.939832753380212
0.7912713472485768,0.6596194503171248,-0.9402488475245048
0.793168880455408,0.6596194503171248,-0.940312068403434
0.793168880455408,0.6617336152219874,-0.9403339443112826
0.7950664136622391,0.6617336152219874,-0.9404272588021511
0.7950664136622391,0.6638477801268499,-0.9404660665514001
0.7969639468690702,0.6638477801268499,-0.9404941420035836
0.7969639468690702,0.6659619450317125,-0.9408781880838855
0.8007590132827325,0.6659619450317125,-0.9420533902319255
0.8007590132827325,0.6723044397463002,-0.9421956856468644
0.8026565464895635,0.6723044397463002,-0.9424052332110288
0.8026565464895635,0.678646934460888,-0.9434556003540171
0.8045540796963947,0.678646934460888,-0.9434879680653843
0.8045540796963947,0.6807610993657506,-0.9435446248448169
0.8083491461100569,0.6807610993657506,-0.9437202563105982
0.8083491461100569,0.6828752642706131,-0.9437824615936045
0.8121442125237192,0.6828752642706131,-0.9439599526200967
0.8121442125237192,0.6892177589852009,-0.9445823943965208
0.8159392789373814,0.6892177589852009,-0.9449659014595876
0.8159392789373814,0.693446088794926,-0.9450653424404787
0.8178368121442126,0.693446088794926,-0.9450736164877049
0.8178368121442126,0.6955602536997886,-0.9453474881800376
0.8197343453510436,0.6955602536997886,-0.9454296546997214
0.8197343453510436,0.6976744186046512,-0.945431288845994
0.8235294117647058,0.6976744186046512,-0.945600155212555
0.8235294117647058,0.6997885835095138,-0.9461760227570822
0.825426944971537,0.6997885835095138,-0.946231335429356
0.825426944971537,0.7019027484143763,-0.9464846829141875
0.8273244781783681,0.7019027484143763,-0.9464909521925419
0.8273244781783681,0.7124735729386892,-0.9482093617959525
0.8311195445920304,0.7124735729386892,-0.9483359284488926
0.8311195445920304,0.7209302325581395,-0.9488110526744945
0.8330170777988615,0.7209302325581395,-0.9489742995201819
0.8330170777988615,0.7230443974630021,-0.949363406896964
0.8349146110056926,0.7230443974630021,-0.9493874715395799
0.8349146110056926,0.7357293868921776,-0.9502937167388089
0.8368121442125237,0.7357293868921776,-0.9505409816160086
0.8368121442125237,0.7399577167019028,-0.9506454062262718
0.8425047438330171,0.7399577167019028,-0.95117260257977
0.8425047438330171,0.7463002114164905,-0.9518158270338848
0.8444022770398482,0.7463002114164905,-0.9518334021126544
0.8444022770398482,0.7547568710359408,-0.953129900958331
0.8500948766603416,0.7547568710359408,-0.9536948159853862
0.8500948766603416,0.7568710359408034,-0.9540430088996665
0.8519924098671727,0.7568710359408034,-0.9547766197459776
0.8519924098671727,0.758985200845666,-0.9549334495442425
0.855787476280835,0.758985200845666,-0.9553970936744026
0.855787476280835,0.7610993657505285,-0.9554095826584316
0.857685009487666,0.7610993657505285,-0.9555061353069161
0.857685009487666,0.7632135306553911,-0.9556990549918584
0.8652751423149905,0.7632135306553911,-0.9575998061833297
0.8652751423149905,0.7695560253699789,-0.958701168652592
0.8671726755218216,0.7695560253699789,-0.959508880719487
0.8671726755218216,0.7758985200845666,-0.9606392974920608
0.8709677419354839,0.7758985200845666,-0.961602863176292
0.8709677419354839,0.7864693446088795,-0.963178489972605
0.872865275142315,0.7864693446088795,-0.9633496582530543
0.872865275142315,0.7928118393234672,-0.9652985063989076
0.8747628083491461,0.7928118393234672,-0.9654465307907021
0.8747628083491461,0.8054968287526427,-0.9671046243680493
0.8766603415559773,0.8054968287526427,-0.9671555356176439
0.8766603415559773,0.8097251585623678,-0.9679156908665106
0.8785578747628083,0.8097251585623678,-0.9681307972397839
0.8785578747628083,0.8118393234672304,-0.9682382960524556
0.8804554079696395,0.8118393234672304,-0.9684257975675324
0.8804554079696395,0.813953488372093,-0.9689294647680836
0.8823529411764706,0.813953488372093,-0.9690529761416597
0.8823529411764706,0.8224101479915433,-0.9701572490522808
0.8842504743833017,0.8224101479915433,-0.9705851232647941
0.8842504743833017,0.8329809725158562,-0.9730222580318122
0.8861480075901328,0.8329809725158562,-0.973290691593853
0.8861480075901328,0.8435517970401691,-0.9740104338266298
0.888045540796964,0.8435517970401691,-0.9745489415540156
0.888045540796964,0.8562367864693446,-0.9763634353283065
0.8918406072106262,0.8562367864693446,-0.9772463806038435
0.8918406072106262,0.8625792811839323,-0.9779758164043418
0.8937381404174574,0.8625792811839323,-0.9786858266043569
0.8937381404174574,0.864693446088795,-0.9789043614780875
0.8956356736242884,0.864693446088795,-0.979515790137519
0.8956356736242884,0.8731501057082452,-0.9821810624241111
0.8975332068311196,0.8731501057082452,-0.9822753663490803
0.8975332068311196,0.8752642706131079,-0.9829417652263904
0.9013282732447818,0.8752642706131079,-0.9841588935348988
0.9013282732447818,0.8773784355179705,-0.9844939145074201
0.9032258064516129,0.8773784355179705,-0.9845560067202707
0.9032258064516129,0.879492600422833,-0.9846189978411094
0.9108159392789373,0.879492600422833,-0.9880981934172377
0.9108159392789373,0.8816067653276956,-0.9885666077763574
0.9127134724857685,0.8816067653276956,-0.9887236161531789
0.9127134724857685,0.8879492600422833,-0.9892760559491698
0.920303605313093,0.8879492600422833,-0.9921213483524174
0.920303605313093,0.8900634249471459,-0.9926238703408644
0.9222011385199241,0.8900634249471459,-0.9929748010296819
0.9222011385199241,0.8942917547568711,-0.9936504133221516
0.9240986717267552,0.8942917547568711,-0.9959782983735853
0.9240986717267552,0.8985200845665962,-0.9966567128986153
0.9278937381404174,0.8985200845665962,-0.9973444521153542
0.9278937381404174,0.9006342494714588,-0.9976261834804696
0.9335863377609108,0.9006342494714588,-0.9986594314034521
0.9335863377609108,0.904862579281184,-1.000043047739767
0.9354838709677419,0.904862579281184,-1.0001764283976073
0.9354838709677419,0.9112050739957717,-1.0020561040491534
0.9411764705882353,0.9112050739957717,-1.003167642508076
0.9411764705882353,0.919661733615222,-1.0066794339781675
0.9430740037950665,0.919661733615222,-1.0069682453261053
0.9430740037950665,0.9217758985200846,-1.0072008236780503
0.9487666034155597,0.9217758985200846,-1.0107488585125404
0.9487666034155597,0.9281183932346723,-1.0123432305625621
0.952561669829222,0.9281183932346723,-1.0133408948953448
0.952561669829222,0.9302325581395349,-1.0136266942875918
0.9563567362428842,0.9302325581395349,-1.015019468201937
0.9563567362428842,0.9323467230443975,-1.016678102074207
0.9582542694497154,0.9323467230443975,-1.0166906849374073
0.9582542694497154,0.9344608879492601,-1.0170361850819252
0.9620493358633776,0.9344608879492601,-1.0174220774795382
0.9620493358633776,0.9386892177589852,-1.0181676598875251
0.9658444022770398,0.9386892177589852,-1.0205254167901863
0.9658444022770398,0.9408033826638478,-1.0209733121180342
0.967741935483871,0.9408033826638478,-1.021733942348913
0.967741935483871,0.9429175475687104,-1.0231529518591835
0.9715370018975332,0.9429175475687104,-1.0251074734515784
0.9715370018975332,0.9492600422832981,-1.0272993802777337
0.9734345351043643,0.9492600422832981,-1.0281043601782611
0.9734345351043643,0.9534883720930233,-1.031650568009234
0.9753320683111955,0.9534883720930233,-1.0323657925688483
0.9753320683111955,0.959830866807611,-1.0346336882880907
0.9772296015180265,0.959830866807611,-1.0355265538487832
0.9772296015180265,0.9746300211416491,-1.040396094581463
0.9810246679316889,0.9746300211416491,-1.0429937911845126
0.9810246679316889,0.9767441860465116,-1.0453856146130462
0.9829222011385199,0.9767441860465116,-1.049489380264801
0.9829222011385199,0.9788583509513742,-1.051829268598933
0.9848197343453511,0.9788583509513742,-1.053060097252549
0.9848197343453511,0.985200845665962,-1.0572546672950378
0.9886148007590133,0.985200845665962,-1.0646197998992721
0.9886148007590133,0.9873150105708245,-1.0656510703547455
0.9905123339658444,0.9873150105708245,-1.067080835898553
0.9905123339658444,0.9915433403805497,-1.0759917818409401
0.9981024667931688,0.9915433403805497,-1.0924525164138739
0.9981024667931688,0.9957716701902748,-1.1193977649489741
1.0,0.9957716701902748,-1.1265463178062
1.0,1.0,-1.2444119031051342


==> figs/data/standard_ngram_k=7_zlib_ratio_tpr_fpr.csv <==
tpr,fpr,threshold
0.0,0.0,inf
0.0018975332068311196,0.0,-0.008320784351892003
0.06641366223908918,0.0,-0.015202010093824577
0.06641366223908918,0.0021141649048625794,-0.015373028846724753
0.08538899430740038,0.0021141649048625794,-0.016982194206260744
0.08538899430740038,0.006342494714587738,-0.017118647668940272
0.09487666034155598,0.006342494714587738,-0.017416593740389216
0.09487666034155598,0.008456659619450317,-0.017529229282400572
0.0967741935483871,0.008456659619450317,-0.01779292636864682
0.0967741935483871,0.010570824524312896,-0.018194055044522848
0.09867172675521822,0.010570824524312896,-0.018203498694154805
0.09867172675521822,0.014799154334038054,-0.0183612798334478
0.10056925996204934,0.014799154334038054,-0.018486980839601982
0.10056925996204934,0.019027484143763214,-0.018533136034350414
0.10815939278937381,0.019027484143763214,-0.01873250752340108
0.10815939278937381,0.021141649048625793,-0.01877257213216697
0.11005692599620494,0.021141649048625793,-0.018814936802170938
0.11005692599620494,0.02536997885835095,-0.018877288746027256
0.1157495256166983,0.02536997885835095,-0.019129906732706436
0.1157495256166983,0.02959830866807611,-0.019174743046006783
0.11954459203036052,0.02959830866807611,-0.01919232822944276
0.11954459203036052,0.03171247357293869,-0.019238914207175925
0.12144212523719165,0.03171247357293869,-0.019465243270973754
0.12144212523719165,0.03382663847780127,-0.01952759306858099
0.127134724857685,0.03382663847780127,-0.019596553188860468
0.127134724857685,0.040169133192389,-0.019648725774893596
0.13282732447817835,0.040169133192389,-0.01974996899801587
0.13282732447817835,0.042283298097251586,-0.019829287673487808
0.13851992409867173,0.042283298097251586,-0.019974892530491742
0.13851992409867173,0.04439746300211417,-0.019982832272525806
0.14990512333965844,0.04439746300211417,-0.02029809807286118
0.14990512333965844,0.0507399577167019,-0.020386026029360748
0.15180265654648956,0.0507399577167019,-0.02041749238741477
0.15180265654648956,0.05496828752642706,-0.020499147446705623
0.15370018975332067,0.05496828752642706,-0.020519559014488792
0.15370018975332067,0.05919661733615222,-0.02053170433656417
0.15939278937381404,0.05919661733615222,-0.020656135731081264
0.15939278937381404,0.0613107822410148,-0.02066965234891999
0.16318785578747627,0.0613107822410148,-0.02084472110074105
0.16318785578747627,0.06553911205073996,-0.020957248527255258
0.1650853889943074,0.06553911205073996,-0.021132282396515274
0.1650853889943074,0.07822410147991543,-0.021297041895992862
0.16698292220113853,0.07822410147991543,-0.02131605568376581
0.16698292220113853,0.08879492600422834,-0.021593253322379297
0.17077798861480076,0.08879492600422834,-0.0216406352526723
0.17077798861480076,0.09090909090909091,-0.021686877150555086
0.1840607210626186,0.09090909090909091,-0.021894215043768823
0.1840607210626186,0.09725158562367865,-0.02195634252342091
0.18785578747628084,0.09725158562367865,-0.021993129797149125
0.18785578747628084,0.09936575052854123,-0.02202030679010152
0.18975332068311196,0.09936575052854123,-0.02202344987006771
0.18975332068311196,0.10359408033826638,-0.02225585400139857
0.1954459203036053,0.10359408033826638,-0.02242743845142443
0.1954459203036053,0.10570824524312897,-0.02244187739857456
0.19924098671726756,0.10570824524312897,-0.022544571249299084
0.19924098671726756,0.10782241014799154,-0.02262494685261907
0.2030360531309298,0.10782241014799154,-0.022663007272514784
0.2030360531309298,0.11416490486257928,-0.022765081100410554
0.2049335863377609,0.11416490486257928,-0.02277643749453926
0.2049335863377609,0.11839323467230443,-0.022949996267914014
0.20683111954459202,0.11839323467230443,-0.02297114988247508
0.20683111954459202,0.12473572938689217,-0.023081877633426968
0.21062618595825428,0.12473572938689217,-0.023164939340809952
0.21062618595825428,0.12896405919661733,-0.023199916759156492
0.21631878557874762,0.12896405919661733,-0.023382494621291543
0.21631878557874762,0.13107822410147993,-0.023382676899103828
0.222011385199241,0.13107822410147993,-0.023459582129626077
0.222011385199241,0.1331923890063425,-0.023467755785175397
0.22770398481973433,0.1331923890063425,-0.023514544377561473
0.22770398481973433,0.15010570824524314,-0.02382808641086012
0.22960151802656548,0.15010570824524314,-0.023874308343109742
0.22960151802656548,0.1522198731501057,-0.02387809983126756
0.2333965844402277,0.1522198731501057,-0.02392057939009233
0.2333965844402277,0.16279069767441862,-0.023993934222630093
0.23908918406072105,0.16279069767441862,-0.024098829214486278
0.23908918406072105,0.16701902748414377,-0.024122392083369568
0.2409867172675522,0.16701902748414377,-0.02412486717429265
0.2409867172675522,0.1733615221987315,-0.024148550122145895
0.2428842504743833,0.1733615221987315,-0.024158775989362363
0.2428842504743833,0.17758985200845667,-0.024293473540197986
0.24478178368121442,0.17758985200845667,-0.0243099609375
0.24478178368121442,0.18181818181818182,-0.024328724266417464
0.24857685009487665,0.18181818181818182,-0.024418202595538403
0.24857685009487665,0.18816067653276955,-0.024485313176907227
0.2504743833017078,0.18816067653276955,-0.0245053236397149
0.2504743833017078,0.19027484143763213,-0.02451287239183154
0.2523719165085389,0.19027484143763213,-0.02451904330934797
0.2523719165085389,0.19238900634249473,-0.024565486907958987
0.25616698292220114,0.19238900634249473,-0.024580698042234107
0.25616698292220114,0.19873150105708245,-0.0247089954234758
0.25806451612903225,0.19873150105708245,-0.02480381915443822
0.25806451612903225,0.20507399577167018,-0.02485472652616101
0.25996204933586337,0.20507399577167018,-0.024869879920443733
0.25996204933586337,0.20930232558139536,-0.02490237619824894
0.2618595825426945,0.20930232558139536,-0.024907632245275074
0.2618595825426945,0.2135306553911205,-0.024986984383346688
0.2637571157495256,0.2135306553911205,-0.02504330740484724
0.2637571157495256,0.21987315010570824,-0.025129446787110616
0.2656546489563567,0.21987315010570824,-0.025138551084250525
0.2656546489563567,0.2219873150105708,-0.025167718162547856
0.27893738140417457,0.2219873150105708,-0.025307623715324197
0.27893738140417457,0.22410147991543342,-0.02534407882003097
0.2922201138519924,0.22410147991543342,-0.025585277660472975
0.2922201138519924,0.23044397463002114,-0.02567079874154145
0.29601518026565465,0.23044397463002114,-0.025723193415136087
0.29601518026565465,0.23255813953488372,-0.025736351013183594
0.3055028462998102,0.23255813953488372,-0.02586547567016317
0.3055028462998102,0.24101479915433405,-0.026005093623495932
0.3092979127134725,0.24101479915433405,-0.026158011459044853
0.3092979127134725,0.2452431289640592,-0.026184214981349964
0.31499051233396586,0.2452431289640592,-0.026223291750551242
0.31499051233396586,0.24735729386892177,-0.026325820939977027
0.3187855787476281,0.24735729386892177,-0.02644592693633872
0.3187855787476281,0.24947145877378435,-0.0265242135969675
0.32447817836812143,0.24947145877378435,-0.026546531053459117
0.32447817836812143,0.25158562367864695,-0.026585762239175154
0.33206831119544594,0.25158562367864695,-0.026740561286322503
0.33206831119544594,0.2536997885835095,-0.02679545199709241
0.33586337760910817,0.2536997885835095,-0.026810890034893266
0.33586337760910817,0.2558139534883721,-0.02681164779245164
0.3396584440227704,0.2558139534883721,-0.026884096640127676
0.3396584440227704,0.26215644820295986,-0.026933275999484935
0.34345351043643263,0.26215644820295986,-0.02698726683624031
0.34345351043643263,0.2642706131078224,-0.0270200763845103
0.34535104364326374,0.2642706131078224,-0.027020244775541796
0.34535104364326374,0.266384778012685,-0.027038399732883075
0.34724857685009486,0.266384778012685,-0.027082537887687972
0.34724857685009486,0.26849894291754756,-0.027185446118551587
0.349146110056926,0.26849894291754756,-0.02718735203598485
0.349146110056926,0.2727272727272727,-0.027241118684632252
0.3510436432637571,0.2727272727272727,-0.02725661947327663
0.3510436432637571,0.27906976744186046,-0.02732863871802833
0.35294117647058826,0.27906976744186046,-0.027352907562828203
0.35294117647058826,0.28118393234672306,-0.02739187284957531
0.3567362428842505,0.28118393234672306,-0.027484683842622034
0.3567362428842505,0.2854122621564482,-0.027512489784402242
0.36622390891840606,0.2854122621564482,-0.027716175174496878
0.36622390891840606,0.2917547568710359,-0.027839371864030064
0.3700189753320683,0.2917547568710359,-0.027895564921418127
0.3700189753320683,0.2938689217758985,-0.02790709755637429
0.3719165085388994,0.2938689217758985,-0.028010907240316903
0.3719165085388994,0.29809725158562367,-0.028024332395885705
0.3776091081593928,0.29809725158562367,-0.02809531600387008
0.3776091081593928,0.3023255813953488,-0.028126868687987243
0.3795066413662239,0.3023255813953488,-0.028152492841084797
0.3795066413662239,0.3086680761099366,-0.02822886680066278
0.38330170777988615,0.3086680761099366,-0.028284786058508832
0.38330170777988615,0.3150105708245243,-0.02837867241401177
0.38519924098671726,0.3150105708245243,-0.028422625015891368
0.38519924098671726,0.3171247357293869,-0.028487374762134716
0.3889943074003795,0.3171247357293869,-0.028557115164461723
0.3889943074003795,0.321353065539112,-0.02859445940920245
0.3908918406072106,0.321353065539112,-0.028617548091070994
0.3908918406072106,0.32346723044397463,-0.028617928509532622
0.3946869070208729,0.32346723044397463,-0.028687972402184958
0.3946869070208729,0.3276955602536998,-0.028701640189962185
0.396584440227704,0.3276955602536998,-0.028708663641237746
0.396584440227704,0.3298097251585624,-0.02874279635906833
0.3984819734345351,0.3298097251585624,-0.028763812521229618
0.3984819734345351,0.33192389006342493,-0.028764304832175926
0.40417457305502846,0.33192389006342493,-0.0288846145555811
0.40417457305502846,0.33403805496828753,-0.028896718628258784
0.4117647058823529,0.33403805496828753,-0.028961941295854388
0.4117647058823529,0.3382663847780127,-0.02899819254223766
0.4174573055028463,0.3382663847780127,-0.02908507610054173
0.4174573055028463,0.3403805496828753,-0.029130316840277778
0.41935483870967744,0.3403805496828753,-0.029132755074340124
0.41935483870967744,0.34249471458773784,-0.029142495357629025
0.4250474383301708,0.34249471458773784,-0.029202103668432542
0.4250474383301708,0.3594080338266385,-0.02952305385044643
0.43453510436432635,0.3594080338266385,-0.029708681684057475
0.43453510436432635,0.3678646934460888,-0.029822748898598875
0.4364326375711575,0.3678646934460888,-0.02988911290322581
0.4364326375711575,0.37420718816067655,-0.029934995936037535
0.43833017077798864,0.37420718816067655,-0.02994609832763672
0.43833017077798864,0.3763213530655391,-0.02998629652682387
0.44212523719165087,0.3763213530655391,-0.030079951417299827
0.44212523719165087,0.38054968287526425,-0.030138910381403705
0.4459203036053131,0.38054968287526425,-0.030292022188836767
0.4459203036053131,0.38266384778012685,-0.030310299503987722
0.4497153700189753,0.38266384778012685,-0.030330063697447934
0.4497153700189753,0.386892177589852,-0.03037597931714922
0.45540796963946867,0.386892177589852,-0.030443474264705884
0.45540796963946867,0.3890063424947146,-0.030444827495805366
0.4648956356736243,0.3890063424947146,-0.0305535827020202
0.4648956356736243,0.39112050739957716,-0.030559811190863127
0.4667931688804554,0.39112050739957716,-0.0305638687253937
0.4667931688804554,0.39323467230443976,-0.030571023364335554
0.4686907020872865,0.39323467230443976,-0.030572906048559337
0.4686907020872865,0.3953488372093023,-0.030616170372403835
0.47058823529411764,0.3953488372093023,-0.030619377367424244
0.47058823529411764,0.3974630021141649,-0.030628661178251335
0.47438330170777987,0.3974630021141649,-0.030729242218584217
0.47438330170777987,0.40380549682875266,-0.030871798208768633
0.4781783681214421,0.40380549682875266,-0.030910899516056422
0.4781783681214421,0.4080338266384778,-0.030979447575458084
0.4819734345351044,0.4080338266384778,-0.031070437131228146
0.4819734345351044,0.41014799154334036,-0.031074928750797193
0.4838709677419355,0.41014799154334036,-0.031079597485847488
0.4838709677419355,0.41226215644820297,-0.031141157670454545
0.48956356736242884,0.41226215644820297,-0.031210971193933297
0.48956356736242884,0.4143763213530655,-0.03127402653769841
0.49146110056925996,0.4143763213530655,-0.03129252354695191
0.49146110056925996,0.4164904862579281,-0.03134339673369348
0.4952561669829222,0.4164904862579281,-0.03137573803132732
0.4952561669829222,0.42283298097251587,-0.031597483430731564
0.4971537001897533,0.42283298097251587,-0.031599025054994824
0.4971537001897533,0.42917547568710357,-0.0316875751201923
0.4990512333965844,0.42917547568710357,-0.03171854098543401
0.4990512333965844,0.4334038054968288,-0.0317422215785169
0.5009487666034156,0.4334038054968288,-0.031814592168381534
0.5009487666034156,0.4355179704016913,-0.0318641836784746
0.5047438330170778,0.4355179704016913,-0.03199139508334073
0.5047438330170778,0.4376321353065539,-0.032134193103341965
0.5104364326375711,0.4376321353065539,-0.03228520272587655
0.5104364326375711,0.44820295983086683,-0.03238757705259377
0.5180265654648957,0.44820295983086683,-0.03247495161868531
0.5180265654648957,0.4503171247357294,-0.032505111248172514
0.5313092979127134,0.4503171247357294,-0.0327489613120629
0.5313092979127134,0.452431289640592,-0.03279017857142857
0.5370018975332068,0.452431289640592,-0.032828218256642276
0.5370018975332068,0.4630021141649049,-0.03298492431640625
0.5426944971537002,0.4630021141649049,-0.03303281351277695
0.5426944971537002,0.46723044397463004,-0.0330713105060062
0.5464895635673624,0.46723044397463004,-0.03316146104318419
0.5464895635673624,0.4693446088794926,-0.03318862432602191
0.5502846299810247,0.4693446088794926,-0.033240425857843134
0.5502846299810247,0.4714587737843552,-0.033286760723780076
0.5521821631878557,0.4714587737843552,-0.03330210783043686
0.5521821631878557,0.47357293868921774,-0.03334946660270468
0.573055028462998,0.47357293868921774,-0.03371424278846154
0.573055028462998,0.47568710359408034,-0.03371434175331174
0.5768500948766604,0.47568710359408034,-0.03373070660256859
0.5768500948766604,0.4820295983086681,-0.03378155587733477
0.5787476280834914,0.4820295983086681,-0.03387606162724533
0.5787476280834914,0.4883720930232558,-0.03393421277322404
0.5806451612903226,0.4883720930232558,-0.03397867564534231
0.5806451612903226,0.4904862579281184,-0.03401528179574326
0.5863377609108159,0.4904862579281184,-0.03414991221308667
0.5863377609108159,0.49682875264270615,-0.03427061995839685
0.5939278937381404,0.49682875264270615,-0.034390963040865384
0.5939278937381404,0.5010570824524313,-0.03445787046065807
0.5958254269449715,0.5010570824524313,-0.03449748374136587
0.5958254269449715,0.5031712473572939,-0.03450930770949938
0.5977229601518027,0.5031712473572939,-0.03456612207836033
0.5977229601518027,0.507399577167019,-0.03460005144032922
0.5996204933586338,0.507399577167019,-0.03462581925966946
0.5996204933586338,0.5095137420718816,-0.034661487140486724
0.6015180265654649,0.5095137420718816,-0.03466430353451018
0.6015180265654649,0.5116279069767442,-0.0346668180479183
0.6053130929791272,0.5116279069767442,-0.03468852972834365
0.6053130929791272,0.5137420718816068,-0.034701632861024845
0.6110056925996205,0.5137420718816068,-0.034777914015553205
0.6110056925996205,0.5158562367864693,-0.03480337389216916
0.6129032258064516,0.5158562367864693,-0.0349022665513834
0.6129032258064516,0.5179704016913319,-0.035018728378103374
0.6148007590132827,0.5179704016913319,-0.03503366978644528
0.6148007590132827,0.5221987315010571,-0.03508408005173142
0.6166982922201139,0.5221987315010571,-0.03525144432773109
0.6166982922201139,0.5285412262156448,-0.035343579106557194
0.618595825426945,0.5285412262156448,-0.035344777450372206
0.618595825426945,0.5306553911205074,-0.03539938668224299
0.6204933586337761,0.5306553911205074,-0.03540060857526782
0.6204933586337761,0.5369978858350951,-0.035428832596801345
0.6242884250474383,0.5369978858350951,-0.03550137143932376
0.6242884250474383,0.5433403805496829,-0.03553007498113682
0.6280834914611005,0.5433403805496829,-0.035574782017299106
0.6280834914611005,0.5454545454545454,-0.03560286812160326
0.6318785578747628,0.5454545454545454,-0.03574871034112596
0.6318785578747628,0.5517970401691332,-0.035924685458064806
0.6337760910815939,0.5517970401691332,-0.03603167444821732
0.6337760910815939,0.5539112050739958,-0.036059311986895035
0.635673624288425,0.5539112050739958,-0.03610999065896739
0.635673624288425,0.5581395348837209,-0.03612783120676009
0.6375711574952562,0.5581395348837209,-0.0361635684967041
0.6375711574952562,0.5623678646934461,-0.03619989879301462
0.6394686907020873,0.5623678646934461,-0.03621444810829271
0.6394686907020873,0.5644820295983086,-0.03627838148719707
0.6432637571157496,0.5644820295983086,-0.03645498189276458
0.6432637571157496,0.5792811839323467,-0.03667658202502193
0.6470588235294118,0.5792811839323467,-0.036732159110610264
0.6470588235294118,0.5813953488372093,-0.03677988229442971
0.6489563567362429,0.5813953488372093,-0.03678761869331066
0.6489563567362429,0.5835095137420718,-0.03681045706858958
0.6546489563567363,0.5835095137420718,-0.036860714877448776
0.6546489563567363,0.5856236786469344,-0.03686433015046296
0.6603415559772297,0.5856236786469344,-0.03692331414473684
0.6603415559772297,0.587737843551797,-0.036997355515482055
0.6679316888045541,0.587737843551797,-0.037055431914578815
0.6679316888045541,0.5940803382663847,-0.0371082793445122
0.6717267552182163,0.5940803382663847,-0.037226819047426786
0.6717267552182163,0.5961945031712473,-0.0372415788633461
0.6774193548387096,0.5961945031712473,-0.037324588410681876
0.6774193548387096,0.5983086680761099,-0.037325606856856854
0.6793168880455408,0.5983086680761099,-0.037350006635180746
0.6793168880455408,0.6025369978858351,-0.03739602937529178
0.6850094876660342,0.6025369978858351,-0.037460303118848425
0.6850094876660342,0.6046511627906976,-0.03752069709926224
0.6907020872865275,0.6046511627906976,-0.03754469927619485
0.6907020872865275,0.6067653276955602,-0.037569771243312455
0.6944971537001897,0.6067653276955602,-0.037578099530784274
0.6944971537001897,0.6109936575052854,-0.03762615897997182
0.6963946869070209,0.6109936575052854,-0.03765623894666101
0.6963946869070209,0.6131078224101479,-0.03769785054303502
0.698292220113852,0.6131078224101479,-0.03773227969348659
0.698292220113852,0.6152219873150105,-0.03775877262205387
0.7001897533206831,0.6152219873150105,-0.03789703369140625
0.7001897533206831,0.6173361522198731,-0.03792106119791666
0.7039848197343453,0.6173361522198731,-0.03805903707231794
0.7039848197343453,0.6194503171247357,-0.03807303292410714
0.7058823529411765,0.6194503171247357,-0.03807332693052686
0.7058823529411765,0.6236786469344608,-0.03812165071565539
0.7115749525616698,0.6236786469344608,-0.0382007829067862
0.7115749525616698,0.6321353065539113,-0.0383868068527529
0.715370018975332,0.6321353065539113,-0.03841327230438931
0.715370018975332,0.6342494714587738,-0.038437539483659036
0.7267552182163188,0.6342494714587738,-0.03854230254507889
0.7267552182163188,0.6363636363636364,-0.03856666164565017
0.7324478178368121,0.6363636363636364,-0.03872916960043593
0.7324478178368121,0.6448202959830867,-0.03881710737179487
0.7343453510436433,0.6448202959830867,-0.038819289518890604
0.7343453510436433,0.6469344608879493,-0.03882242371376292
0.7362428842504743,0.6469344608879493,-0.03886279555224868
0.7362428842504743,0.6490486257928119,-0.038972066114886225
0.7419354838709677,0.6490486257928119,-0.03904470283294393
0.7419354838709677,0.6575052854122622,-0.03920642200972185
0.7438330170777988,0.6575052854122622,-0.039210851117410045
0.7438330170777988,0.6638477801268499,-0.03924763997395834
0.7514231499051234,0.6638477801268499,-0.03933448690318302
0.7514231499051234,0.6701902748414377,-0.03942599115334207
0.7533206831119544,0.6701902748414377,-0.03944156044407895
0.7533206831119544,0.6871035940803383,-0.03973421391752577
0.7571157495256167,0.6871035940803383,-0.03990860823746566
0.7571157495256167,0.6892177589852009,-0.040018352640086206
0.7628083491461101,0.6892177589852009,-0.04017843505620724
0.7628083491461101,0.7082452431289641,-0.040440596380490836
0.7703984819734345,0.7082452431289641,-0.040608432272998804
0.7703984819734345,0.7124735729386892,-0.040703431942721253
0.7760910815939279,0.7124735729386892,-0.040721926424238414
0.7760910815939279,0.7145877378435518,-0.04081482970635311
0.7798861480075902,0.7145877378435518,-0.0410457623514472
0.7798861480075902,0.7209302325581395,-0.041221661956440676
0.7874762808349146,0.7209302325581395,-0.04136972112970038
0.7874762808349146,0.7230443974630021,-0.041370232852323836
0.7988614800759013,0.7230443974630021,-0.04172254692966017
0.7988614800759013,0.7251585623678647,-0.0417320222007722
0.8007590132827325,0.7251585623678647,-0.04175176711309524
0.8007590132827325,0.7293868921775899,-0.041865367934771074
0.8045540796963947,0.7293868921775899,-0.04188445560515873
0.8045540796963947,0.733615221987315,-0.042130116245202846
0.8083491461100569,0.733615221987315,-0.04217673898071626
0.8083491461100569,0.7378435517970402,-0.04227446281199678
0.8121442125237192,0.7378435517970402,-0.04239072937896286
0.8121442125237192,0.7420718816067653,-0.04247179847033146
0.8140417457305503,0.7420718816067653,-0.04249394586844037
0.8140417457305503,0.7463002114164905,-0.042540457589285714
0.8159392789373814,0.7463002114164905,-0.042541286118002904
0.8159392789373814,0.7505285412262156,-0.042566189236111114
0.8178368121442126,0.7505285412262156,-0.042586529841188527
0.8178368121442126,0.7526427061310782,-0.042742570010601874
0.8197343453510436,0.7526427061310782,-0.042796509208548106
0.8197343453510436,0.7716701902748414,-0.04325284125144542
0.8235294117647058,0.7716701902748414,-0.043476983540460104
0.8235294117647058,0.7758985200845666,-0.043831792567064085
0.825426944971537,0.7758985200845666,-0.04386781391344572
0.825426944971537,0.7801268498942917,-0.044018361308787134
0.8273244781783681,0.7801268498942917,-0.04403528792134831
0.8273244781783681,0.7991543340380549,-0.04435429259808394
0.8292220113851992,0.7991543340380549,-0.04438489723719676
0.8292220113851992,0.8033826638477801,-0.0445042698948949
0.8330170777988615,0.8033826638477801,-0.04459917252886003
0.8330170777988615,0.8054968287526427,-0.04460285693301998
0.8387096774193549,0.8054968287526427,-0.04466001157407407
0.8387096774193549,0.8160676532769556,-0.04495145826619401
0.8406072106261859,0.8160676532769556,-0.04497947042922674
0.8406072106261859,0.8245243128964059,-0.045171478154605926
0.8444022770398482,0.8245243128964059,-0.04529419201870534
0.8444022770398482,0.828752642706131,-0.04536041244680317
0.8538899430740038,0.828752642706131,-0.04554161188329577
0.8538899430740038,0.8350951374207188,-0.04572157911335823
0.855787476280835,0.8350951374207188,-0.04575448084359217
0.855787476280835,0.8372093023255814,-0.045860581253514145
0.8595825426944972,0.8372093023255814,-0.04602354297178516
0.8595825426944972,0.8393234672304439,-0.04602913904671717
0.8652751423149905,0.8393234672304439,-0.04638699618252841
0.8652751423149905,0.8477801268498943,-0.04654204699457908
0.8671726755218216,0.8477801268498943,-0.0467529296875
0.8671726755218216,0.8562367864693446,-0.04693625917584251
0.8709677419354839,0.8562367864693446,-0.04720811770700128
0.8709677419354839,0.8668076109936576,-0.047716427806229096
0.8766603415559773,0.8668076109936576,-0.0478967519906851
0.8766603415559773,0.8710359408033826,-0.048076059626436775
0.8823529411764706,0.8710359408033826,-0.048324561106655485
0.8823529411764706,0.8752642706131079,-0.0483833710282436
0.8861480075901328,0.8752642706131079,-0.04852193196614583
0.8861480075901328,0.879492600422833,-0.04877639697030498
0.8956356736242884,0.879492600422833,-0.04901939655172414
0.8956356736242884,0.8816067653276956,-0.04902096071105073
0.9013282732447818,0.8816067653276956,-0.049356389578163774
0.9013282732447818,0.8858350951374208,-0.04958767361111111
0.9070208728652751,0.8858350951374208,-0.04977272727272727
0.9070208728652751,0.8879492600422833,-0.04978362008426966
0.9127134724857685,0.8879492600422833,-0.04983567126909518
0.9127134724857685,0.8985200845665962,-0.050409071180555556
0.920303605313093,0.8985200845665962,-0.05078348982224771
0.920303605313093,0.9027484143763214,-0.051457778874771064
0.9222011385199241,0.9027484143763214,-0.05150411854619565
0.9222011385199241,0.904862579281184,-0.05150722287735849
0.9240986717267552,0.904862579281184,-0.05166845383986928
0.9240986717267552,0.9090909090909091,-0.05191685267857143
0.9259962049335864,0.9090909090909091,-0.052000573799435026
0.9259962049335864,0.9112050739957717,-0.05210018479061448
0.9297912713472486,0.9112050739957717,-0.052164805600725866
0.9297912713472486,0.9133192389006343,-0.05223956243311931
0.9316888045540797,0.9133192389006343,-0.05228565172360884
0.9316888045540797,0.9175475687103594,-0.05268391148325359
0.9335863377609108,0.9175475687103594,-0.052754934210526315
0.9335863377609108,0.919661733615222,-0.053015115189594356
0.9430740037950665,0.919661733615222,-0.05391973174778761
0.9430740037950665,0.9217758985200846,-0.05410373753618034
0.9487666034155597,0.9217758985200846,-0.0545960475424425
0.9487666034155597,0.9238900634249472,-0.054768822776993645
0.9544592030360531,0.9238900634249472,-0.05512100563909775
0.9544592030360531,0.9260042283298098,-0.05512288411458333
0.9582542694497154,0.9260042283298098,-0.05516370950554135
0.9582542694497154,0.9323467230443975,-0.0554141468158634
0.9620493358633776,0.9323467230443975,-0.055450637082019485
0.9620493358633776,0.9344608879492601,-0.05595945700620993
0.9639468690702088,0.9344608879492601,-0.05625780094304734
0.9639468690702088,0.9365750528541226,-0.056368623065764026
0.967741935483871,0.9365750528541226,-0.05641262590392562
0.967741935483871,0.9556025369978859,-0.0580422794117647
0.969639468690702,0.9556025369978859,-0.05815485811781609
0.969639468690702,0.959830866807611,-0.05837583048249871
0.9734345351043643,0.959830866807611,-0.059335172451036866
0.9734345351043643,0.9619450317124736,-0.05938345165652468
0.9753320683111955,0.9619450317124736,-0.05983719574214366
0.9753320683111955,0.9704016913319239,-0.061153527462121215
0.9791271347248577,0.9704016913319239,-0.06231254489942529
0.9791271347248577,0.9767441860465116,-0.06343201754385966
0.9829222011385199,0.9767441860465116,-0.06440732215718081
0.9829222011385199,0.9788583509513742,-0.06448959350585938
0.9848197343453511,0.9788583509513742,-0.06492601834810698
0.9848197343453511,0.9809725158562368,-0.06544730589561856
0.9867172675521821,0.9809725158562368,-0.06656447637648809
0.9867172675521821,0.9830866807610994,-0.06740559895833333
0.9886148007590133,0.9830866807610994,-0.06786497493734335
0.9886148007590133,0.985200845665962,-0.06808170617795457
0.9943074003795066,0.985200845665962,-0.07003322963800905
0.9943074003795066,0.9915433403805497,-0.07272028411548444
0.9962049335863378,0.9915433403805497,-0.07423837056974085
0.9962049335863378,0.9978858350951374,-0.0753817471590909
0.9981024667931688,0.9978858350951374,-0.08895815822417859
0.9981024667931688,1.0,-0.09074228208232446
1.0,1.0,-0.1045162407635468

